Two-level hybrid Schwarz preconditioners with preasymptotic piecewise-polynomial coarse spaces for the high-frequency Helmholtz equation

We consider two-level hybrid Schwarz domain-decomposition preconditioners for finite element discretizations of the high-frequency Helmholtz equation (with wavenumber $k$). To date, all existing $k$-explicit theory for these preconditioners considers coarse spaces in the $\textit{asymptotic regime}$, i.e., where the Galerkin solution is $k$-uniformly quasi-optimal. We consider the situation where the fine and coarse spaces consist, respectively, of piecewise polynomials of degree $p$ on meshes of width $h$ and $H_c$. We prove results for the coarse space in the $\textit{preasymptotic regime}$, under the familiar mesh threshold that $(H_c k)^{2p} \rho(k)$ is sufficiently small, where $\rho(k)$ is the norm of the solution operator (such that $\rho(k)\sim k$ for the Helmholtz equation in free space). We prove that, in this regime, the fixed-point iteration with this preconditioner converges in a number of iterations that grows at most like $\log k$. We give numerical experiments demonstrating this theory. Furthermore, these experiments indicate that our theoretical results are sharp, in that the number of iterations required for these preconditioners to converge with $(H_c k)^{2p} \rho(k) \gg 1$ grows rapidly with $k$.

==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,4,4,4,4


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.00687154,0.00686853,0.00937248,0.00936668
1.93804e-05,1.72287e-05,4.30886e-05,4.12504e-05
8.95045e-08,8.08313e-08,1.47837e-07,1.3209e-07
4.33978e-10,2.37357e-10,6.92892e-10,5.50385e-10
2.05094e-12,7.71557e-13,3.61326e-12,2.03398e-12


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.00534025,0.00533949,0.0228907,0.0228882
5.04419e-06,3.65568e-06,2.20153e-05,2.02051e-05
8.47243e-09,2.82109e-09,2.59971e-08,1.99861e-08
1.53544e-11,1.13857e-12,3.34454e-11,1.56732e-11


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0119768,0.01194,0.0224143,0.022377
2.983e-05,2.03647e-05,7.94656e-05,7.43002e-05
9.95436e-08,5.04017e-08,2.08686e-07,2.00259e-07
4.6595e-10,1.8845e-10,8.50128e-10,8.03506e-10
2.82879e-12,4.30487e-13,4.31716e-12,3.20569e-12


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.00534832,0.00534675,0.0161992,0.0161961
9.40629e-06,8.23474e-06,3.15223e-05,3.02791e-05
2.53595e-08,9.32173e-09,7.08451e-08,5.86153e-08
7.26465e-11,1.12928e-11,1.8812e-10,1.00808e-10
7.26465e-11,1.12928e-11,1.63236e-12,1.74467e-13


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.00982996,0.00982841,0.0231563,0.0231517
1.6815e-05,8.63321e-06,4.85684e-05,4.07048e-05
2.08965e-08,8.65904e-09,7.46989e-08,5.18118e-08
5.49505e-11,2.12768e-11,1.26982e-10,8.89642e-11
5.49505e-11,2.12768e-11,3.52712e-12,8.89642e-11


==> csvs/2lvl_final_4sqr_c5_C10_keps0_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.00693461,0.00693405,0.0198919,0.0198902
1.02971e-05,5.30917e-06,2.83648e-05,2.4008e-05
1.42686e-08,2.75823e-09,4.18962e-08,2.14859e-08
1.87408e-11,1.83316e-12,6.22239e-11,1.97534e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,10,7,11,7


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.445415,0.403954,0.420924,0.385108
0.00780335,0.00302462,0.00914533,0.00398818
0.000140221,2.21989e-05,0.000256158,7.69908e-05
3.07728e-06,2.54193e-07,1.1852e-05,1.14346e-06
6.8376e-08,2.50403e-09,3.81287e-07,1.93547e-08
1.47367e-09,2.816e-11,1.58842e-08,3.22368e-10
3.23358e-11,2.816e-11,5.84718e-10,4.42684e-12
3.23358e-11,2.816e-11,2.23816e-11,4.42684e-12


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.138865,0.138706,0.253453,0.248551
0.0224436,0.011898,0.0390284,0.0227276
0.0043267,0.000612036,0.00730096,0.00132255
0.000934917,2.56599e-05,0.00155212,4.86789e-05
0.000210243,1.10908e-06,0.000343049,2.35475e-06
4.73277e-05,1.03273e-07,7.55452e-05,2.29491e-07
1.05937e-05,1.49216e-09,1.65272e-05,3.85397e-09
2.36479e-06,2.23966e-11,3.60998e-06,5.21843e-11
5.27754e-07,2.23966e-11,7.88995e-07,5.21843e-11
1.17822e-07,2.23966e-11,1.72516e-07,5.21843e-11
2.63073e-08,2.23966e-11,3.77178e-08,5.21843e-11
5.87339e-09,2.23966e-11,8.24439e-09,5.21843e-11
1.31113e-09,2.23966e-11,1.80178e-09,5.21843e-11
2.92678e-10,2.23966e-11,3.93744e-10,5.21843e-11
6.53763e-11,2.23966e-11,8.60898e-11,5.21843e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0615726,0.0615282,0.218898,0.215146
0.00534295,0.00177066,0.0192173,0.00575683
0.000489614,3.1349e-05,0.00177978,9.78609e-05
4.50991e-05,1.05976e-06,0.000165663,4.06616e-06
4.17572e-06,1.14079e-08,1.54719e-05,4.41388e-08
3.88376e-07,1.37032e-10,1.44887e-06,5.69031e-10
3.62592e-08,1.93051e-12,1.35974e-07,8.21481e-12
3.39585e-09,1.93051e-12,1.27831e-08,8.21481e-12
3.18935e-10,1.93051e-12,1.20346e-09,8.21481e-12
3.07906e-11,1.93051e-12,1.13631e-10,8.21481e-12
3.07906e-11,1.93051e-12,1.27192e-11,8.21481e-12


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0535613,0.0535462,0.258481,0.251362
0.00497762,0.0017446,0.0236621,0.00806417
0.000477002,2.35248e-05,0.0022779,0.000113275
4.57678e-05,9.50167e-07,0.000219805,4.85292e-06
4.40238e-06,1.86673e-08,2.12686e-05,7.86077e-08
4.24524e-07,4.02821e-10,2.06306e-06,2.08806e-09
4.10288e-08,3.71786e-12,2.00547e-07,1.96463e-11
3.97323e-09,3.71786e-12,1.95317e-08,1.96463e-11
3.85698e-10,3.71786e-12,1.90537e-09,1.96463e-11
4.00641e-11,3.71786e-12,1.86664e-10,1.96463e-11
4.00641e-11,3.71786e-12,2.3091e-11,1.96463e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0542429,0.0542354,0.291418,0.280613
0.00462889,0.00182175,0.0260511,0.00868956
0.000428434,2.71612e-05,0.0024294,0.000151092
3.98814e-05,7.7327e-07,0.00022763,4.46675e-06
3.73076e-06,4.37634e-09,2.14295e-05,2.73076e-08
3.50541e-07,2.25484e-11,2.02572e-06,1.46032e-10
3.306e-08,2.25484e-11,1.92151e-07,2.02008e-12
3.12773e-09,2.25484e-11,1.82783e-08,2.02008e-12
2.97579e-10,2.25484e-11,1.74284e-09,2.02008e-12
3.67949e-11,2.25484e-11,1.68118e-10,2.02008e-12
3.67949e-11,2.25484e-11,2.85129e-11,2.02008e-12


==> csvs/2lvl_final_4sqr_c6_C12_keps0.1_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.058274,0.0582541,0.363502,0.342428
0.00534062,0.00152394,0.0333869,0.00900617
0.000501416,2.70839e-05,0.00314785,0.000167006
4.71933e-05,8.0761e-07,0.000297956,5.01729e-06
4.45517e-06,2.46621e-08,2.83018e-05,1.48548e-07
4.21741e-07,2.13399e-10,2.6963e-06,1.42384e-09
4.00238e-08,1.64884e-12,2.57533e-07,1.14562e-11
3.80716e-09,1.64884e-12,2.46523e-08,1.14562e-11
3.64873e-10,1.64884e-12,2.36473e-09,1.14562e-11
5.15914e-11,1.64884e-12,2.3039e-10,1.14562e-11
5.15914e-11,1.64884e-12,4.40337e-11,1.14562e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
595.641,6,6
11,7,801.824,996.553,11,7
8,6,8,6,9,6
8,6,9,6
8,6,9,6
9,6


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.267137,0.258886,0.251704,0.244722
0.00315641,0.00136957,0.00320882,0.00159956
3.99433e-05,5.76581e-06,3.19405e-05,9.06223e-06
5.12444e-07,2.95546e-08,3.93911e-07,9.15019e-08
6.65265e-09,2.31492e-10,6.66981e-09,7.36166e-10
8.69744e-11,1.32227e-12,9.62248e-11,5.0696e-12


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.080964,0.0808779,0.121379,0.121193
0.00740309,0.00384122,0.011393,0.00616292
0.000763738,0.000129417,0.00120844,0.000220844
9.29975e-05,5.18863e-06,0.000145222,8.28598e-06
1.22303e-05,2.75351e-07,1.85911e-05,4.22496e-07
1.6065e-06,4.72675e-09,2.38966e-06,1.00257e-08
2.08117e-07,3.15963e-11,3.04312e-07,6.5382e-11
2.67972e-08,3.15963e-11,3.8557e-08,6.5382e-11
3.44669e-09,3.15963e-11,4.87786e-09,6.5382e-11
4.42757e-10,3.15963e-11,6.16082e-10,6.5382e-11
5.6719e-11,3.15963e-11,7.75923e-11,6.5382e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.034389,0.0343277,0.106967,0.106708
0.00173927,0.000546812,0.00545789,0.00162879
9.16433e-05,2.30951e-06,0.000287989,8.19651e-06
4.82101e-06,5.53502e-08,1.51834e-05,2.07743e-07
2.53637e-07,5.59496e-10,8.00464e-07,1.97391e-09
1.33462e-08,3.54981e-12,4.2199e-08,1.32991e-11
7.02366e-10,3.54981e-12,2.22453e-09,1.32991e-11
3.71366e-11,3.54981e-12,1.17311e-10,1.32991e-11
3.71366e-11,3.54981e-12,7.11154e-12,1.32991e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0301999,0.0301695,0.133248,0.132359
0.00158945,0.000509513,0.00693753,0.00219451
8.6927e-05,7.45058e-06,0.000380832,3.32396e-05
4.8088e-06,7.86852e-08,2.1157e-05,3.7616e-07
2.68366e-07,4.35548e-10,1.18625e-06,1.95955e-09
1.5071e-08,7.12781e-12,6.69482e-08,3.2362e-11
8.50052e-10,7.12781e-12,3.79535e-09,3.2362e-11
4.86705e-11,7.12781e-12,2.15941e-10,3.2362e-11
4.86705e-11,7.12781e-12,1.44195e-11,3.2362e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0259505,0.0259419,0.127332,0.126511
0.00123492,0.000496312,0.00647964,0.00197185
6.45507e-05,2.70247e-06,0.0003425,1.36933e-05
3.3847e-06,5.98537e-08,1.81228e-05,3.04433e-07
1.77831e-07,2.31602e-10,9.60813e-07,1.18875e-09
9.36326e-09,9.43081e-13,5.10364e-08,5.52629e-12
4.94132e-10,9.43081e-13,2.7157e-09,5.52629e-12
2.8835e-11,9.43081e-13,1.45216e-10,5.52629e-12
2.8835e-11,9.43081e-13,1.44718e-11,5.52629e-12


==> csvs/2lvl_final_4sqr_c6_C12_keps0_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0261891,0.0261845,0.152082,0.150537
0.00130665,0.000352002,0.00764239,0.00191891
6.69967e-05,4.25959e-06,0.000392857,2.43392e-05
3.45035e-06,5.61571e-08,2.03241e-05,3.06014e-07
1.78539e-07,8.12551e-10,1.05735e-06,4.5655e-09
9.27803e-09,3.3648e-12,5.52612e-08,2.03934e-11
4.84353e-10,3.3648e-12,2.89911e-09,2.03934e-11
3.22487e-11,3.3648e-12,1.53878e-10,2.03934e-11
3.22487e-11,3.3648e-12,2.15074e-11,2.03934e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,34,21
996.553,51,48,51,47
36,51,40,51,40,51,25,51,34,51
38,51
38,51
24,51


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.44217,0.924504,2.44765,0.924288
0.40101,0.362298,0.438993,0.391107
0.130446,0.101883,0.199209,0.141613
0.0475061,0.0300113,0.0814274,0.0518296
0.0171084,0.00839807,0.0400852,0.0157169
0.00674013,0.00225716,0.0191051,0.00652578
0.00269007,0.000620076,0.01016,0.00161154
0.000991127,0.000218338,0.0047188,0.000548236
0.000397273,5.28742e-05,0.00224846,0.000187055
0.000170468,1.63179e-05,0.00113521,7.80362e-05
7.43506e-05,3.4982e-06,0.000584571,2.41158e-05
3.10133e-05,9.20071e-07,0.000283808,6.58301e-06
1.21921e-05,2.28997e-07,0.000135778,1.90391e-06
4.57241e-06,6.3487e-08,6.66942e-05,5.12614e-07
1.69664e-06,1.38418e-08,3.31564e-05,1.49445e-07
6.53163e-07,3.48204e-09,1.64328e-05,4.29143e-08
2.64263e-07,7.68292e-10,8.12885e-06,1.33746e-08
1.09421e-07,2.13402e-10,4.01547e-06,3.74996e-09
4.51274e-08,4.9658e-11,1.96946e-06,1.33445e-09
1.84053e-08,4.9658e-11,9.65847e-07,3.4849e-10
7.48544e-09,4.9658e-11,4.77716e-07,8.84137e-11
3.06765e-09,4.9658e-11,2.37805e-07,8.84137e-11
1.27007e-09,4.9658e-11,1.18497e-07,8.84137e-11
5.28307e-10,4.9658e-11,5.90813e-08,8.84137e-11
2.19175e-10,4.9658e-11,2.9527e-08,8.84137e-11
9.04055e-11,4.9658e-11,1.47967e-08,8.84137e-11
9.04055e-11,4.9658e-11,7.43488e-09,8.84137e-11
9.04055e-11,4.9658e-11,3.74442e-09,8.84137e-11
9.04055e-11,4.9658e-11,1.88762e-09,8.84137e-11
9.04055e-11,4.9658e-11,9.51486e-10,8.84137e-11
9.04055e-11,4.9658e-11,4.7959e-10,8.84137e-11
9.04055e-11,4.9658e-11,2.41819e-10,8.84137e-11
9.04055e-11,4.9658e-11,1.21921e-10,8.84137e-11
9.04055e-11,4.9658e-11,6.14361e-11,8.84137e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.89516,0.920624,2.10085,0.933893
1.34273,0.808713,1.48312,0.83301
1.03636,0.716245,1.16079,0.752642
0.890617,0.648034,0.984456,0.671012
0.783584,0.571608,0.861337,0.583678
0.674528,0.458507,0.732617,0.470214
0.579885,0.365398,0.649012,0.375889
0.539052,0.288917,0.607303,0.310647
0.48573,0.252485,0.563906,0.273686
0.450559,0.225067,0.551442,0.248574
0.409986,0.179808,0.522273,0.197336
0.376682,0.135095,0.505829,0.146507
0.340326,0.0893397,0.46868,0.0938567
0.313246,0.0603815,0.456734,0.0591225
0.300956,0.0378423,0.43792,0.0395791
0.281444,0.0264163,0.427335,0.0282897
0.263636,0.0200368,0.434217,0.0217656
0.24507,0.015567,0.43718,0.0158342
0.228947,0.0104976,0.445455,0.0108725
0.217174,0.00639501,0.440666,0.00654642
0.201192,0.0037699,0.438057,0.00423535
0.189752,0.00218946,0.435975,0.00303507
0.178551,0.00134558,0.430081,0.00241744
0.169194,0.0010108,0.432588,0.00214951
0.160884,0.000841461,0.433512,0.00178532
0.152145,0.000732148,0.448496,0.00135387
0.146094,0.000582057,0.458732,0.000823685
0.139094,0.000371624,0.473429,0.00042077
0.133027,0.000187077,0.488769,0.000199809
0.126771,9.5769e-05,0.499797,0.000104759
0.121481,4.75132e-05,0.514307,4.80601e-05
0.117093,2.22849e-05,0.520181,2.0313e-05
0.111907,1.14365e-05,0.533817,9.15486e-06
0.107843,4.88945e-06,0.543875,3.98273e-06
0.103114,2.29639e-06,0.558136,1.8395e-06
0.0991039,1.10984e-06,0.573617,8.54047e-07
0.0953173,5.34596e-07,0.587684,3.73159e-07
0.0909218,2.26868e-07,0.606417,1.66886e-07
0.0876738,9.94663e-08,0.619025,7.122e-08
0.0836413,4.67641e-08,0.635945,3.01795e-08
0.0801982,1.8629e-08,0.648822,1.25738e-08
0.0768869,8.75637e-09,0.664376,5.78076e-09
0.0732532,3.76644e-09,0.680361,2.8033e-09
0.0705236,1.68065e-09,0.695719,1.23666e-09
0.0672064,7.06588e-10,0.715541,5.41572e-10
0.0643649,3.13683e-10,0.732609,2.12737e-10
0.0616295,1.22282e-10,0.754113,9.04279e-11
0.0587602,4.53177e-11,0.772825,9.04279e-11
0.0564924,4.53177e-11,0.793754,9.04279e-11
0.0538843,4.53177e-11,0.814624,9.04279e-11


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.80043,0.894016,2.03428,0.908431
1.72859,0.721974,1.9918,0.747503
1.87651,0.610321,2.25618,0.642027
2.54507,0.531795,3.26085,0.566871
4.12207,0.465691,5.79729,0.501763
8.31495,0.415966,12.8658,0.450514
18.9303,0.384269,31.6164,0.417418
44.8522,0.354525,79.8599,0.383841
106.88,0.317198,201.937,0.344169
254.627,0.265438,509.599,0.290572
607.878,0.205605,1286.35,0.225584
1453.49,0.151309,3248.99,0.16308
3475.39,0.114775,8204.61,0.120387
8304.17,0.0762448,20707.4,0.0784401
19829.4,0.0515595,52236.8,0.0528274
47333.1,0.036876,131736,0.0383428
112967,0.0264909,332182,0.0275066
269591,0.0183661,837575,0.019037
643335,0.013803,2.11182e+06,0.0143005
1.53517e+06,0.0108298,5.32457e+06,0.011067
3.66324e+06,0.00861351,1.34248e+07,0.00864592
8.74122e+06,0.00674364,3.38481e+07,0.00668436
2.08583e+07,0.00515558,8.53418e+07,0.00511828
4.97722e+07,0.00416861,2.15175e+08,0.00415445
1.18767e+08,0.00353522,5.4253e+08,0.00351177
2.83404e+08,0.00303624,1.36791e+09,0.00300072
6.76265e+08,0.00254031,3.44901e+09,0.00253519
1.61373e+09,0.00195535,8.69624e+09,0.00196632
3.85073e+09,0.00137323,2.19265e+10,0.00139463
9.18876e+09,0.000900112,5.52852e+10,0.000894275
2.19266e+10,0.000561291,1.39395e+11,0.000559783
5.23223e+10,0.00035214,3.5147e+11,0.000359933
1.24854e+11,0.000242108,8.86194e+11,0.00025159
2.97932e+11,0.000176207,2.23444e+12,0.000186164
7.1094e+11,0.000133481,2.23444e+12,0.000146235
1.69648e+12,0.000101975,2.23444e+12,0.000115525
1.69648e+12,7.86155e-05,2.23444e+12,8.61316e-05
1.69648e+12,5.75214e-05,2.23444e+12,5.80533e-05
1.69648e+12,3.87701e-05,2.23444e+12,3.73364e-05
1.69648e+12,2.59068e-05,2.23444e+12,2.28074e-05
1.69648e+12,1.63196e-05,2.23444e+12,1.37222e-05
1.69648e+12,1.12205e-05,2.23444e+12,9.25254e-06
1.69648e+12,7.59804e-06,2.23444e+12,6.1803e-06
1.69648e+12,4.94657e-06,2.23444e+12,3.97543e-06
1.69648e+12,3.13658e-06,2.23444e+12,2.4961e-06
1.69648e+12,1.99382e-06,2.23444e+12,1.51429e-06
1.69648e+12,1.28153e-06,2.23444e+12,9.23726e-07
1.69648e+12,8.33723e-07,2.23444e+12,5.82724e-07
1.69648e+12,5.46803e-07,2.23444e+12,3.76596e-07
1.69648e+12,3.94776e-07,2.23444e+12,2.48753e-07


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.91118,0.906631,2.25404,0.927324
2.24018,0.769425,2.65538,0.811021
2.65536,0.639581,3.21724,0.693311
3.83466,0.505641,4.9062,0.563144
7.35776,0.411513,9.78019,0.464139
14.7318,0.363337,20.1665,0.417626
28.8322,0.3341,40.7866,0.384378
57.2187,0.314289,83.3118,0.363255
115.096,0.296268,171.55,0.343049
232.152,0.270605,353.831,0.313612
470.568,0.238823,733.475,0.276987
961.531,0.202388,1531.35,0.233904
1978.19,0.172331,3217.06,0.198046
4091.88,0.146469,6796.72,0.167755
8507.53,0.111912,14436,0.129435
17772.8,0.0793636,30801.3,0.0921569
37299.2,0.0561452,65993,0.0652374
78664.8,0.0375735,142003,0.0425899
166775,0.0286156,306949,0.0323712
355447,0.0251761,666759,0.0283928
761524,0.0236285,1.45627e+06,0.0265982
1.63962e+06,0.0232254,3.19924e+06,0.0261178
3.54555e+06,0.0227848,7.06872e+06,0.0255011
7.69315e+06,0.021467,1.56994e+07,0.0240114
1.67331e+07,0.0196481,3.50184e+07,0.0218364
3.64509e+07,0.0179625,7.83641e+07,0.0199229
7.94646e+07,0.0166794,1.75739e+08,0.0185092
1.73273e+08,0.015318,3.94569e+08,0.01691
3.77776e+08,0.0135919,8.86251e+08,0.0150351
8.23415e+08,0.011455,1.99047e+09,0.0127134
1.79428e+09,0.00921763,4.46911e+09,0.0102951
3.90927e+09,0.00748479,1.00309e+10,0.00846456
8.51729e+09,0.00621577,2.25092e+10,0.00712565
1.85599e+10,0.00513099,5.05096e+10,0.00601214
4.04549e+10,0.00421988,1.13363e+11,0.00520534
8.82099e+10,0.00361987,2.54528e+11,0.004755
1.92406e+11,0.00339761,5.7176e+11,0.00464217
4.19817e+11,0.0033432,1.28506e+12,0.00447253
9.16238e+11,0.00306959,1.28506e+12,0.00387561
1.99998e+12,0.00238207,1.28506e+12,0.00284287
1.99998e+12,0.00162313,1.28506e+12,0.00185788
1.99998e+12,0.00102506,1.28506e+12,0.00118301
1.99998e+12,0.000643857,1.28506e+12,0.000730876
1.99998e+12,0.000380638,1.28506e+12,0.00043469
1.99998e+12,0.000227278,1.28506e+12,0.00025351
1.99998e+12,0.000132482,1.28506e+12,0.000149629
1.99998e+12,8.64178e-05,1.28506e+12,9.55025e-05
1.99998e+12,6.00118e-05,1.28506e+12,6.5332e-05
1.99998e+12,4.26591e-05,1.28506e+12,4.65763e-05
1.99998e+12,3.06543e-05,1.28506e+12,3.29994e-05


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.24046,0.92389,2.73474,0.944426
2.84045,0.75336,3.47235,0.804228
3.18708,0.584112,3.91382,0.64911
3.93399,0.463671,4.96437,0.529128
6.36068,0.385589,8.43249,0.44915
12.2806,0.350772,16.978,0.410312
25.14,0.322466,35.8323,0.378781
52.4266,0.300215,76.5765,0.352525
110.106,0.285555,164.482,0.334988
230.623,0.272286,353.029,0.320925
483.334,0.256614,758.82,0.304104
1023.69,0.239114,1642.86,0.285594
2170.03,0.224639,3552.2,0.268505
4539.39,0.210074,7596.56,0.250848
9472.51,0.186435,16230.5,0.222409
20015,0.155533,35044.3,0.185654
42440.3,0.114883,75903.1,0.135667
89557,0.080264,163941,0.0907905
189538,0.0552859,355562,0.0617995
403202,0.0362034,776778,0.0413694
859932,0.0245382,1.70647e+06,0.0290369
1.84812e+06,0.0168728,3.77216e+06,0.0199316
3.98187e+06,0.0127529,8.3446e+06,0.0147942
8.4879e+06,0.0105345,1.83576e+07,0.0121424
1.80449e+07,0.0092441,4.04185e+07,0.0106551
3.88186e+07,0.00841904,8.95603e+07,0.00969172
8.35049e+07,0.0077393,1.98192e+08,0.00892238
1.77637e+08,0.00705957,4.36663e+08,0.00815362
3.79199e+08,0.00601562,9.6577e+08,0.00704288
8.18049e+08,0.00498239,2.15001e+09,0.00581804
1.76307e+09,0.00411436,4.80184e+09,0.00477794
3.80855e+09,0.00336073,1.07727e+10,0.00389199
8.30871e+09,0.00268416,2.4268e+10,0.00309548
1.80808e+10,0.00218546,5.46723e+10,0.00249874
3.91144e+10,0.00167103,1.23301e+11,0.00190647
8.53451e+10,0.00123318,2.78834e+11,0.0014095
1.86833e+11,0.000876031,6.29596e+11,0.000995307
4.04078e+11,0.000620574,1.4171e+12,0.000704626
8.72497e+11,0.000471684,1.4171e+12,0.000544876
1.90312e+12,0.000339821,1.4171e+12,0.000394942
1.90312e+12,0.000232995,1.4171e+12,0.000272256
1.90312e+12,0.000144174,1.4171e+12,0.000171953
1.90312e+12,8.85893e-05,1.4171e+12,0.000107214
1.90312e+12,5.63331e-05,1.4171e+12,7.05744e-05
1.90312e+12,3.73215e-05,1.4171e+12,4.95085e-05
1.90312e+12,2.54712e-05,1.4171e+12,3.72209e-05
1.90312e+12,1.94261e-05,1.4171e+12,3.03271e-05
1.90312e+12,1.56642e-05,1.4171e+12,2.51954e-05
1.90312e+12,1.2849e-05,1.4171e+12,2.06017e-05
1.90312e+12,1.07159e-05,1.4171e+12,1.64889e-05


==> csvs/2lvl_final_4sqr_c6_C12_keps1_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.55203,0.938432,3.17096,0.957555
3.87409,0.811242,4.87601,0.861246
6.04225,0.699014,7.69859,0.766854
12.8754,0.596818,16.7837,0.674901
40.6641,0.475851,54.7566,0.555925
147.823,0.404005,204.252,0.482357
545.247,0.35407,770.151,0.428184
1992.89,0.324961,2874.57,0.39523
7190.24,0.311387,10589.6,0.37948
25590.6,0.300407,38490,0.366598
89839.3,0.289667,138043,0.353419
311141,0.278239,488618,0.340488
1.06329e+06,0.269088,1.70738e+06,0.3296
3.58646e+06,0.256921,5.89159e+06,0.313669
1.19445e+07,0.246814,2.00834e+07,0.30044
3.93014e+07,0.237019,6.76666e+07,0.288582
1.2789e+08,0.220715,2.25542e+08,0.268502
4.1234e+08,0.203704,7.44815e+08,0.247561
1.32145e+09,0.183232,2.44309e+09,0.222517
4.23138e+09,0.160855,7.9927e+09,0.195204
1.36415e+10,0.141649,2.62419e+10,0.171497
4.46971e+10,0.122679,8.7169e+10,0.149223
1.50138e+11,0.103483,2.95456e+11,0.127301
5.19085e+11,0.0804011,1.0279e+12,0.100279
1.84207e+12,0.0627312,1.0279e+12,0.0779888
1.84207e+12,0.0507336,1.0279e+12,0.0619264
1.84207e+12,0.0449288,1.0279e+12,0.0543282
1.84207e+12,0.0415482,1.0279e+12,0.0502456
1.84207e+12,0.0393442,1.0279e+12,0.0474031
1.84207e+12,0.0384345,1.0279e+12,0.0462401
1.84207e+12,0.0375608,1.0279e+12,0.0452686
1.84207e+12,0.0348046,1.0279e+12,0.0422492
1.84207e+12,0.0293197,1.0279e+12,0.0356127
1.84207e+12,0.0226992,1.0279e+12,0.027731
1.84207e+12,0.018577,1.0279e+12,0.0228034
1.84207e+12,0.0155386,1.0279e+12,0.0191749
1.84207e+12,0.0137154,1.0279e+12,0.0170008
1.84207e+12,0.0125399,1.0279e+12,0.0156094
1.84207e+12,0.0114995,1.0279e+12,0.0142681
1.84207e+12,0.0102103,1.0279e+12,0.0126074
1.84207e+12,0.00852649,1.0279e+12,0.0105492
1.84207e+12,0.00666029,1.0279e+12,0.00825467
1.84207e+12,0.00491829,1.0279e+12,0.00625491
1.84207e+12,0.0037076,1.0279e+12,0.00493128
1.84207e+12,0.00295771,1.0279e+12,0.00420095
1.84207e+12,0.00253903,1.0279e+12,0.00389429
1.84207e+12,0.00232594,1.0279e+12,0.00381295
1.84207e+12,0.00225992,1.0279e+12,0.00377746
1.84207e+12,0.00224745,1.0279e+12,0.00362496
1.84207e+12,0.00218367,1.0279e+12,0.00327371


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,25,18,35,13
51,20,24,18
40,28,51,20
40,28


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k100.077.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0213447,0.0213392,0.028569,0.0285471
0.000233104,0.000228353,0.000332046,0.000314452
4.93761e-06,2.99007e-06,4.60843e-06,4.46941e-06
4.42539e-08,2.75889e-08,1.00881e-07,7.20404e-08
8.66593e-10,3.13882e-10,1.28307e-09,7.41705e-10
1.66845e-11,2.54185e-12,1.97924e-11,9.46578e-12


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0212091,0.0211967,0.0285444,0.0285201
0.000232603,0.000229719,0.000336271,0.000318833
5.18945e-06,3.2039e-06,4.45791e-06,4.38276e-06
4.51651e-08,2.87838e-08,6.86084e-08,6.49238e-08
9.76334e-10,3.80145e-10,8.48451e-10,6.84058e-10
1.9122e-11,3.0775e-12,1.93367e-11,1.17698e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k1000.005.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.519508,0.459643,0.689572,0.565913
0.153649,0.0896098,0.199647,0.119608
0.041641,0.0222565,0.0538642,0.0291425
0.0162061,0.00486365,0.0208237,0.00643258
0.00761484,0.00147908,0.00978246,0.00196478
0.00436275,0.000280358,0.00563487,0.000373312
0.00277546,7.50288e-05,0.00357198,0.000100749
0.00183006,1.76453e-05,0.00234539,2.35459e-05
0.00123509,4.0598e-06,0.00157633,5.33705e-06
0.000848479,1.57241e-06,0.00107896,2.07141e-06
0.000593231,6.23778e-07,0.000751952,8.11832e-07
0.000421344,1.5542e-07,0.000532354,2.06066e-07
0.000303011,4.40938e-08,0.000381519,5.73506e-08
0.000219957,1.15163e-08,0.0002759,1.50584e-08
0.000160772,2.55328e-09,0.000200841,3.3373e-09
0.000118111,4.93886e-10,0.000146908,6.53746e-10
8.70982e-05,1.21055e-10,0.00010784,1.60677e-10
6.44106e-05,2.82015e-11,7.9371e-05,3.75431e-11
4.77352e-05,2.82015e-11,5.85335e-05,3.75431e-11
3.54357e-05,2.82015e-11,4.32323e-05,3.75431e-11
2.63397e-05,2.82015e-11,3.19691e-05,3.75431e-11
1.95991e-05,2.82015e-11,2.36627e-05,3.75431e-11
1.4596e-05,2.82015e-11,1.7528e-05,3.75431e-11
1.08777e-05,2.82015e-11,1.2992e-05,3.75431e-11
8.11138e-06,2.82015e-11,9.63501e-06,3.75431e-11
6.0516e-06,2.82015e-11,7.14859e-06,3.75431e-11
4.51678e-06,2.82015e-11,5.30582e-06,3.75431e-11
3.37244e-06,2.82015e-11,3.93935e-06,3.75431e-11
2.5188e-06,2.82015e-11,2.92561e-06,3.75431e-11
1.88173e-06,2.82015e-11,2.17326e-06,3.75431e-11
1.40612e-06,2.82015e-11,1.61471e-06,3.75431e-11
1.05092e-06,2.82015e-11,1.19992e-06,3.75431e-11
7.85578e-07,2.82015e-11,8.91814e-07,3.75431e-11
5.87317e-07,2.82015e-11,6.62908e-07,3.75431e-11
4.39146e-07,2.82015e-11,4.9281e-07,3.75431e-11
3.28392e-07,2.82015e-11,3.66394e-07,3.75431e-11
2.45592e-07,2.82015e-11,2.72428e-07,3.75431e-11
1.83684e-07,2.82015e-11,2.02574e-07,3.75431e-11
1.3739e-07,2.82015e-11,1.50641e-07,3.75431e-11
1.0277e-07,2.82015e-11,1.12028e-07,3.75431e-11
7.68768e-08,2.82015e-11,8.33154e-08,3.75431e-11
5.751e-08,2.82015e-11,6.19642e-08,3.75431e-11
4.30235e-08,2.82015e-11,4.60862e-08,3.75431e-11
3.2187e-08,2.82015e-11,3.42776e-08,3.75431e-11
2.40806e-08,2.82015e-11,2.54953e-08,3.75431e-11
1.80161e-08,2.82015e-11,1.89635e-08,3.75431e-11
1.34792e-08,2.82015e-11,1.41053e-08,3.75431e-11
1.00849e-08,2.82015e-11,1.04919e-08,3.75431e-11
7.54542e-09,2.82015e-11,7.80418e-09,3.75431e-11
5.64547e-09,2.82015e-11,5.80503e-09,3.75431e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.531376,0.467436,0.699379,0.570804
0.172172,0.100454,0.219958,0.131204
0.0508254,0.0262994,0.0645832,0.0340163
0.0213214,0.00628071,0.0269936,0.00809819
0.010905,0.002084,0.0137167,0.00268271
0.00683926,0.000382293,0.00862171,0.000494679
0.00471953,9.60643e-05,0.00591405,0.000122563
0.00332404,2.98337e-05,0.00413385,3.79076e-05
0.00235747,8.04885e-06,0.00290555,1.00481e-05
0.00167642,2.96504e-06,0.0020474,3.68094e-06
0.00119842,1.10605e-06,0.0014513,1.34917e-06
0.000862927,3.7433e-07,0.00103667,4.68832e-07
0.00062604,8.56285e-08,0.000746172,1.0628e-07
0.000457497,2.30164e-08,0.000541016,2.77597e-08
0.000336673,6.41039e-09,0.000395049,7.76089e-09
0.000249407,1.4267e-09,0.000290424,1.68653e-09
0.000185902,3.63572e-10,0.000214857,4.21004e-10
0.000139341,9.15008e-11,0.000159859,1.10576e-10
0.000104958,9.15008e-11,0.000119539,2.08771e-11
7.93998e-05,9.15008e-11,8.97809e-05,2.08771e-11
6.02873e-05,9.15008e-11,6.76843e-05,2.08771e-11
4.59191e-05,9.15008e-11,5.11888e-05,2.08771e-11
3.50678e-05,9.15008e-11,3.88172e-05,2.08771e-11
2.684e-05,9.15008e-11,2.95015e-05,2.08771e-11
2.05805e-05,9.15008e-11,2.2463e-05,2.08771e-11
1.5805e-05,9.15008e-11,1.71301e-05,2.08771e-11
1.2153e-05,9.15008e-11,1.30799e-05,2.08771e-11
9.35471e-06,9.15008e-11,9.99773e-06,2.08771e-11
7.20702e-06,9.15008e-11,7.6485e-06,2.08771e-11
5.55643e-06,9.15008e-11,5.85549e-06,2.08771e-11
4.28644e-06,9.15008e-11,4.48547e-06,2.08771e-11
3.30839e-06,9.15008e-11,3.43769e-06,2.08771e-11
2.55457e-06,9.15008e-11,2.63575e-06,2.08771e-11
1.9732e-06,9.15008e-11,2.02157e-06,2.08771e-11
1.52459e-06,9.15008e-11,1.55095e-06,2.08771e-11
1.17825e-06,9.15008e-11,1.19017e-06,2.08771e-11
9.10778e-07,9.15008e-11,9.13495e-07,2.08771e-11
7.04142e-07,9.15008e-11,7.01252e-07,2.08771e-11
5.44464e-07,9.15008e-11,5.38396e-07,2.08771e-11
4.21045e-07,9.15008e-11,4.13407e-07,2.08771e-11
3.25634e-07,9.15008e-11,3.17464e-07,2.08771e-11
2.51863e-07,9.15008e-11,2.43806e-07,2.08771e-11
1.94817e-07,9.15008e-11,1.87249e-07,2.08771e-11
1.50699e-07,9.15008e-11,1.43819e-07,2.08771e-11
1.16577e-07,9.15008e-11,1.10467e-07,2.08771e-11
9.01831e-08,9.15008e-11,8.48513e-08,2.08771e-11
6.97668e-08,9.15008e-11,6.51771e-08,2.08771e-11
5.39733e-08,9.15008e-11,5.00655e-08,2.08771e-11
4.17555e-08,9.15008e-11,3.8458e-08,2.08771e-11
3.23036e-08,9.15008e-11,2.95419e-08,2.08771e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k1004.36.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.467478,0.425546,0.612959,0.524564
0.132805,0.0800842,0.168377,0.104616
0.0351896,0.0151161,0.0437087,0.0200202
0.0217454,0.00698272,0.0286926,0.00910196
0.0302415,0.0018921,0.0404174,0.00240059
0.0448262,0.00129118,0.0598687,0.00162552
0.0666503,0.000978311,0.0888562,0.00123815
0.0991665,0.000562065,0.131948,0.000714435
0.147577,0.000163992,0.195993,0.000210337
0.219657,4.74868e-05,0.291163,6.15166e-05
0.326993,1.54985e-05,0.432589,2.02491e-05
0.486839,4.64978e-06,0.642771,6.09767e-06
0.724896,1.6988e-06,0.955151,2.25535e-06
1.07945,6.45763e-07,1.41943,8.42058e-07
1.60755,3.02657e-07,2.10949,3.94943e-07
2.39414,1.87691e-07,3.13515,2.44368e-07
3.56576,9.39322e-08,4.65961,1.22225e-07
5.31093,2.50957e-08,6.92543,3.2058e-08
7.91039,5.88562e-09,10.2931,7.54727e-09
11.7823,1.4769e-09,15.2984,1.88695e-09
17.5496,4.00682e-10,22.7375,5.1912e-10
26.1396,1.07751e-10,33.7935,1.41272e-10
38.934,3.26394e-11,50.2243,4.37597e-11
57.9898,3.26394e-11,74.6421,4.37597e-11
86.3705,3.26394e-11,110.928,4.37597e-11
128.638,3.26394e-11,164.848,4.37597e-11
191.583,3.26394e-11,244.968,4.37597e-11
285.321,3.26394e-11,364.015,4.37597e-11
424.907,3.26394e-11,540.893,4.37597e-11
632.759,3.26394e-11,803.682,4.37597e-11
942.248,3.26394e-11,1194.09,4.37597e-11
1403.05,3.26394e-11,1774.08,4.37597e-11
2089.13,3.26394e-11,2635.64,4.37597e-11
3110.55,3.26394e-11,3915.44,4.37597e-11
4631.16,3.26394e-11,5816.41,4.37597e-11
6894.83,3.26394e-11,8639.89,4.37597e-11
10264.5,3.26394e-11,12833.4,4.37597e-11
15280.4,3.26394e-11,19061.4,4.37597e-11
22746.3,3.26394e-11,28310.6,4.37597e-11
33858.6,3.26394e-11,42045.9,4.37597e-11
50397.5,3.26394e-11,62442.4,4.37597e-11
75011.9,3.26394e-11,92729.3,4.37597e-11
111644,3.26394e-11,137701,4.37597e-11
166158,3.26394e-11,204474,4.37597e-11
247281,3.26394e-11,303615,4.37597e-11
367997,3.26394e-11,450808,4.37597e-11
547623,3.26394e-11,669337,4.37597e-11
814899,3.26394e-11,993763,4.37597e-11
1.21258e+06,3.26394e-11,1.47539e+06,4.37597e-11
1.80429e+06,3.26394e-11,2.19036e+06,4.37597e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k103.091645.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.40186,0.368719,0.384836,0.354783
0.00688205,0.00266709,0.00693435,0.00285359
0.000132501,1.77775e-05,0.00017337,3.54425e-05
2.89436e-06,1.72683e-07,5.83132e-06,3.93527e-07
6.35073e-08,1.67418e-09,1.72399e-07,5.45014e-09
1.36919e-09,1.13824e-11,5.39479e-09,5.68246e-11
2.96341e-11,1.13824e-11,1.67117e-10,5.68246e-11
2.96341e-11,1.13824e-11,5.15957e-12,5.68246e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.402703,0.369382,0.385657,0.355438
0.00690176,0.00267269,0.00695318,0.00285908
0.000132976,1.78223e-05,0.000174011,3.55286e-05
2.90683e-06,1.73075e-07,5.85711e-06,3.9443e-07
6.38243e-08,1.6783e-09,1.73269e-07,5.46317e-09
1.37699e-09,1.14078e-11,5.42593e-09,5.69377e-11
2.98217e-11,1.14078e-11,1.68204e-10,5.69377e-11
2.98217e-11,1.14078e-11,5.19649e-12,5.69377e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k194.391.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.15075,0.150696,0.17492,0.17444
0.0167304,0.00968792,0.0184057,0.0117932
0.00228718,0.000588471,0.00245932,0.000705438
0.000346014,4.3947e-05,0.000366936,5.359e-05
5.54105e-05,1.35455e-06,5.78292e-05,1.68415e-06
9.16629e-06,8.36952e-08,9.39535e-06,9.65317e-08
1.54473e-06,4.56747e-09,1.55215e-06,5.44351e-09
2.63083e-07,2.16657e-10,2.58825e-07,2.76997e-10
4.50862e-08,1.63436e-11,4.33979e-08,2.12869e-11
7.75644e-09,1.63436e-11,7.30135e-09,2.12869e-11
1.33761e-09,1.63436e-11,1.23102e-09,2.12869e-11
2.31028e-10,1.63436e-11,2.07834e-10,2.12869e-11
3.99414e-11,1.63436e-11,3.51201e-11,2.12869e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k194.728662.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.336902,0.329368,0.408487,0.391452
0.138127,0.0845883,0.165849,0.0988195
0.0702273,0.0153517,0.082972,0.0191233
0.0387772,0.000832309,0.0451559,0.00104069
0.0221019,0.00011857,0.0254364,0.000164221
0.0127363,7.89466e-06,0.0145015,2.55593e-05
0.00735935,2.15079e-06,0.00829039,3.36557e-06
0.00425293,1.1326e-07,0.00473928,1.21856e-07
0.00245689,4.92153e-09,0.00270794,5.01443e-09
0.00141897,1.83578e-10,0.00154679,1.80221e-10
0.000819428,5.28872e-12,0.00088343,5.38397e-12
0.000473189,5.28872e-12,0.000504547,5.38397e-12
0.000273248,5.28872e-12,0.00028816,5.38397e-12
0.000157791,5.28872e-12,0.000164577,5.38397e-12
9.11185e-05,5.28872e-12,9.39961e-05,5.38397e-12
5.26178e-05,5.28872e-12,5.36848e-05,5.38397e-12
3.0385e-05,5.28872e-12,3.06615e-05,5.38397e-12
1.75463e-05,5.28872e-12,1.7512e-05,5.38397e-12
1.01324e-05,5.28872e-12,1.00018e-05,5.38397e-12
5.8511e-06,5.28872e-12,5.71244e-06,5.38397e-12
3.37881e-06,5.28872e-12,3.26261e-06,5.38397e-12
1.95115e-06,5.28872e-12,1.86341e-06,5.38397e-12
1.12672e-06,5.28872e-12,1.06427e-06,5.38397e-12
6.50642e-07,5.28872e-12,6.07851e-07,5.38397e-12
3.75723e-07,5.28872e-12,3.47169e-07,5.38397e-12
2.16967e-07,5.28872e-12,1.98283e-07,5.38397e-12
1.25291e-07,5.28872e-12,1.13248e-07,5.38397e-12
7.23513e-08,5.28872e-12,6.46805e-08,5.38397e-12
4.17804e-08,5.28872e-12,3.69418e-08,5.38397e-12
2.41267e-08,5.28872e-12,2.1099e-08,5.38397e-12
1.39324e-08,5.28872e-12,1.20505e-08,5.38397e-12
8.04546e-09,5.28872e-12,6.88257e-09,5.38397e-12
4.64597e-09,5.28872e-12,3.93094e-09,5.38397e-12
2.6829e-09,5.28872e-12,2.24511e-09,5.38397e-12
1.54928e-09,5.28872e-12,1.28229e-09,5.38397e-12
8.94659e-10,5.28872e-12,7.32368e-10,5.38397e-12
5.16637e-10,5.28872e-12,4.18269e-10,5.38397e-12
2.98347e-10,5.28872e-12,2.38886e-10,5.38397e-12
1.72291e-10,5.28872e-12,1.36443e-10,5.38397e-12
9.94913e-11,5.28872e-12,7.79333e-11,5.38397e-12


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.337412,0.329825,0.409111,0.391977
0.138619,0.084912,0.166442,0.0991931
0.0706145,0.0153995,0.0834312,0.0191846
0.0390673,0.000835776,0.0454961,0.00104493
0.0223106,0.000119203,0.0256789,0.000165181
0.0128813,7.98528e-06,0.0146682,2.58472e-05
0.00745718,2.1736e-06,0.00840174,3.38705e-06
0.00431755,1.13974e-07,0.00481202,1.22631e-07
0.00249888,4.95288e-09,0.0027547,5.04713e-09
0.00144592,1.84744e-10,0.00157647,1.81406e-10
0.000836553,5.32296e-12,0.000902085,5.41781e-12
0.000483982,5.32296e-12,0.000516176,5.41781e-12
0.000280004,5.32296e-12,0.000295359,5.41781e-12
0.000161994,5.32296e-12,0.000169008,5.41781e-12
9.37211e-05,5.32296e-12,9.67094e-05,5.41781e-12
5.4222e-05,5.32296e-12,5.53389e-05,5.41781e-12
3.137e-05,5.32296e-12,3.1666e-05,5.41781e-12
1.8149e-05,5.32296e-12,1.81199e-05,5.41781e-12
1.05e-05,5.32296e-12,1.03686e-05,5.41781e-12
6.07476e-06,5.32296e-12,5.93314e-06,5.41781e-12
3.51453e-06,5.32296e-12,3.39507e-06,5.41781e-12
2.03332e-06,5.32296e-12,1.94274e-06,5.41781e-12
1.17637e-06,5.32296e-12,1.11168e-06,5.41781e-12
6.80583e-07,5.32296e-12,6.36126e-07,5.41781e-12
3.93749e-07,5.32296e-12,3.64006e-07,5.41781e-12
2.27802e-07,5.32296e-12,2.08292e-07,5.41781e-12
1.31794e-07,5.32296e-12,1.1919e-07,5.41781e-12
7.62489e-08,5.32296e-12,6.8203e-08,5.41781e-12
4.41135e-08,5.32296e-12,3.90273e-08,5.41781e-12
2.55217e-08,5.32296e-12,2.23323e-08,5.41781e-12
1.47655e-08,5.32296e-12,1.27791e-08,5.41781e-12
8.54253e-09,5.32296e-12,7.31247e-09,5.41781e-12
4.94225e-09,5.32296e-12,4.18436e-09,5.41781e-12
2.85932e-09,5.32296e-12,2.39439e-09,5.41781e-12
1.65424e-09,5.32296e-12,1.37013e-09,5.41781e-12
9.57057e-10,5.32296e-12,7.84023e-10,5.41781e-12
5.53693e-10,5.32296e-12,4.48642e-10,5.41781e-12
3.20344e-10,5.32296e-12,2.56702e-10,5.41781e-12
1.85339e-10,5.32296e-12,1.46905e-10,5.41781e-12
1.07235e-10,5.32296e-12,8.40633e-11,5.41781e-12
6.20461e-11,5.32296e-12,8.40633e-11,5.41781e-12


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k200.154.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.105077,0.103951,0.123629,0.121981
0.00394211,0.0022838,0.00444969,0.00293119
0.000132243,5.86156e-05,0.000142301,7.33151e-05
7.27008e-06,4.83916e-06,7.29575e-06,5.11148e-06
6.76952e-07,3.70004e-07,6.65164e-07,4.13494e-07
7.41681e-08,1.2223e-08,7.72681e-08,2.0117e-08
9.72198e-09,4.59776e-10,9.33323e-09,8.28937e-10
1.15783e-09,3.08778e-11,1.00277e-09,4.17658e-11
1.22409e-10,3.08778e-11,1.12364e-10,4.17658e-11
1.49396e-11,3.08778e-11,1.38673e-11,4.17658e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.122519,0.120955,0.142649,0.140398
0.005966,0.00320508,0.00633331,0.00380143
0.000256921,0.000108592,0.000251442,0.00012781
1.81607e-05,8.57526e-06,1.65305e-05,9.56361e-06
2.25894e-06,4.99745e-07,1.94973e-06,5.7554e-07
3.218e-07,3.0684e-08,2.64052e-07,3.72296e-08
4.71437e-08,1.44937e-09,3.66769e-08,2.02922e-09
6.95119e-09,8.98582e-11,5.11158e-09,1.25917e-10
1.02112e-09,8.98582e-11,7.10423e-10,9.73095e-12
1.49539e-10,8.98582e-11,9.85292e-11,9.73095e-12
2.19432e-11,8.98582e-11,9.85292e-11,9.73095e-12


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k399.924.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.183515,0.181737,0.23775,0.232624
0.0151888,0.0120231,0.0186316,0.0157915
0.00119463,0.000773184,0.00143106,0.00103433
0.000116669,5.65599e-05,0.000139229,7.36513e-05
1.33719e-05,4.67549e-06,1.51991e-05,6.18111e-06
1.57686e-06,3.89541e-07,1.69951e-06,5.34569e-07
1.91049e-07,3.00435e-08,1.97377e-07,3.8915e-08
2.3576e-08,1.95475e-09,2.32566e-08,2.35549e-09
2.94679e-09,1.49333e-10,2.74752e-09,1.80199e-10
3.74048e-10,1.08795e-11,3.33209e-10,1.40237e-11
4.79437e-11,1.08795e-11,4.01161e-11,1.40237e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k400.911951.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.366442,0.353704,0.471549,0.437464
0.166309,0.114776,0.21232,0.148758
0.0856935,0.0102978,0.108997,0.0133674
0.044427,0.00201433,0.0563016,0.0026393
0.0230561,0.000605487,0.0291202,0.000791601
0.0119753,6.81908e-05,0.0150757,8.89668e-05
0.00622484,6.21707e-06,0.00781109,8.27717e-06
0.00323804,7.44303e-07,0.00405011,1.0088e-06
0.00168552,1.31039e-07,0.00210146,1.82485e-07
0.000877931,1.95291e-08,0.00109107,2.60209e-08
0.00045756,1.42561e-09,0.000566824,1.85317e-09
0.000238605,1.29433e-10,0.000294636,1.80107e-10
0.00012449,2.6886e-11,0.000153232,3.7921e-11
6.49835e-05,2.6886e-11,7.97302e-05,3.7921e-11
3.39364e-05,2.6886e-11,4.1504e-05,3.7921e-11
1.773e-05,2.6886e-11,2.1614e-05,3.7921e-11
9.26658e-06,2.6886e-11,1.12602e-05,3.7921e-11
4.84489e-06,2.6886e-11,5.86826e-06,3.7921e-11
2.53391e-06,2.6886e-11,3.05922e-06,3.7921e-11
1.32565e-06,2.6886e-11,1.59529e-06,3.7921e-11
6.93723e-07,2.6886e-11,8.32122e-07,3.7921e-11
3.63123e-07,2.6886e-11,4.34151e-07,3.7921e-11
1.90118e-07,2.6886e-11,2.26564e-07,3.7921e-11
9.95596e-08,2.6886e-11,1.18258e-07,3.7921e-11
5.21469e-08,2.6886e-11,6.17379e-08,3.7921e-11
2.73182e-08,2.6886e-11,3.22364e-08,3.7921e-11
1.43135e-08,2.6886e-11,1.68348e-08,3.7921e-11
7.5007e-09,2.6886e-11,8.79286e-09,3.7921e-11
3.93113e-09,2.6886e-11,4.59312e-09,3.7921e-11
2.06057e-09,2.6886e-11,2.39958e-09,3.7921e-11
1.08021e-09,2.6886e-11,1.25374e-09,3.7921e-11
5.66331e-10,2.6886e-11,6.55118e-10,3.7921e-11
2.96954e-10,2.6886e-11,3.42373e-10,3.7921e-11
1.55709e-10,2.6886e-11,1.78926e-10,3.7921e-11
8.16723e-11,2.6886e-11,9.35371e-11,3.7921e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.366504,0.353758,0.471628,0.437526
0.16638,0.114826,0.212411,0.148821
0.0857487,0.0103031,0.109067,0.0133742
0.0444652,0.002016,0.0563502,0.00264149
0.0230808,0.000606091,0.0291515,0.000792387
0.0119908,6.82578e-05,0.0150952,8.90538e-05
0.00623418,6.2248e-06,0.00782286,8.2874e-06
0.00324359,7.45274e-07,0.00405708,1.01013e-06
0.00168876,1.31273e-07,0.00210552,1.82806e-07
0.00087981,1.95549e-08,0.00109342,2.60555e-08
0.000458636,1.42732e-09,0.000568163,1.85545e-09
0.000239216,1.2967e-10,0.000295395,1.80436e-10
0.000124836,2.69431e-11,0.000153659,3.79999e-11
6.51777e-05,2.69431e-11,7.99694e-05,3.79999e-11
3.4045e-05,2.69431e-11,4.16374e-05,3.79999e-11
1.77905e-05,2.69431e-11,2.16881e-05,3.79999e-11
9.30016e-06,2.69431e-11,1.13012e-05,3.79999e-11
4.86348e-06,2.69431e-11,5.89086e-06,3.79999e-11
2.54417e-06,2.69431e-11,3.07166e-06,3.79999e-11
1.3313e-06,2.69431e-11,1.60212e-06,3.79999e-11
6.96825e-07,2.69431e-11,8.35858e-07,3.79999e-11
3.64823e-07,2.69431e-11,4.36192e-07,3.79999e-11
1.91048e-07,2.69431e-11,2.27678e-07,3.79999e-11
1.00068e-07,2.69431e-11,1.18865e-07,3.79999e-11
5.24242e-08,2.69431e-11,6.20676e-08,3.79999e-11
2.74692e-08,2.69431e-11,3.24154e-08,3.79999e-11
1.43956e-08,2.69431e-11,1.69319e-08,3.79999e-11
7.54536e-09,2.69431e-11,8.84543e-09,3.79999e-11
3.95536e-09,2.69431e-11,4.62155e-09,3.79999e-11
2.07371e-09,2.69431e-11,2.41495e-09,3.79999e-11
1.08732e-09,2.69431e-11,1.26204e-09,3.79999e-11
5.70182e-10,2.69431e-11,6.59604e-10,3.79999e-11
2.9903e-10,2.69431e-11,3.44764e-10,3.79999e-11
1.56842e-10,2.69431e-11,1.80222e-10,3.79999e-11
8.22778e-11,2.69431e-11,9.42232e-11,3.79999e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.182499,0.180995,0.229505,0.225372
0.0153205,0.012344,0.0181412,0.0150733
0.00129178,0.000844923,0.00143682,0.00106057
0.000139617,6.71118e-05,0.000153981,8.40727e-05
1.73058e-05,5.60789e-06,1.85507e-05,7.27134e-06
2.17122e-06,4.30092e-07,2.25307e-06,5.59765e-07
2.7854e-07,3.48683e-08,2.80568e-07,4.24337e-08
3.61076e-08,2.41412e-09,3.48452e-08,2.66452e-09
4.70055e-09,1.99195e-10,4.31767e-09,2.18062e-10
6.21383e-10,1.58883e-11,5.44366e-10,1.81928e-11
8.31424e-11,1.58883e-11,6.97242e-11,1.81928e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k404.982.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.201755,0.198676,0.258295,0.251029
0.0269158,0.0207551,0.0328811,0.0262743
0.00578477,0.00445856,0.0068515,0.00546534
0.0020185,0.000613525,0.00238305,0.000770551
0.000767732,2.73279e-05,0.000899441,3.50059e-05
0.000293693,3.17414e-06,0.000341533,4.26026e-06
0.000112315,7.36651e-07,0.000129624,9.94341e-07
4.29514e-05,8.30772e-08,4.92e-05,1.08748e-07
1.64271e-05,7.64988e-09,1.86761e-05,9.59599e-09
6.28324e-06,7.05259e-10,7.09014e-06,8.65691e-10
2.40354e-06,5.70072e-11,2.69198e-06,7.02644e-11
9.19522e-07,5.70072e-11,1.02221e-06,7.02644e-11
3.5182e-07,5.70072e-11,3.88207e-07,7.02644e-11
1.34626e-07,5.70072e-11,1.4745e-07,7.02644e-11
5.15214e-08,5.70072e-11,5.60126e-08,7.02644e-11
1.97199e-08,5.70072e-11,2.12811e-08,7.02644e-11
7.54883e-09,5.70072e-11,8.0867e-09,7.02644e-11
2.89013e-09,5.70072e-11,3.07343e-09,7.02644e-11
1.10668e-09,5.70072e-11,1.1683e-09,7.02644e-11
4.23836e-10,5.70072e-11,4.44188e-10,7.02644e-11
1.62349e-10,5.70072e-11,1.68918e-10,7.02644e-11
6.22013e-11,5.70072e-11,6.42519e-11,7.02644e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k595.640613.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.421537,0.397491,0.545092,0.488698
0.220875,0.208199,0.283197,0.26553
0.192362,0.182169,0.245074,0.231462
0.502658,0.0763432,0.632858,0.1004
2.00503,0.0384087,2.52709,0.048272
8.16655,0.0132811,10.3183,0.017329
33.2973,0.00388972,42.1788,0.005004
135.825,0.0018822,172.497,0.00242655
554.29,0.000258149,705.744,0.000335863
2262.91,3.87598e-05,2888.57,5.08337e-05
9241.97,1.04066e-05,11827.1,1.34748e-05
37758.8,1.897e-06,48442.6,2.47435e-06
154319,2.96258e-07,198481,3.80268e-07
630902,7.20449e-08,813472,9.61202e-08
2.5801e+06,1.14793e-08,3.33498e+06,1.62693e-08
1.05544e+07,1.68273e-09,1.36761e+07,2.32371e-09
4.31869e+07,2.87346e-10,5.60977e+07,3.87474e-10
1.76759e+08,5.60471e-11,2.30161e+08,7.36456e-11
7.23624e+08,5.60471e-11,9.44529e+08,7.36456e-11
2.96308e+09,5.60471e-11,3.87697e+09,7.36456e-11
1.21358e+10,5.60471e-11,1.59168e+10,7.36456e-11
4.97139e+10,5.60471e-11,6.5358e+10,7.36456e-11
2.0369e+11,5.60471e-11,2.68423e+11,7.36456e-11
8.34716e+11,5.60471e-11,1.10258e+12,7.36456e-11
3.42121e+12,5.60471e-11,1.10258e+12,7.36456e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.433459,0.408072,0.554916,0.496924
0.22929,0.214535,0.291813,0.271681
0.198036,0.18675,0.250613,0.235401
0.516362,0.0755369,0.641809,0.100143
2.07154,0.0397211,2.57427,0.0503833
8.48933,0.0133927,10.5676,0.0173193
34.8266,0.00402371,43.4311,0.00515576
142.941,0.00191337,178.581,0.0024842
586.942,0.000261678,734.636,0.000348541
2411.11,3.91181e-05,3023.43,5.21636e-05
9908.65,1.02656e-05,12448.2,1.32603e-05
40735.8,1.90281e-06,51273,2.5649e-06
167531,2.93838e-07,211267,3.83016e-07
689225,7.20599e-08,870823,9.59583e-08
2.8364e+06,1.17683e-08,3.59065e+06,1.72409e-08
1.16763e+07,1.71783e-09,1.48099e+07,2.47925e-09
4.80801e+07,2.85486e-10,6.11028e+07,3.96547e-10
1.98036e+08,5.56596e-11,2.52169e+08,7.48474e-11
8.1589e+08,5.56596e-11,1.04096e+09,7.48474e-11
3.36219e+09,5.56596e-11,4.29819e+09,7.48474e-11
1.38583e+10,5.56596e-11,1.77516e+10,7.48474e-11
5.71334e+10,5.56596e-11,7.333e+10,7.48474e-11
2.35589e+11,5.56596e-11,3.02981e+11,7.48474e-11
9.71627e+11,5.56596e-11,1.25208e+12,7.48474e-11
4.00793e+12,5.56596e-11,1.25208e+12,7.48474e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k599.374.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.396111,0.370557,0.506258,0.453306
0.122754,0.0616771,0.152064,0.0805583
0.0398103,0.00861177,0.0484293,0.0110213
0.013333,0.00351079,0.0159644,0.00441943
0.0046676,0.000747183,0.00553535,0.000972464
0.00186616,9.21652e-05,0.00222073,0.000121618
0.000912909,1.47113e-05,0.00109912,1.92535e-05
0.000513923,2.77018e-06,0.000623179,3.44368e-06
0.00030367,9.8283e-07,0.000368551,1.13887e-06
0.000181491,3.56488e-07,0.00021983,4.45068e-07
0.000108922,6.95737e-08,0.000131558,9.0744e-08
6.55411e-05,1.06998e-08,7.89209e-05,1.37537e-08
3.94824e-05,1.44546e-09,4.73931e-05,1.86593e-09
2.37866e-05,1.93038e-10,2.84612e-05,2.53827e-10
1.43278e-05,2.26065e-11,1.70886e-05,2.85958e-11
8.62962e-06,2.26065e-11,1.02596e-05,2.85958e-11
5.19775e-06,2.26065e-11,6.15976e-06,2.85958e-11
3.1308e-06,2.26065e-11,3.69839e-06,2.85958e-11
1.88582e-06,2.26065e-11,2.22058e-06,2.85958e-11
1.13591e-06,2.26065e-11,1.33327e-06,2.85958e-11
6.84203e-07,2.26065e-11,8.00512e-07,2.85958e-11
4.12123e-07,2.26065e-11,4.80639e-07,2.85958e-11
2.48239e-07,2.26065e-11,2.88583e-07,2.85958e-11
1.49525e-07,2.26065e-11,1.7327e-07,2.85958e-11
9.00654e-08,2.26065e-11,1.04034e-07,2.85958e-11
5.42504e-08,2.26065e-11,6.24639e-08,2.85958e-11
3.26775e-08,2.26065e-11,3.75045e-08,2.85958e-11
1.96831e-08,2.26065e-11,2.25184e-08,2.85958e-11
1.18561e-08,2.26065e-11,1.35205e-08,2.85958e-11
7.14147e-09,2.26065e-11,8.11797e-09,2.85958e-11
4.30165e-09,2.26065e-11,4.8742e-09,2.85958e-11
2.59109e-09,2.26065e-11,2.92657e-09,2.85958e-11
1.56074e-09,2.26065e-11,1.75718e-09,2.85958e-11
9.40108e-10,2.26065e-11,1.05505e-09,2.85958e-11
5.66275e-10,2.26065e-11,6.33475e-10,2.85958e-11
3.41099e-10,2.26065e-11,3.80355e-10,2.85958e-11
2.05461e-10,2.26065e-11,2.28374e-10,2.85958e-11
1.23763e-10,2.26065e-11,1.37124e-10,2.85958e-11
7.45539e-11,2.26065e-11,8.23361e-11,2.85958e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k600.078.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.344391,0.322389,0.447584,0.404548
0.0756069,0.0386304,0.095852,0.0504204
0.0185058,0.00602676,0.0234947,0.00775826
0.00905032,0.00404742,0.0113816,0.00516139
0.0118856,0.00147769,0.014811,0.00191213
0.0185153,0.000732592,0.0230246,0.000934311
0.0292713,0.000209904,0.0362795,0.000273144
0.0465648,3.63574e-05,0.0575904,4.71162e-05
0.0743645,7.1855e-06,0.0918011,9.09613e-06
0.119108,1.51703e-06,0.146775,1.94314e-06
0.191203,1.56324e-07,0.235246,2.00481e-07
0.307446,1.43314e-08,0.377716,1.80356e-08
0.494971,1.4768e-09,0.607272,1.85926e-09
0.797604,1.74142e-10,0.977301,2.27558e-10
1.28614,2.28819e-11,1.57393,3.05092e-11
2.07493,2.28819e-11,2.53613,3.05092e-11
3.34871,2.28819e-11,4.08812,3.05092e-11
5.40592,2.28819e-11,6.5917,3.05092e-11
8.7287,2.28819e-11,10.6306,3.05092e-11
14.096,2.28819e-11,17.1469,3.05092e-11
22.7662,2.28819e-11,27.6603,3.05092e-11
36.7726,2.28819e-11,44.6235,3.05092e-11
59.4001,2.28819e-11,71.9937,3.05092e-11
95.9562,2.28819e-11,116.157,3.05092e-11
155.016,2.28819e-11,187.417,3.05092e-11
250.435,2.28819e-11,302.4,3.05092e-11
404.6,2.28819e-11,487.937,3.05092e-11
653.68,2.28819e-11,787.32,3.05092e-11
1056.12,2.28819e-11,1270.41,3.05092e-11
1706.34,2.28819e-11,2049.94,3.05092e-11
2756.92,2.28819e-11,3307.81,3.05092e-11
4454.39,2.28819e-11,5337.55,3.05092e-11
7197.04,2.28819e-11,8612.84,3.05092e-11
11628.5,2.28819e-11,13898,3.05092e-11
18788.6,2.28819e-11,22426.4,3.05092e-11
30357.6,2.28819e-11,36188.3,3.05092e-11
49050.3,2.28819e-11,58395.2,3.05092e-11
79253.3,2.28819e-11,94229.7,3.05092e-11
128054,2.28819e-11,152054,3.05092e-11
206904,2.28819e-11,245364,3.05092e-11
334308,2.28819e-11,395933,3.05092e-11
540162,2.28819e-11,638902,3.05092e-11
872773,2.28819e-11,1.03097e+06,3.05092e-11
1.41019e+06,2.28819e-11,1.66364e+06,3.05092e-11
2.27854e+06,2.28819e-11,2.68455e+06,3.05092e-11
3.68157e+06,2.28819e-11,4.33197e+06,3.05092e-11
5.94854e+06,2.28819e-11,6.99034e+06,3.05092e-11
9.61141e+06,2.28819e-11,1.12801e+07,3.05092e-11
1.55297e+07,2.28819e-11,1.82022e+07,3.05092e-11
2.50923e+07,2.28819e-11,2.93723e+07,3.05092e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.368477,0.34192,0.476718,0.425337
0.0942153,0.0458357,0.118884,0.0600455
0.0298493,0.0110585,0.0377332,0.0141012
0.0166179,0.00195192,0.0211849,0.00251887
0.0127011,0.000901943,0.0163132,0.00116095
0.0103126,0.000323845,0.0133479,0.000414151
0.00840971,0.000154806,0.0109466,0.000200411
0.00688842,0.000106232,0.00903051,0.000137158
0.00564284,3.35256e-05,0.00743842,4.33038e-05
0.00466653,4.8125e-06,0.00618356,6.21432e-06
0.00388674,6.09112e-07,0.00518975,7.77534e-07
0.00328407,5.60567e-08,0.00438657,6.98331e-08
0.00286048,6.06806e-09,0.00385292,7.29316e-09
0.0025383,7.02838e-10,0.00341034,8.46771e-10
0.0023843,8.23079e-11,0.00320373,9.73196e-11
0.00230573,8.23079e-11,0.00310078,9.73196e-11
0.00232838,8.23079e-11,0.00310188,9.73196e-11
0.00243803,8.23079e-11,0.00325499,9.73196e-11
0.00257893,8.23079e-11,0.00341726,9.73196e-11
0.00279925,8.23079e-11,0.00370152,9.73196e-11
0.00304179,8.23079e-11,0.00401384,9.73196e-11
0.00333144,8.23079e-11,0.00437547,9.73196e-11
0.00366561,8.23079e-11,0.00481039,9.73196e-11
0.00402835,8.23079e-11,0.00526657,9.73196e-11
0.00444584,8.23079e-11,0.0057998,9.73196e-11
0.00490094,8.23079e-11,0.00637846,9.73196e-11
0.00540818,8.23079e-11,0.00701749,9.73196e-11
0.00597192,8.23079e-11,0.00773265,9.73196e-11
0.00659066,8.23079e-11,0.00850952,9.73196e-11
0.00727945,8.23079e-11,0.00937553,9.73196e-11
0.00803756,8.23079e-11,0.0103257,9.73196e-11
0.00887592,8.23079e-11,0.011372,9.73196e-11
0.00980304,8.23079e-11,0.0125286,9.73196e-11
0.0108252,8.23079e-11,0.0137981,9.73196e-11
0.0119559,8.23079e-11,0.0152,9.73196e-11
0.0132036,8.23079e-11,0.0167427,9.73196e-11
0.0145818,8.23079e-11,0.0184415,9.73196e-11
0.0161041,8.23079e-11,0.0203141,9.73196e-11
0.0177846,8.23079e-11,0.0223749,9.73196e-11
0.0196409,8.23079e-11,0.0246459,9.73196e-11
0.0216905,8.23079e-11,0.0271467,9.73196e-11
0.023954,8.23079e-11,0.0299007,9.73196e-11
0.0264537,8.23079e-11,0.0329347,9.73196e-11
0.0292138,8.23079e-11,0.0362756,9.73196e-11
0.0322621,8.23079e-11,0.0399556,9.73196e-11
0.0356282,8.23079e-11,0.0440086,9.73196e-11
0.0393453,8.23079e-11,0.0484724,9.73196e-11
0.0434503,8.23079e-11,0.0533891,9.73196e-11
0.0479833,8.23079e-11,0.0588041,9.73196e-11
0.0529893,8.23079e-11,0.0647682,9.73196e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k793.765.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.412279,0.37912,0.545742,0.476427
0.141278,0.082448,0.183142,0.108782
0.0620791,0.0143033,0.0801929,0.0189307
0.0311435,0.00457336,0.0400656,0.00584625
0.0159851,0.00213713,0.0204488,0.00277107
0.00821684,0.000437131,0.0104388,0.000545082
0.00427529,9.44585e-05,0.00541039,0.000120315
0.00227371,1.65022e-05,0.00286431,2.14786e-05
0.00122795,3.53679e-06,0.00153324,4.66399e-06
0.000688002,8.5765e-07,0.000857829,1.09892e-06
0.000406573,2.52028e-07,0.000505974,3.11564e-07
0.000248302,1.24639e-07,0.000306602,1.50631e-07
0.000157875,5.19308e-08,0.000195162,6.54642e-08
0.000104302,1.00617e-08,0.000128921,1.30914e-08
6.97572e-05,1.89571e-09,8.57894e-05,2.49484e-09
4.7213e-05,2.87037e-10,5.8063e-05,3.7741e-10
3.2333e-05,4.35053e-11,3.97346e-05,5.67737e-11
2.21664e-05,4.35053e-11,2.71471e-05,5.67737e-11
1.52211e-05,4.35053e-11,1.86185e-05,5.67737e-11
1.04864e-05,4.35053e-11,1.281e-05,5.67737e-11
7.22239e-06,4.35053e-11,8.79963e-06,5.67737e-11
4.97381e-06,4.35053e-11,6.04967e-06,5.67737e-11
3.42886e-06,4.35053e-11,4.16371e-06,5.67737e-11
2.3634e-06,4.35053e-11,2.86351e-06,5.67737e-11
1.62868e-06,4.35053e-11,1.96962e-06,5.67737e-11
1.12276e-06,4.35053e-11,1.35537e-06,5.67737e-11
7.73962e-07,4.35053e-11,9.32388e-07,5.67737e-11
5.33456e-07,4.35053e-11,6.41417e-07,5.67737e-11
3.67732e-07,4.35053e-11,4.4133e-07,5.67737e-11
2.53492e-07,4.35053e-11,3.03623e-07,5.67737e-11
1.74732e-07,4.35053e-11,2.08882e-07,5.67737e-11
1.20447e-07,4.35053e-11,1.43715e-07,5.67737e-11
8.30282e-08,4.35053e-11,9.8874e-08,5.67737e-11
5.72325e-08,4.35053e-11,6.80234e-08,5.67737e-11
3.94517e-08,4.35053e-11,4.68002e-08,5.67737e-11
2.71951e-08,4.35053e-11,3.21982e-08,5.67737e-11
1.87461e-08,4.35053e-11,2.21519e-08,5.67737e-11
1.29221e-08,4.35053e-11,1.52405e-08,5.67737e-11
8.90756e-09,4.35053e-11,1.04853e-08,5.67737e-11
6.14018e-09,4.35053e-11,7.21381e-09,5.67737e-11
4.23257e-09,4.35053e-11,4.96306e-09,5.67737e-11
2.91761e-09,4.35053e-11,3.41455e-09,5.67737e-11
2.01118e-09,4.35053e-11,2.34918e-09,5.67737e-11
1.38635e-09,4.35053e-11,1.61622e-09,5.67737e-11
9.55648e-10,4.35053e-11,1.11195e-09,5.67737e-11
6.58751e-10,4.35053e-11,7.65016e-10,5.67737e-11
4.54095e-10,4.35053e-11,5.26327e-10,5.67737e-11
3.13017e-10,4.35053e-11,3.6211e-10,5.67737e-11
2.15772e-10,4.35053e-11,2.49131e-10,5.67737e-11
1.48741e-10,4.35053e-11,1.71401e-10,5.67737e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k799.849.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.379567,0.357177,0.493553,0.445337
0.0867919,0.0509405,0.109803,0.0666492
0.018599,0.00704978,0.0231849,0.00923067
0.00486699,0.00173183,0.00608822,0.00224372
0.00264398,0.000555151,0.00335282,0.000727575
0.00235348,8.80477e-05,0.00298686,0.000113075
0.00224174,2.05543e-05,0.00283316,2.61903e-05
0.00214758,7.63233e-06,0.00270047,9.64837e-06
0.00205876,2.31214e-06,0.00257562,2.95969e-06
0.00197402,4.40732e-07,0.00245708,5.54697e-07
0.00189307,7.68505e-08,0.00234436,9.67959e-08
0.00181575,1.07932e-08,0.00223717,1.36143e-08
0.00174187,1.98594e-09,0.00213523,2.5489e-09
0.00167127,3.76849e-10,0.00203826,4.95914e-10
0.00160379,6.44584e-11,0.00194601,8.30931e-11
0.00153929,6.44584e-11,0.00185823,8.30931e-11
0.00147763,6.44584e-11,0.00177469,8.30931e-11
0.00141866,6.44584e-11,0.00169518,8.30931e-11
0.00136226,6.44584e-11,0.00161949,8.30931e-11
0.00130831,6.44584e-11,0.00154743,8.30931e-11
0.00125669,6.44584e-11,0.0014788,8.30931e-11
0.0012073,6.44584e-11,0.00141344,8.30931e-11
0.00116003,6.44584e-11,0.00135117,8.30931e-11
0.00111478,6.44584e-11,0.00129185,8.30931e-11
0.00107145,6.44584e-11,0.00123532,8.30931e-11
0.00102997,6.44584e-11,0.00118145,8.30931e-11
0.000990234,6.44584e-11,0.00113009,8.30931e-11
0.000952172,6.44584e-11,0.00108113,8.30931e-11
0.000915705,6.44584e-11,0.00103445,8.30931e-11
0.000880761,6.44584e-11,0.000989925,8.30931e-11
0.000847269,6.44584e-11,0.000947456,8.30931e-11
0.000815163,6.44584e-11,0.000906939,8.30931e-11
0.000784381,6.44584e-11,0.000868278,8.30931e-11
0.000754863,6.44584e-11,0.000831382,8.30931e-11
0.000726553,6.44584e-11,0.000796165,8.30931e-11
0.000699395,6.44584e-11,0.000762544,8.30931e-11
0.000673339,6.44584e-11,0.000730442,8.30931e-11
0.000648335,6.44584e-11,0.000699785,8.30931e-11
0.000624338,6.44584e-11,0.000670503,8.30931e-11
0.000601302,6.44584e-11,0.000642529,8.30931e-11
0.000579186,6.44584e-11,0.000615802,8.30931e-11
0.000557949,6.44584e-11,0.000590261,8.30931e-11
0.000537552,6.44584e-11,0.000565849,8.30931e-11
0.00051796,6.44584e-11,0.000542514,8.30931e-11
0.000499138,6.44584e-11,0.000520203,8.30931e-11
0.000481052,6.44584e-11,0.000498868,8.30931e-11
0.000463671,6.44584e-11,0.000478464,8.30931e-11
0.000446965,6.44584e-11,0.000458947,8.30931e-11
0.000430906,6.44584e-11,0.000440276,8.30931e-11
0.000415465,6.44584e-11,0.00042241,8.30931e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.385703,0.362236,0.501126,0.450853
0.0880636,0.0510474,0.111344,0.0669991
0.0183848,0.00696166,0.0228261,0.00905382
0.00485156,0.00180504,0.00600137,0.00230209
0.00292561,0.000430097,0.00364987,0.00056275
0.0026346,6.48769e-05,0.00329256,8.25411e-05
0.00247416,1.62099e-05,0.00308676,2.06679e-05
0.00233159,5.54272e-06,0.00290182,7.03638e-06
0.00219873,1.21772e-06,0.00272941,1.57062e-06
0.00207438,1.90179e-07,0.00256834,2.4655e-07
0.00195793,3.17841e-08,0.00241782,4.05415e-08
0.00184882,6.34701e-09,0.00227713,8.3047e-09
0.00174657,1.20645e-09,0.00214558,1.61961e-09
0.00165072,1.84814e-10,0.00202254,2.53215e-10
0.00156081,2.69909e-11,0.00190741,3.71246e-11
0.00147646,2.69909e-11,0.00179964,3.71246e-11
0.00139727,2.69909e-11,0.00169871,3.71246e-11
0.00132291,2.69909e-11,0.00160414,3.71246e-11
0.00125305,2.69909e-11,0.00151549,3.71246e-11
0.00118738,2.69909e-11,0.00143235,3.71246e-11
0.00112562,2.69909e-11,0.00135435,3.71246e-11
0.00106752,2.69909e-11,0.00128112,3.71246e-11
0.00101283,2.69909e-11,0.00121235,3.71246e-11
0.000961317,2.69909e-11,0.00114773,3.71246e-11
0.000912783,2.69909e-11,0.00108697,3.71246e-11
0.000867031,2.69909e-11,0.00102983,3.71246e-11
0.000823879,2.69909e-11,0.00097606,3.71246e-11
0.00078316,2.69909e-11,0.000925434,3.71246e-11
0.000744717,2.69909e-11,0.000877744,3.71246e-11
0.000708405,2.69909e-11,0.0008328,3.71246e-11
0.000674089,2.69909e-11,0.000790423,3.71246e-11
0.000641644,2.69909e-11,0.000750446,3.71246e-11
0.000610953,2.69909e-11,0.000712715,3.71246e-11
0.000581906,2.69909e-11,0.000677088,3.71246e-11
0.000554404,2.69909e-11,0.000643431,3.71246e-11
0.000528352,2.69909e-11,0.000611621,3.71246e-11
0.000503662,2.69909e-11,0.000581543,3.71246e-11
0.000480253,2.69909e-11,0.00055309,3.71246e-11
0.000458048,2.69909e-11,0.000526163,3.71246e-11
0.000436977,2.69909e-11,0.000500669,3.71246e-11
0.000416973,2.69909e-11,0.000476522,3.71246e-11
0.000397974,2.69909e-11,0.000453641,3.71246e-11
0.000379923,2.69909e-11,0.000431952,3.71246e-11
0.000362766,2.69909e-11,0.000411386,3.71246e-11
0.000346452,2.69909e-11,0.000391875,3.71246e-11
0.000330935,2.69909e-11,0.000373361,3.71246e-11
0.00031617,2.69909e-11,0.000355786,3.71246e-11
0.000302117,2.69909e-11,0.000339096,3.71246e-11
0.000288735,2.69909e-11,0.000323243,3.71246e-11
0.00027599,2.69909e-11,0.000308179,3.71246e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k801.823902.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.447285,0.415309,0.594375,0.518305
0.226851,0.219244,0.301689,0.287234
0.173674,0.116419,0.231078,0.153212
0.137871,0.0284435,0.18327,0.037633
0.109593,0.0081918,0.145582,0.0108333
0.087097,0.00528792,0.115637,0.0070001
0.0692262,0.00153323,0.0918687,0.00202621
0.0550382,0.000290479,0.073009,0.000379003
0.0437743,8.10853e-05,0.0580426,0.000105058
0.0348294,2.64159e-05,0.0461623,3.46016e-05
0.0277235,7.45469e-06,0.0367281,9.76663e-06
0.0220762,2.4455e-06,0.0292333,3.22012e-06
0.0175862,9.08315e-07,0.0232768,1.19306e-06
0.0140148,2.97103e-07,0.0185408,3.92525e-07
0.0111729,6.58571e-08,0.0147737,8.80563e-08
0.00891048,9.70478e-09,0.0117762,1.26925e-08
0.00710873,1.61093e-09,0.00939,2.14573e-09
0.00567325,4.28377e-10,0.00748978,5.62721e-10
0.00452916,1.73143e-10,0.00597601,2.10487e-10
0.00361695,5.67164e-11,0.00476964,6.8569e-11
0.00288937,5.67164e-11,0.00380793,6.8569e-11
0.00230884,5.67164e-11,0.00304099,6.8569e-11
0.00184549,5.67164e-11,0.00242919,6.8569e-11
0.00147553,5.67164e-11,0.00194098,6.8569e-11
0.00118006,5.67164e-11,0.00155128,6.8569e-11
0.000943991,5.67164e-11,0.00124012,6.8569e-11
0.000755337,5.67164e-11,0.00099161,6.8569e-11
0.000604527,5.67164e-11,0.000793072,6.8569e-11
0.000483938,5.67164e-11,0.00063442,6.8569e-11
0.000387487,5.67164e-11,0.000507609,6.8569e-11
0.000310323,5.67164e-11,0.000406224,6.8569e-11
0.000248575,5.67164e-11,0.000325149,6.8569e-11
0.000199151,5.67164e-11,0.000260301,6.8569e-11
0.000159582,5.67164e-11,0.000208421,6.8569e-11
0.000127897,5.67164e-11,0.000166908,6.8569e-11
0.00010252,5.67164e-11,0.000133684,6.8569e-11
8.2191e-05,5.67164e-11,0.000107088,6.8569e-11
6.59027e-05,5.67164e-11,8.57957e-05,6.8569e-11
5.28498e-05,5.67164e-11,6.87457e-05,6.8569e-11
4.23878e-05,5.67164e-11,5.50908e-05,6.8569e-11
3.40011e-05,5.67164e-11,4.41534e-05,6.8569e-11
2.7277e-05,5.67164e-11,3.53914e-05,6.8569e-11
2.18852e-05,5.67164e-11,2.83711e-05,6.8569e-11
1.75611e-05,5.67164e-11,2.27456e-05,6.8569e-11
1.40927e-05,5.67164e-11,1.82373e-05,6.8569e-11
1.13105e-05,5.67164e-11,1.46239e-05,6.8569e-11
9.07836e-06,5.67164e-11,1.17274e-05,6.8569e-11
7.28737e-06,5.67164e-11,9.40537e-06,6.8569e-11
5.85019e-06,5.67164e-11,7.54367e-06,6.8569e-11
4.69681e-06,5.67164e-11,6.0509e-06,6.8569e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.447343,0.415356,0.594453,0.518357
0.226994,0.219384,0.301879,0.287411
0.17385,0.116583,0.231311,0.153425
0.138057,0.0284965,0.183517,0.037703
0.109777,0.00820678,0.145827,0.0108531
0.0872724,0.00530059,0.11587,0.00701688
0.0693885,0.0015384,0.0920843,0.00203302
0.0551854,0.000291582,0.0732044,0.000380434
0.0439058,8.14361e-05,0.0582171,0.000105512
0.0349454,2.65334e-05,0.0463163,3.47558e-05
0.027825,7.48961e-06,0.0368627,9.81238e-06
0.0221642,2.45805e-06,0.02935,3.23661e-06
0.017662,9.1335e-07,0.0233773,1.19966e-06
0.0140798,2.98781e-07,0.0186269,3.94744e-07
0.0112283,6.61944e-08,0.0148471,8.85079e-08
0.00895757,9.75205e-09,0.0118385,1.27547e-08
0.00714859,1.61965e-09,0.00944275,2.15743e-09
0.0057069,4.31449e-10,0.00753428,5.66744e-10
0.00455748,1.74438e-10,0.00601344,2.12037e-10
0.00364073,5.71279e-11,0.00480106,6.90894e-11
0.00290929,5.71279e-11,0.00383424,6.90894e-11
0.0023255,5.71279e-11,0.00306298,6.90894e-11
0.0018594,5.71279e-11,0.00244754,6.90894e-11
0.00148712,5.71279e-11,0.00195626,6.90894e-11
0.0011897,5.71279e-11,0.00156399,6.90894e-11
0.000952012,5.71279e-11,0.00125069,6.90894e-11
0.000761996,5.71279e-11,0.00100037,6.90894e-11
0.00061005,5.71279e-11,0.000800335,6.90894e-11
0.000488513,5.71279e-11,0.000640433,6.90894e-11
0.000391274,5.71279e-11,0.000512582,6.90894e-11
0.000313455,5.71279e-11,0.000410334,6.90894e-11
0.000251163,5.71279e-11,0.000328543,6.90894e-11
0.000201287,5.71279e-11,0.000263101,6.90894e-11
0.000161345,5.71279e-11,0.00021073,6.90894e-11
0.000129351,5.71279e-11,0.00016881,6.90894e-11
0.000103718,5.71279e-11,0.00013525,6.90894e-11
8.31777e-05,5.71279e-11,0.000108378,6.90894e-11
6.67149e-05,5.71279e-11,8.68562e-05,6.90894e-11
5.35179e-05,5.71279e-11,6.96175e-05,6.90894e-11
4.29372e-05,5.71279e-11,5.58071e-05,6.90894e-11
3.44527e-05,5.71279e-11,4.47416e-05,6.90894e-11
2.7648e-05,5.71279e-11,3.58742e-05,6.90894e-11
2.21899e-05,5.71279e-11,2.87673e-05,6.90894e-11
1.78111e-05,5.71279e-11,2.30706e-05,6.90894e-11
1.42979e-05,5.71279e-11,1.85037e-05,6.90894e-11
1.14788e-05,5.71279e-11,1.48422e-05,6.90894e-11
9.21636e-06,5.71279e-11,1.19063e-05,6.90894e-11
7.40048e-06,5.71279e-11,9.55184e-06,6.90894e-11
5.94287e-06,5.71279e-11,7.66357e-06,6.90894e-11
4.77272e-06,5.71279e-11,6.14903e-06,6.90894e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k97.196.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0624955,0.0623608,0.0606459,0.0604903
0.000616843,0.000408722,0.000768372,0.000643194
6.86058e-06,3.82274e-06,9.14153e-06,7.92618e-06
6.86362e-08,2.48752e-08,1.04951e-07,7.6447e-08
6.8516e-10,1.96817e-10,1.68374e-09,1.04426e-09
7.20718e-12,1.3377e-12,2.42421e-11,9.49404e-12


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k996.552564.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.499173,0.45413,0.660941,0.559256
0.258621,0.247214,0.339559,0.318707
0.207432,0.175374,0.273997,0.231812
0.178758,0.11782,0.236297,0.151455
0.165327,0.0952321,0.216599,0.127176
0.205717,0.0341471,0.26215,0.0455594
0.397895,0.0180582,0.498224,0.0235486
0.918876,0.0177283,1.14919,0.0232359
2.18794,0.0133769,2.74143,0.0175515
5.23146,0.00771856,6.56833,0.0103155
12.5159,0.00343967,15.7456,0.00450509
29.9464,0.00231973,37.748,0.00304911
71.6551,0.00122918,90.4984,0.001643
171.46,0.000569751,216.971,0.000766874
410.292,0.000227928,520.206,0.000307185
981.83,7.13119e-05,1247.28,9.47897e-05
2349.6,2.13573e-05,2990.66,2.81991e-05
5622.95,5.41973e-06,7171.06,7.18345e-06
13457,1.62679e-06,17195.5,2.08236e-06
32206.8,7.26263e-07,41234.6,8.80826e-07
77083.3,2.86362e-07,98883.4,3.24692e-07
184496,1.29852e-07,237137,1.08307e-07
441598,8.03366e-08,568709,6.62579e-08
1.05702e+06,3.08857e-08,1.36394e+06,3.3889e-08
2.53018e+06,7.45037e-09,3.27127e+06,9.382e-09
6.05667e+06,1.45372e-09,7.84606e+06,1.89174e-09
1.44988e+07,2.80891e-10,1.88193e+07,3.62128e-10
3.47091e+07,5.53733e-11,4.51406e+07,6.79279e-11
8.30938e+07,5.53733e-11,1.0828e+08,6.79279e-11
1.98934e+08,5.53733e-11,2.59743e+08,6.79279e-11
4.76281e+08,5.53733e-11,6.23095e+08,6.79279e-11
1.14033e+09,5.53733e-11,1.49479e+09,6.79279e-11
2.73033e+09,5.53733e-11,3.58609e+09,6.79279e-11
6.53753e+09,5.53733e-11,8.60354e+09,6.79279e-11
1.5654e+10,5.53733e-11,2.06418e+10,6.79279e-11
3.74846e+10,5.53733e-11,4.95262e+10,6.79279e-11
8.97623e+10,5.53733e-11,1.18833e+11,6.79279e-11
2.14956e+11,5.53733e-11,2.85137e+11,6.79279e-11
5.14779e+11,5.53733e-11,6.84203e+11,6.79279e-11
1.23284e+12,5.53733e-11,1.64185e+12,6.79279e-11


==> csvs/2lvl_final_4sqr_ccst2_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.499377,0.454287,0.6612,0.559417
0.25919,0.247767,0.340309,0.319386
0.208214,0.176272,0.275027,0.232956
0.179698,0.119489,0.237528,0.153585
0.166674,0.0960228,0.218316,0.128256
0.208913,0.0344381,0.266125,0.0459464
0.406923,0.0183233,0.509504,0.0238852
0.943472,0.0179339,1.18003,0.0235147
2.25362,0.0135032,2.82396,0.017717
5.40487,0.00780703,6.78664,0.0104338
12.9698,0.0035037,16.3181,0.00458858
31.126,0.00236965,39.2387,0.00311486
74.7022,0.00125735,94.3564,0.00168076
179.291,0.000584302,226.904,0.000786589
430.324,0.000233581,545.665,0.00031483
1032.87,7.31227e-05,1312.28,9.71907e-05
2479.21,2.18822e-05,3156.01,2.88927e-05
5951.04,5.54764e-06,7590.44,7.35344e-06
14285.2,1.67417e-06,18256.2,2.14175e-06
34292.2,7.49184e-07,43910.5,9.08139e-07
82322.3,2.95645e-07,105619,3.34306e-07
197630,1.35106e-07,254056,1.12509e-07
474465,8.35509e-08,611129,6.91938e-08
1.13912e+06,3.18804e-08,1.47011e+06,3.51213e-08
2.73494e+06,7.68591e-09,3.53658e+06,9.68301e-09
6.56662e+06,1.50004e-09,8.5081e+06,1.95104e-09
1.5767e+07,2.89708e-10,2.0469e+07,3.7356e-10
3.78593e+07,5.71851e-11,4.92465e+07,7.01548e-11
9.09096e+07,5.71851e-11,1.18487e+08,7.01548e-11
2.18304e+08,5.71851e-11,2.85088e+08,7.01548e-11
5.24237e+08,5.71851e-11,6.85967e+08,7.01548e-11
1.25895e+09,5.71851e-11,1.6506e+09,7.01548e-11
3.02346e+09,5.71851e-11,3.9719e+09,7.01548e-11
7.2613e+09,5.71851e-11,9.55805e+09,7.01548e-11
1.74397e+10,5.71851e-11,2.30015e+10,7.01548e-11
4.1887e+10,5.71851e-11,5.5355e+10,7.01548e-11
1.00608e+11,5.71851e-11,1.33221e+11,7.01548e-11
2.41659e+11,5.71851e-11,3.20632e+11,7.01548e-11
5.8048e+11,5.71851e-11,7.7171e+11,7.01548e-11
1.3944e+12,5.71851e-11,1.85745e+12,7.01548e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
400,600,36,22,800,51,26
51,25,1000,51,26,51,31
51,28,51,33
51,29,51,33
51,34


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.858516,0.65133,0.980045,0.6937
0.130465,0.122778,0.192621,0.169421
0.0559241,0.033673,0.0845307,0.0541889
0.0175767,0.00748676,0.033541,0.0144438
0.00465704,0.00202896,0.0110233,0.00391242
0.00155252,0.000591548,0.00389369,0.00121864
0.000513306,0.000109538,0.00144833,0.000279081
0.000165426,2.84469e-05,0.000535306,8.92936e-05
5.66357e-05,8.76561e-06,0.000188701,2.34093e-05
2.10346e-05,1.82309e-06,6.74441e-05,6.80918e-06
8.09307e-06,4.71054e-07,2.43437e-05,1.68573e-06
3.0374e-06,1.15552e-07,8.48499e-06,4.42408e-07
1.10672e-06,2.37896e-08,2.82129e-06,1.4026e-07
4.17366e-07,5.69278e-09,1.02439e-06,3.53739e-08
1.65432e-07,1.20401e-09,4.29723e-07,9.56776e-09
6.56e-08,2.99628e-10,1.77757e-07,2.44935e-09
2.53244e-08,6.67476e-11,6.601e-08,6.64572e-10
9.62788e-09,6.67476e-11,2.26464e-08,1.75827e-10
3.691e-09,6.67476e-11,7.94657e-09,4.88544e-11
1.43836e-09,6.67476e-11,3.02674e-09,4.88544e-11
5.64377e-10,6.67476e-11,1.1667e-09,4.88544e-11
2.20923e-10,6.67476e-11,4.26372e-10,4.88544e-11
8.6173e-11,6.67476e-11,1.48414e-10,4.88544e-11
8.6173e-11,6.67476e-11,5.1169e-11,4.88544e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.25838,0.958956,3.82185,0.968369
3.85738,0.809177,4.67626,0.849658
2.82802,0.439418,3.62471,0.52136
1.49632,0.220017,2.20024,0.313857
0.839206,0.0792489,1.74685,0.124728
0.776825,0.0347456,1.9929,0.0589054
0.744832,0.0113948,2.16464,0.0272237
0.628165,0.00519692,2.08827,0.013217
0.477615,0.00213133,1.86388,0.00574929
0.351013,0.000935139,1.67887,0.00310621
0.274764,0.000376173,1.6325,0.0015743
0.234128,0.000163443,1.65819,0.000707288
0.202872,6.48799e-05,1.66119,0.000373085
0.170652,2.96777e-05,1.62163,0.000168838
0.139384,1.15061e-05,1.57031,8.12224e-05
0.112971,4.65404e-06,1.53373,4.01698e-05
0.0925189,2.24019e-06,1.51085,1.99913e-05
0.0765453,9.48622e-07,1.48958,8.87167e-06
0.0632463,3.7677e-07,1.46783,4.71436e-06
0.0518206,1.65785e-07,1.45382,2.40068e-06
0.0422552,7.29389e-08,1.45342,1.01909e-06
0.0346297,2.79906e-08,1.46272,4.58361e-07
0.0287312,1.2404e-08,1.47266,2.36663e-07
0.0241153,5.09047e-09,1.47682,1.11697e-07
0.0203512,2.08764e-09,1.47388,5.43723e-08
0.0171631,8.65159e-10,1.46506,2.71318e-08
0.0144136,3.51066e-10,1.45154,1.23793e-08
0.0120331,1.54498e-10,1.43472,5.70936e-09
0.00997647,6.3209e-11,1.41779,2.72617e-09
0.00821093,6.3209e-11,1.40583,1.32266e-09
0.00671581,6.3209e-11,1.40385,6.38101e-10
0.00547687,6.3209e-11,1.41407,2.96149e-10
0.00447673,6.3209e-11,1.43482,1.39431e-10
0.00368758,6.3209e-11,1.46157,6.76586e-11
0.00307101,6.3209e-11,1.48911,6.76586e-11
0.00258454,6.3209e-11,1.51353,6.76586e-11
0.00219006,6.3209e-11,1.53321,6.76586e-11
0.00185921,6.3209e-11,1.54905,6.76586e-11
0.00157419,6.3209e-11,1.56388,6.76586e-11
0.0013254,6.3209e-11,1.58134,6.76586e-11
0.00110835,6.3209e-11,1.60446,6.76586e-11
0.000920977,6.3209e-11,1.63457,6.76586e-11
0.00076189,6.3209e-11,1.67093,6.76586e-11
0.000629303,6.3209e-11,1.71115,6.76586e-11
0.000520648,6.3209e-11,1.75226,6.76586e-11
0.000432619,6.3209e-11,1.79161,6.76586e-11
0.000361525,6.3209e-11,1.82763,6.76586e-11
0.000303753,6.3209e-11,1.86,6.76586e-11
0.000256175,6.3209e-11,1.88954,6.76586e-11
0.000216364,6.3209e-11,1.91773,6.76586e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.76242,0.8744,1.99685,0.89367
0.647176,0.368684,0.835271,0.448774
0.239063,0.136782,0.406515,0.203033
0.148291,0.0305399,0.272788,0.0641201
0.0764502,0.00978794,0.148604,0.0242471
0.0344946,0.0038717,0.0800114,0.0102877
0.0161389,0.0012655,0.04684,0.00402171
0.00805128,0.000430506,0.0273945,0.0015556
0.00403417,0.000132497,0.0162082,0.000622772
0.00204105,4.56244e-05,0.00993056,0.000224755
0.00104721,1.48304e-05,0.00611071,8.37388e-05
0.000535365,4.75418e-06,0.0037343,2.88885e-05
0.00027268,1.49166e-06,0.00226953,1.20131e-05
0.000140477,4.96764e-07,0.0013544,4.90795e-06
7.28989e-05,1.49513e-07,0.000792591,1.78922e-06
3.74805e-05,4.7813e-08,0.000472163,6.82446e-07
1.90694e-05,1.31573e-08,0.000299164,2.52843e-07
9.72037e-06,4.54085e-09,0.000199149,9.97855e-08
5.0263e-06,1.36667e-09,0.000132476,3.6018e-08
2.65638e-06,4.67358e-10,8.50646e-05,1.3895e-08
1.42702e-06,1.47697e-10,5.24095e-05,5.45891e-09
7.63463e-07,3.89946e-11,3.15276e-05,1.86636e-09
3.98734e-07,3.89946e-11,1.90811e-05,6.91078e-10
2.02129e-07,3.89946e-11,1.18763e-05,2.53549e-10
1.0075e-07,3.89946e-11,7.59003e-06,1.02614e-10
5.08585e-08,3.89946e-11,4.90553e-06,3.71756e-11
2.67028e-08,3.89946e-11,3.17133e-06,3.71756e-11
1.44966e-08,3.89946e-11,2.04485e-06,3.71756e-11
7.87978e-09,3.89946e-11,1.31467e-06,3.71756e-11
4.17784e-09,3.89946e-11,8.41702e-07,3.71756e-11
2.14976e-09,3.89946e-11,5.36502e-07,3.71756e-11
1.09016e-09,3.89946e-11,3.41818e-07,3.71756e-11
5.59606e-10,3.89946e-11,2.19306e-07,3.71756e-11
2.958e-10,3.89946e-11,1.42392e-07,3.71756e-11
1.59606e-10,3.89946e-11,9.33291e-08,3.71756e-11
8.59899e-11,3.89946e-11,6.12766e-08,3.71756e-11
8.59899e-11,3.89946e-11,4.00443e-08,3.71756e-11
8.59899e-11,3.89946e-11,2.60194e-08,3.71756e-11
8.59899e-11,3.89946e-11,1.68701e-08,3.71756e-11
8.59899e-11,3.89946e-11,1.09653e-08,3.71756e-11
8.59899e-11,3.89946e-11,7.16212e-09,3.71756e-11
8.59899e-11,3.89946e-11,4.69762e-09,3.71756e-11
8.59899e-11,3.89946e-11,3.08742e-09,3.71756e-11
8.59899e-11,3.89946e-11,2.02957e-09,3.71756e-11
8.59899e-11,3.89946e-11,1.33331e-09,3.71756e-11
8.59899e-11,3.89946e-11,8.75112e-10,3.71756e-11
8.59899e-11,3.89946e-11,5.73879e-10,3.71756e-11
8.59899e-11,3.89946e-11,3.7613e-10,3.71756e-11
8.59899e-11,3.89946e-11,2.46538e-10,3.71756e-11
8.59899e-11,3.89946e-11,1.61712e-10,3.71756e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.45787,0.93035,2.76324,0.940993
1.89235,0.644897,2.25613,0.689176
0.791791,0.255796,1.05378,0.352921
0.362881,0.110386,0.699899,0.167702
0.273807,0.034508,0.655271,0.0688117
0.187546,0.0124306,0.515927,0.0301807
0.112916,0.00492307,0.36577,0.0139474
0.0676445,0.00184727,0.278008,0.00607722
0.0429014,0.00076569,0.228084,0.00291628
0.0274791,0.000264328,0.18082,0.00139553
0.0175334,9.75042e-05,0.136406,0.000593784
0.011304,4.39191e-05,0.102375,0.000274865
0.00723223,1.48586e-05,0.0782005,0.000121516
0.00449037,5.64876e-06,0.0597661,5.56566e-05
0.00274014,2.09421e-06,0.0453127,2.68674e-05
0.00169637,7.82451e-07,0.0347634,1.08979e-05
0.00107159,2.73221e-07,0.0275432,5.22079e-06
0.000676221,1.00128e-07,0.0224837,2.18819e-06
0.000421776,4.13394e-08,0.018654,9.96046e-07
0.000263168,1.42805e-08,0.0155367,4.50539e-07
0.00016723,5.32659e-09,0.012834,1.9846e-07
0.000108575,1.77405e-09,0.0104057,8.70148e-08
7.11297e-05,6.8741e-10,0.00825242,3.83883e-08
4.63944e-05,2.30628e-10,0.00643638,1.68891e-08
2.99785e-05,7.78494e-11,0.00499189,7.40761e-09
1.92257e-05,7.78494e-11,0.003888,3.24934e-09
1.2278e-05,7.78494e-11,0.0030492,1.53336e-09
7.82319e-06,7.78494e-11,0.00239794,6.899e-10
4.9796e-06,7.78494e-11,0.00188033,2.9552e-10
3.17307e-06,7.78494e-11,0.00146656,1.21625e-10
2.03017e-06,7.78494e-11,0.00114039,5.58582e-11
1.30753e-06,7.78494e-11,0.000889621,5.58582e-11
8.48693e-07,7.78494e-11,0.000700911,5.58582e-11
5.55344e-07,7.78494e-11,0.000558964,5.58582e-11
3.66449e-07,7.78494e-11,0.000449083,5.58582e-11
2.43863e-07,7.78494e-11,0.000360329,5.58582e-11
1.63453e-07,7.78494e-11,0.000286615,5.58582e-11
1.10002e-07,7.78494e-11,0.000225506,5.58582e-11
7.40512e-08,7.78494e-11,0.000176203,5.58582e-11
4.97326e-08,7.78494e-11,0.000137916,5.58582e-11
3.32925e-08,7.78494e-11,0.000109093,5.58582e-11
2.22212e-08,7.78494e-11,8.74939e-05,5.58582e-11
1.47927e-08,7.78494e-11,7.08143e-05,5.58582e-11
9.81948e-09,7.78494e-11,5.73095e-05,5.58582e-11
6.49544e-09,7.78494e-11,4.59941e-05,5.58582e-11
4.27955e-09,7.78494e-11,3.64607e-05,5.58582e-11
2.80875e-09,7.78494e-11,2.8579e-05,5.58582e-11
1.83799e-09,7.78494e-11,2.22622e-05,5.58582e-11
1.20111e-09,7.78494e-11,1.7353e-05,5.58582e-11
7.85489e-10,7.78494e-11,1.36103e-05,5.58582e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.60412,0.937943,2.97041,0.949134
2.54605,0.702475,3.03994,0.746419
1.42866,0.293923,1.86844,0.384276
0.603957,0.138482,1.10106,0.221176
0.36514,0.0389029,1.11298,0.092912
0.29577,0.0162843,1.19604,0.0373298
0.218174,0.00612977,1.12949,0.0185506
0.143032,0.00216679,0.983947,0.00895783
0.0909024,0.000707623,0.876172,0.00399606
0.0615378,0.000311265,0.836059,0.00200947
0.0431513,0.000124544,0.814373,0.00105388
0.0291814,4.6199e-05,0.77625,0.000464109
0.0188024,1.84345e-05,0.725669,0.000243811
0.011966,6.95051e-06,0.680521,0.000115122
0.00782782,2.27632e-06,0.648999,5.24237e-05
0.00527773,9.4096e-07,0.626319,2.58048e-05
0.00359232,3.44495e-07,0.605709,1.16074e-05
0.0024464,1.26988e-07,0.585096,5.31171e-06
0.00167388,4.92751e-08,0.564963,2.73958e-06
0.00115256,1.83622e-08,0.544858,1.29444e-06
0.000793644,6.9194e-09,0.523312,5.5599e-07
0.000542517,2.92111e-09,0.499623,2.75715e-07
0.000367224,1.09982e-09,0.474587,1.26958e-07
0.000246685,3.69143e-10,0.449695,5.32533e-08
0.000165102,1.3288e-10,0.426092,2.50361e-08
0.000110417,5.0881e-11,0.404222,1.26046e-08
7.38674e-05,5.0881e-11,0.384062,5.97503e-09
4.94233e-05,5.0881e-11,0.365416,2.87857e-09
3.30593e-05,5.0881e-11,0.348012,1.29961e-09
2.21044e-05,5.0881e-11,0.331527,5.98233e-10
1.47761e-05,5.0881e-11,0.315645,2.83321e-10
9.88057e-06,5.0881e-11,0.300168,1.31329e-10
6.6177e-06,5.0881e-11,0.285065,5.83175e-11
4.44965e-06,5.0881e-11,0.270438,5.83175e-11
3.01207e-06,5.0881e-11,0.256447,5.83175e-11
2.0571e-06,5.0881e-11,0.243223,5.83175e-11
1.4177e-06,5.0881e-11,0.230833,5.83175e-11
9.83811e-07,5.0881e-11,0.219273,5.83175e-11
6.84873e-07,5.0881e-11,0.20849,5.83175e-11
4.76377e-07,5.0881e-11,0.198408,5.83175e-11
3.3006e-07,5.0881e-11,0.188946,5.83175e-11
2.27433e-07,5.0881e-11,0.180038,5.83175e-11
1.55869e-07,5.0881e-11,0.17163,5.83175e-11
1.06402e-07,5.0881e-11,0.163682,5.83175e-11
7.25155e-08,5.0881e-11,0.156156,5.83175e-11
4.94584e-08,5.0881e-11,0.149018,5.83175e-11
3.38144e-08,5.0881e-11,0.142229,5.83175e-11
2.31855e-08,5.0881e-11,0.135751,5.83175e-11
1.5932e-08,5.0881e-11,0.129553,5.83175e-11
1.09562e-08,5.0881e-11,0.123607,5.83175e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.02062,0.952522,3.49955,0.962179
3.28847,0.77291,3.97284,0.814891
2.14392,0.373938,2.75626,0.457438
1.00767,0.182091,1.53102,0.273426
0.565157,0.058608,1.32706,0.106231
0.490315,0.0240147,1.48305,0.0450015
0.405863,0.00871864,1.4657,0.0231477
0.29379,0.0032744,1.28422,0.0102672
0.194451,0.00128496,1.07883,0.00478633
0.128363,0.00058387,0.961889,0.00234698
0.0909212,0.000237029,0.922429,0.00121597
0.0671176,9.81762e-05,0.886056,0.000562353
0.0486667,3.42899e-05,0.820634,0.000266233
0.0345954,1.58991e-05,0.742521,0.000126848
0.025252,6.6828e-06,0.677126,6.36523e-05
0.0195087,2.57114e-06,0.628926,3.10773e-05
0.0154934,1.05126e-06,0.584326,1.40871e-05
0.0121237,4.2702e-07,0.53386,6.78482e-06
0.00920558,1.62711e-07,0.482219,3.26889e-06
0.00683223,6.49737e-08,0.440429,1.51075e-06
0.00502916,2.78887e-08,0.41288,6.77962e-07
0.00371161,1.04215e-08,0.393656,3.56979e-07
0.00276216,3.83324e-09,0.374471,1.66992e-07
0.00208626,1.63205e-09,0.351894,7.59764e-08
0.00161324,6.57896e-10,0.327287,3.68539e-08
0.00128043,2.69773e-10,0.303375,1.75202e-08
0.00103263,1.0165e-10,0.282248,8.27148e-09
0.000831869,3.75514e-11,0.265641,3.7046e-09
0.000660096,3.75514e-11,0.255205,1.74005e-09
0.000512552,3.75514e-11,0.25123,8.41871e-10
0.000389672,3.75514e-11,0.251393,3.83361e-10
0.000292027,3.75514e-11,0.251694,1.69898e-10
0.000218341,3.75514e-11,0.248707,8.15156e-11
0.000165261,3.75514e-11,0.241042,8.15156e-11
0.000127989,3.75514e-11,0.229442,8.15156e-11
0.000101415,3.75514e-11,0.216125,8.15156e-11
8.13398e-05,3.75514e-11,0.203896,8.15156e-11
6.51081e-05,3.75514e-11,0.195161,8.15156e-11
5.14439e-05,3.75514e-11,0.190901,8.15156e-11
3.99105e-05,3.75514e-11,0.190123,8.15156e-11
3.04154e-05,3.75514e-11,0.190349,8.15156e-11
2.29079e-05,3.75514e-11,0.188852,8.15156e-11
1.72411e-05,3.75514e-11,0.183774,8.15156e-11
1.31387e-05,3.75514e-11,0.174705,8.15156e-11
1.02292e-05,3.75514e-11,0.162753,8.15156e-11
8.12796e-06,3.75514e-11,0.150254,8.15156e-11
6.52462e-06,3.75514e-11,0.140051,8.15156e-11
5.22429e-06,3.75514e-11,0.134267,8.15156e-11
4.13207e-06,3.75514e-11,0.133042,8.15156e-11
3.21317e-06,3.75514e-11,0.134421,8.15156e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
8,8,9,8,1000,9,8,8,8
9,8
10,8,9,8
10,9


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0505887,0.0505288,0.0758199,0.0757614
0.00121087,0.00113652,0.00208552,0.00208231
5.1375e-05,3.1761e-05,6.77756e-05,6.49472e-05
1.5911e-06,8.72104e-07,2.15269e-06,2.07257e-06
5.09101e-08,2.36155e-08,6.68372e-08,6.28235e-08
1.93317e-09,6.94226e-10,2.30273e-09,2.07001e-09
9.04015e-11,1.72e-11,7.74335e-11,6.08002e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.207769,0.202491,0.36611,0.343537
0.0171775,0.00894257,0.0270638,0.0156369
0.000989479,0.000318893,0.00130867,0.000561172
5.90761e-05,1.90542e-05,7.61776e-05,3.55569e-05
4.85984e-06,8.29701e-07,6.69005e-06,1.77224e-06
4.10574e-07,3.76907e-08,5.56925e-07,8.01904e-08
3.17977e-08,1.9426e-09,4.02695e-08,4.20702e-09
2.36557e-09,8.7053e-11,2.6785e-09,2.10586e-10
1.80477e-10,8.7053e-11,1.84403e-10,1.00153e-11
1.44825e-11,8.7053e-11,1.38281e-11,1.00153e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.1347,0.13359,0.17765,0.17415
0.00327706,0.00236794,0.0048675,0.00457655
8.53837e-05,7.39142e-05,0.00016836,0.000162746
4.11795e-06,2.08172e-06,7.68174e-06,6.06681e-06
1.49708e-07,5.59987e-08,2.60562e-07,1.93319e-07
5.18759e-09,1.55052e-09,9.95976e-09,6.96919e-09
1.95779e-10,4.53822e-11,3.99383e-10,2.38732e-10
7.98532e-12,4.53822e-11,1.56884e-11,8.63532e-12


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.170466,0.167977,0.262569,0.254075
0.0076947,0.00415089,0.010379,0.00735747
0.000195617,9.9144e-05,0.000284289,0.000234247
9.56857e-06,4.40975e-06,1.68978e-05,1.12737e-05
6.0281e-07,1.23984e-07,8.9604e-07,3.80512e-07
2.91146e-08,3.83145e-09,3.8864e-08,1.38904e-08
1.20352e-09,1.24305e-10,1.81189e-09,5.39495e-10
5.51701e-11,3.7693e-12,9.00723e-11,1.9758e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.212167,0.207408,0.345079,0.326157
0.0133809,0.00728222,0.0190842,0.0122639
0.000533774,0.000209599,0.00065292,0.000388362
2.50574e-05,1.09659e-05,3.73331e-05,2.24447e-05
1.76077e-06,3.33421e-07,2.8594e-06,1.01785e-06
1.09746e-07,1.25744e-08,1.84198e-07,4.01424e-08
6.03126e-09,5.68666e-10,1.03103e-08,1.79747e-09
3.41923e-10,1.97232e-11,5.88925e-10,7.61788e-11
2.15334e-11,1.97232e-11,3.57566e-11,7.61788e-11


==> csvs/2lvl_final_hom_c4_C8_keps0.1_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.198869,0.19354,0.327922,0.310698
0.0143745,0.00740971,0.0223163,0.013086
0.000680978,0.000246823,0.000909651,0.00043483
3.70217e-05,1.24753e-05,4.73813e-05,2.23962e-05
2.83226e-06,5.08272e-07,3.30072e-06,9.16393e-07
2.05788e-07,2.07471e-08,2.04294e-07,3.81365e-08
1.39592e-08,9.16316e-10,1.19046e-08,1.73719e-09
9.4937e-10,3.73044e-11,7.18017e-10,7.23902e-11
6.61429e-11,3.73044e-11,4.47866e-11,7.23902e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
27,17,30,19
1000,30,19
25,16,29,18


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.477629,0.434151,0.534365,0.470684
0.0293228,0.0291001,0.0605803,0.0570379
0.00617491,0.00418275,0.0125415,0.00977296
0.000996052,0.000630842,0.00228264,0.00175988
0.000179676,7.05461e-05,0.00048914,0.000310324
3.47043e-05,1.14268e-05,9.30311e-05,5.28027e-05
6.48508e-06,1.23745e-06,1.77775e-05,7.67926e-06
1.18924e-06,1.47892e-07,3.67317e-06,1.29966e-06
2.14833e-07,1.63475e-08,7.52339e-07,2.07109e-07
3.84931e-08,2.34573e-09,1.55373e-07,3.97005e-08
6.91731e-09,3.04639e-10,3.27622e-08,6.83787e-09
1.24633e-09,4.69858e-11,7.19627e-09,1.02119e-09
2.26079e-10,4.69858e-11,1.6501e-09,1.90341e-10
4.11104e-11,4.69858e-11,3.76592e-10,2.77022e-11
4.11104e-11,4.69858e-11,8.45622e-11,2.77022e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.53593,0.839399,1.8252,0.875789
0.889407,0.359974,1.08283,0.419802
0.318004,0.0608919,0.404043,0.0768036
0.0802718,0.00940526,0.111963,0.0183031
0.0176359,0.00245652,0.0344045,0.0044368
0.00587601,0.000479742,0.0169195,0.00126023
0.00262045,8.4071e-05,0.00874969,0.000272487
0.00109419,1.88374e-05,0.00405819,7.3291e-05
0.000410859,4.33009e-06,0.00170886,1.94416e-05
0.000142714,7.72784e-07,0.000686772,4.94907e-06
4.86538e-05,1.81919e-07,0.000281295,1.28568e-06
1.72923e-05,3.83954e-08,0.000121378,3.19266e-07
6.46052e-06,8.85592e-09,5.39172e-05,7.65524e-08
2.45538e-06,1.57056e-09,2.38979e-05,1.90227e-08
9.27298e-07,3.49746e-10,1.04989e-05,4.80723e-09
3.47309e-07,7.2598e-11,4.61658e-06,1.2496e-09
1.30128e-07,7.2598e-11,2.04618e-06,3.04419e-10
4.91443e-08,7.2598e-11,9.09113e-07,7.82535e-11
1.87235e-08,7.2598e-11,4.0006e-07,7.82535e-11
7.16821e-09,7.2598e-11,1.73015e-07,7.82535e-11
2.74691e-09,7.2598e-11,7.36189e-08,7.82535e-11
1.05206e-09,7.2598e-11,3.10744e-08,7.82535e-11
4.02927e-10,7.2598e-11,1.31358e-08,7.82535e-11
1.54497e-10,7.2598e-11,5.58796e-09,7.82535e-11
5.93727e-11,7.2598e-11,2.38981e-09,7.82535e-11
5.93727e-11,7.2598e-11,1.02444e-09,7.82535e-11
5.93727e-11,7.2598e-11,4.3955e-10,7.82535e-11
5.93727e-11,7.2598e-11,1.8881e-10,7.82535e-11
5.93727e-11,7.2598e-11,8.12037e-11,7.82535e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.03072,0.72044,1.13676,0.74796
0.215097,0.133069,0.261473,0.167282
0.0258262,0.0206269,0.0549733,0.0426111
0.00944297,0.00346329,0.0242975,0.00930874
0.00253652,0.000634977,0.00728432,0.00222392
0.000483073,0.000138054,0.00188961,0.000640032
0.000103569,2.32281e-05,0.00066337,0.000132218
2.69578e-05,4.39979e-06,0.000220826,3.22149e-05
6.19072e-06,8.15133e-07,6.62945e-05,8.07647e-06
1.54092e-06,1.40356e-07,2.22424e-05,1.77979e-06
4.37184e-07,2.8189e-08,7.74536e-06,4.29278e-07
1.14785e-07,4.60447e-09,2.5041e-06,9.66259e-08
2.75337e-08,8.90078e-10,7.78422e-07,2.22192e-08
6.74965e-09,1.39702e-10,2.42946e-07,5.3954e-09
1.75943e-09,2.6789e-11,7.63761e-08,1.22726e-09
4.58399e-10,2.6789e-11,2.38975e-08,2.53263e-10
1.15679e-10,2.6789e-11,7.35581e-09,6.42979e-11
2.90065e-11,2.6789e-11,2.27444e-09,6.42979e-11
2.90065e-11,2.6789e-11,7.29287e-10,6.42979e-11
2.90065e-11,2.6789e-11,2.38949e-10,6.42979e-11
2.90065e-11,2.6789e-11,7.77115e-11,6.42979e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.33798,0.804286,1.49291,0.830442
0.557481,0.272923,0.653875,0.30579
0.114193,0.0343069,0.15142,0.0544811
0.0193868,0.00930236,0.0448035,0.0180909
0.00735772,0.00142085,0.0236977,0.00442689
0.00276087,0.00027489,0.0106585,0.00113306
0.000847131,6.46983e-05,0.00399091,0.000323558
0.000229416,1.16775e-05,0.00142274,7.47958e-05
6.58813e-05,2.12877e-06,0.000561176,1.99189e-05
2.10722e-05,4.75084e-07,0.000232751,5.0839e-06
6.66191e-06,9.7371e-08,9.27521e-05,1.28277e-06
1.99836e-06,1.7543e-08,3.54961e-05,3.45302e-07
5.83724e-07,3.92946e-09,1.35388e-05,8.98028e-08
1.71965e-07,7.13605e-10,5.27516e-06,2.17747e-08
5.16137e-08,1.28293e-10,2.10193e-06,5.44306e-09
1.55839e-08,2.56006e-11,8.51388e-07,1.41285e-09
4.67834e-09,2.56006e-11,3.49065e-07,3.56846e-10
1.39074e-09,2.56006e-11,1.44573e-07,9.31266e-11
4.09595e-10,2.56006e-11,6.04693e-08,9.31266e-11
1.20218e-10,2.56006e-11,2.54867e-08,9.31266e-11
3.55286e-11,2.56006e-11,1.07622e-08,9.31266e-11
3.55286e-11,2.56006e-11,4.52464e-09,9.31266e-11
3.55286e-11,2.56006e-11,1.88746e-09,9.31266e-11
3.55286e-11,2.56006e-11,7.8056e-10,9.31266e-11
3.55286e-11,2.56006e-11,3.19923e-10,9.31266e-11
3.55286e-11,2.56006e-11,1.29871e-10,9.31266e-11
3.55286e-11,2.56006e-11,5.2193e-11,9.31266e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.41149,0.81867,1.612,0.848483
0.726221,0.318247,0.856912,0.361794
0.211408,0.0482517,0.267702,0.0645149
0.0422594,0.010702,0.0696094,0.0202377
0.0116468,0.00214909,0.0316619,0.00492454
0.00540094,0.00051677,0.017489,0.00131103
0.00225566,9.61304e-05,0.00840488,0.000346439
0.000800574,2.28461e-05,0.00351487,0.000109575
0.000256745,4.42005e-06,0.0013833,2.85754e-05
8.5183e-05,1.0217e-06,0.000587527,6.78809e-06
3.19937e-05,2.2469e-07,0.000276259,2.04784e-06
1.24415e-05,5.06239e-08,0.000129465,5.14075e-07
4.59872e-06,9.67107e-09,5.76662e-05,1.25551e-07
1.61187e-06,2.27661e-09,2.50715e-05,3.40831e-08
5.61087e-07,4.64866e-10,1.11548e-05,9.74123e-09
2.03232e-07,9.51483e-11,5.12185e-06,2.44547e-09
7.6324e-08,9.51483e-11,2.35019e-06,6.13242e-10
2.87254e-08,9.51483e-11,1.05463e-06,1.5854e-10
1.06623e-08,9.51483e-11,4.67697e-07,4.23148e-11
3.93488e-09,9.51483e-11,2.10508e-07,4.23148e-11
1.46283e-09,9.51483e-11,9.72773e-08,4.23148e-11
5.48552e-10,9.51483e-11,4.55315e-08,4.23148e-11
2.0556e-10,9.51483e-11,2.12118e-08,4.23148e-11
7.63691e-11,9.51483e-11,9.77229e-09,4.23148e-11
7.63691e-11,9.51483e-11,4.45692e-09,4.23148e-11
7.63691e-11,9.51483e-11,2.01447e-09,4.23148e-11
7.63691e-11,9.51483e-11,9.02168e-10,4.23148e-11
7.63691e-11,9.51483e-11,4.01526e-10,4.23148e-11
7.63691e-11,9.51483e-11,1.79311e-10,4.23148e-11
7.63691e-11,9.51483e-11,8.13405e-11,4.23148e-11


==> csvs/2lvl_final_hom_c4_C8_keps0_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.53542,0.839775,1.78605,0.871169
0.826053,0.340422,0.996471,0.393938
0.264084,0.0549863,0.337194,0.0704181
0.062303,0.012618,0.0889898,0.0215653
0.0183248,0.00243443,0.0346139,0.0047027
0.00834431,0.000625592,0.018741,0.00127223
0.00374927,0.000110628,0.00913528,0.000343241
0.00150279,3.07714e-05,0.00388282,0.000102546
0.000559277,5.82579e-06,0.00154213,2.35977e-05
0.000209795,1.50978e-06,0.000643939,6.14381e-06
8.34539e-05,3.4167e-07,0.000293775,1.72177e-06
3.43289e-05,8.1715e-08,0.000135393,4.25666e-07
1.40664e-05,1.67355e-08,6.02648e-05,1.02363e-07
5.7005e-06,4.05364e-09,2.6402e-05,2.80943e-08
2.31242e-06,8.74242e-10,1.17513e-05,7.28e-09
9.48871e-07,2.06284e-10,5.30801e-06,1.89778e-09
3.93419e-07,4.69879e-11,2.37245e-06,5.00025e-10
1.63555e-07,4.69879e-11,1.03444e-06,1.2598e-10
6.77958e-08,4.69879e-11,4.4403e-07,2.99638e-11
2.79985e-08,4.69879e-11,1.92144e-07,2.99638e-11
1.15433e-08,4.69879e-11,8.5396e-08,2.99638e-11
4.76068e-09,4.69879e-11,3.89518e-08,2.99638e-11
1.96589e-09,4.69879e-11,1.80006e-08,2.99638e-11
8.13012e-10,4.69879e-11,8.33229e-09,2.99638e-11
3.3679e-10,4.69879e-11,3.8384e-09,2.99638e-11
1.39776e-10,4.69879e-11,1.75274e-09,2.99638e-11
5.81164e-11,4.69879e-11,7.91537e-10,2.99638e-11
5.81164e-11,4.69879e-11,3.53785e-10,2.99638e-11
5.81164e-11,4.69879e-11,1.57226e-10,2.99638e-11
5.81164e-11,4.69879e-11,6.9966e-11,2.99638e-11


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
36,22,800,1000,51,32,51,26
51,47,51,38
48,51,51,51
40,51


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.231387,0.226063,0.292368,0.280771
0.00378425,0.00377209,0.016702,0.0165034
0.000409906,0.000278261,0.00190875,0.00178714
2.64006e-05,1.40773e-05,0.000154248,0.000117367
1.05056e-06,7.06403e-07,1.45552e-05,1.17053e-05
6.70788e-08,2.44804e-08,1.39053e-06,9.50259e-07
3.03827e-09,1.17873e-09,1.28326e-07,8.80199e-08
1.82357e-10,7.85173e-11,1.42407e-08,7.18268e-09
1.26075e-11,7.85173e-11,1.53567e-09,7.60979e-10
1.26075e-11,7.85173e-11,1.75217e-10,6.5336e-11
1.26075e-11,7.85173e-11,1.72832e-11,6.5336e-11


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
5.24129,0.98665,5.90894,0.988777
11.1038,0.952525,13.0376,0.960951
15.1774,0.902524,18.7896,0.923691
19.1383,0.829303,26.2179,0.862602
32.9428,0.684601,51.1521,0.764641
60.5718,0.518049,103.803,0.61084
103.909,0.392076,195.878,0.47972
175.074,0.274867,363.777,0.368938
302.66,0.167957,691.403,0.251931
529.603,0.105671,1327.34,0.165161
918.761,0.0725778,2537.92,0.11381
1583.88,0.0479033,4860.65,0.0806071
2737.08,0.0308555,9369.02,0.0592025
4749.26,0.020467,18090.1,0.0423971
8268.85,0.0130208,34874.9,0.0281431
14472.9,0.0088159,67337.5,0.0201548
25505.2,0.00604409,130697,0.0140041
45195.3,0.0040681,255049,0.0100309
80341.4,0.00267354,499878,0.00716885
143073,0.00179335,984069,0.00528189
255007,0.00126866,1.94685e+06,0.00389515
454268,0.000870573,3.86992e+06,0.00292222
807461,0.000611888,7.7254e+06,0.00217808
1.43071e+06,0.000442886,1.54841e+07,0.00156195
2.52765e+06,0.000303716,3.11523e+07,0.00114902
4.45897e+06,0.000211994,6.28668e+07,0.000855659
7.87044e+06,0.000147211,1.27125e+08,0.000603366
1.39282e+07,9.35252e-05,2.57382e+08,0.000434
2.47495e+07,6.53579e-05,5.21635e+08,0.000308267
4.41878e+07,4.38721e-05,1.05852e+09,0.000222308
7.92489e+07,2.81959e-05,2.15148e+09,0.000158072
1.42614e+08,1.99573e-05,4.38045e+09,0.000111466
2.5707e+08,1.36552e-05,8.93084e+09,8.02514e-05
4.63245e+08,8.68835e-06,1.8219e+10,5.65148e-05
8.33135e+08,6.12824e-06,3.71525e+10,3.89966e-05
1.49411e+09,4.05325e-06,7.56625e+10,2.88933e-05
2.67237e+09,2.74783e-06,1.53778e+11,2.09489e-05
4.77311e+09,1.83103e-06,3.11784e+11,1.58002e-05
8.53036e+09,1.24652e-06,6.30528e+11,1.09919e-05
1.5287e+10,8.39054e-07,1.27198e+12,7.55842e-06
2.75123e+10,5.76231e-07,1.27198e+12,5.29759e-06
4.97439e+10,3.87828e-07,1.27198e+12,3.80911e-06
9.02727e+10,2.64145e-07,1.27198e+12,2.74799e-06
1.64127e+11,1.707e-07,1.27198e+12,1.91736e-06
2.98322e+11,1.15024e-07,1.27198e+12,1.33722e-06
5.41076e+11,7.5442e-08,1.27198e+12,9.57541e-07
9.77987e+11,5.1979e-08,1.27198e+12,6.95575e-07
1.76053e+12,3.48385e-08,1.27198e+12,4.92307e-07
1.76053e+12,2.29788e-08,1.27198e+12,3.56094e-07
1.76053e+12,1.51863e-08,1.27198e+12,2.49807e-07


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.883965,0.664574,0.990986,0.70118
0.130876,0.0795504,0.168903,0.109417
0.0104268,0.0087969,0.0251488,0.0205417
0.00285111,0.00117675,0.00932369,0.00438717
0.000548596,0.000154971,0.00239877,0.000796077
7.58239e-05,2.45358e-05,0.000516788,0.000164421
1.37171e-05,3.15268e-06,0.000141735,3.00097e-05
2.87736e-06,3.85599e-07,3.73729e-05,5.78589e-06
4.87664e-07,4.97149e-08,8.78935e-06,1.16472e-06
8.31231e-08,6.07328e-09,2.32524e-06,2.13978e-07
1.60534e-08,8.7862e-10,6.26926e-07,3.77012e-08
3.03223e-09,1.16704e-10,1.56278e-07,8.05393e-09
5.50061e-10,1.31565e-11,3.99321e-08,1.47275e-09
1.00328e-10,1.31565e-11,1.0507e-08,2.64754e-10
1.85195e-11,1.31565e-11,2.65854e-09,5.16522e-11
1.85195e-11,1.31565e-11,6.61156e-10,5.16522e-11
1.85195e-11,1.31565e-11,1.66715e-10,5.16522e-11
1.85195e-11,1.31565e-11,4.23931e-11,5.16522e-11


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.10772,0.907555,2.41127,0.923515
1.38672,0.535193,1.68091,0.595527
0.459802,0.14472,0.644989,0.231468
0.152856,0.0631551,0.353478,0.0991557
0.105474,0.0144282,0.293241,0.0340001
0.0620271,0.00449343,0.197633,0.0144009
0.0300206,0.00167318,0.117783,0.00602389
0.0137867,0.000482569,0.0770811,0.00213422
0.00694494,0.00014148,0.0545396,0.0009135
0.00362541,4.73373e-05,0.0362545,0.000367215
0.00176073,1.4928e-05,0.0228482,0.000138914
0.00078855,4.57865e-06,0.0146934,5.8651e-05
0.000355678,1.43742e-06,0.00974544,2.11542e-05
0.000179786,4.90529e-07,0.00639097,8.71508e-06
9.76484e-05,1.47376e-07,0.00412803,3.34313e-06
5.22026e-05,4.17788e-08,0.00271513,1.27084e-06
2.70706e-05,1.42227e-08,0.00183668,5.08092e-07
1.38375e-05,4.39095e-09,0.00125069,1.89364e-07
6.97177e-06,1.31828e-09,0.000850518,7.28583e-08
3.4158e-06,4.02929e-10,0.000584827,3.03687e-08
1.63256e-06,1.26385e-10,0.000408731,1.15413e-08
7.89068e-07,4.0066e-11,0.00028753,4.15291e-09
4.02553e-07,4.0066e-11,0.000201968,1.62432e-09
2.16004e-07,4.0066e-11,0.000141655,6.40357e-10
1.17098e-07,4.0066e-11,9.93616e-05,2.44268e-10
6.22517e-08,4.0066e-11,6.97555e-05,9.21514e-11
3.21494e-08,4.0066e-11,4.91433e-05,9.21514e-11
1.61617e-08,4.0066e-11,3.48634e-05,9.21514e-11
7.97939e-09,4.0066e-11,2.49046e-05,9.21514e-11
3.93132e-09,4.0066e-11,1.7846e-05,9.21514e-11
1.972e-09,4.0066e-11,1.27778e-05,9.21514e-11
1.01998e-09,4.0066e-11,9.12499e-06,9.21514e-11
5.40909e-10,4.0066e-11,6.49795e-06,9.21514e-11
2.88453e-10,4.0066e-11,4.61696e-06,9.21514e-11
1.51767e-10,4.0066e-11,3.27719e-06,9.21514e-11
7.79945e-11,4.0066e-11,2.32728e-06,9.21514e-11
7.79945e-11,4.0066e-11,1.65508e-06,9.21514e-11
7.79945e-11,4.0066e-11,1.17875e-06,9.21514e-11
7.79945e-11,4.0066e-11,8.40213e-07,9.21514e-11
7.79945e-11,4.0066e-11,5.99e-07,9.21514e-11
7.79945e-11,4.0066e-11,4.26997e-07,9.21514e-11
7.79945e-11,4.0066e-11,3.04431e-07,9.21514e-11
7.79945e-11,4.0066e-11,2.17188e-07,9.21514e-11
7.79945e-11,4.0066e-11,1.551e-07,9.21514e-11
7.79945e-11,4.0066e-11,1.10854e-07,9.21514e-11
7.79945e-11,4.0066e-11,7.9246e-08,9.21514e-11
7.79945e-11,4.0066e-11,5.66201e-08,9.21514e-11
7.79945e-11,4.0066e-11,4.04139e-08,9.21514e-11
7.79945e-11,4.0066e-11,2.88188e-08,9.21514e-11
7.79945e-11,4.0066e-11,2.05408e-08,9.21514e-11


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.19216,0.958897,3.61899,0.965891
3.60328,0.798563,4.29629,0.833416
2.33143,0.464894,3.03819,0.558001
1.26765,0.271458,2.13657,0.345073
1.14921,0.0944013,2.50843,0.172656
1.16501,0.0437233,2.98555,0.0767849
1.02857,0.022001,3.14669,0.0408752
0.840029,0.00752193,3.07562,0.0210308
0.706294,0.00368159,2.99478,0.0111831
0.627336,0.00159848,3.02957,0.00575787
0.553271,0.00077481,3.13228,0.00340552
0.470548,0.000354994,3.2243,0.00184663
0.394434,0.00017067,3.2979,0.000933087
0.335816,7.84615e-05,3.40008,0.000496399
0.291223,3.50802e-05,3.57743,0.000274159
0.253374,1.69343e-05,3.83607,0.000132361
0.219859,7.56925e-06,4.14606,7.04213e-05
0.1917,3.32771e-06,4.47739,3.96618e-05
0.169168,1.56148e-06,4.82427,2.05006e-05
0.150601,6.69497e-07,5.20001,1.06425e-05
0.133966,3.06087e-07,5.62034,5.50916e-06
0.118247,1.32362e-07,6.09705,2.92497e-06
0.103471,5.81561e-08,6.64322,1.43144e-06
0.0900454,2.89831e-08,7.27655,7.73955e-07
0.0782645,1.27413e-08,8.0134,4.0049e-07
0.0681882,5.27035e-09,8.86024,2.20073e-07
0.0597075,2.34294e-09,9.8137,1.10722e-07
0.0526085,1.16306e-09,10.8701,5.77422e-08
0.0466146,4.72519e-10,12.0363,2.76464e-08
0.0414474,1.98943e-10,13.3336,1.50923e-08
0.0368943,1.01587e-10,14.7968,8.25844e-09
0.0328355,4.45785e-11,16.4682,4.1672e-09
0.0292207,4.45785e-11,18.3932,2.08867e-09
0.0260258,4.45785e-11,20.6138,1.0681e-09
0.0232186,4.45785e-11,23.1647,5.44438e-10
0.02075,4.45785e-11,26.072,2.80171e-10
0.0185608,4.45785e-11,29.36,1.42833e-10
0.0165951,4.45785e-11,33.0604,7.62524e-11
0.0148109,4.45785e-11,37.2238,7.62524e-11
0.0131837,4.45785e-11,41.9254,7.62524e-11
0.0117032,4.45785e-11,47.2646,7.62524e-11
0.0103664,4.45785e-11,53.3591,7.62524e-11
0.00917022,4.45785e-11,60.3336,7.62524e-11
0.00810715,4.45785e-11,68.31,7.62524e-11
0.0071647,4.45785e-11,77.4024,7.62524e-11
0.00632809,4.45785e-11,87.721,7.62524e-11
0.00558364,4.45785e-11,99.3846,7.62524e-11
0.004921,4.45785e-11,112.539,7.62524e-11
0.0043334,4.45785e-11,127.377,7.62524e-11
0.0038163,4.45785e-11,144.143,7.62524e-11


==> csvs/2lvl_final_hom_c4_Ccst2_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
4.32702,0.978439,4.88553,0.982119
7.23887,0.912264,8.50875,0.928022
7.43237,0.779591,9.27822,0.82663
6.59129,0.647791,9.48251,0.707109
9.0556,0.409283,15.2499,0.510257
13.9821,0.237065,25.8243,0.307298
19.3225,0.143804,38.6821,0.210584
25.2847,0.0822042,53.9793,0.129259
33.823,0.0446107,76.5351,0.0805632
46.7266,0.0237609,114.507,0.0487087
64.6194,0.0142351,174.46,0.0288957
88.7923,0.00854179,262.586,0.019253
122.795,0.00458472,391.496,0.0124677
171.707,0.00284855,584.951,0.00792789
240.825,0.00162841,878.356,0.00540798
336.251,0.000967327,1320.55,0.00359727
466.775,0.000619143,1983.19,0.00243817
644.966,0.000408259,2979.49,0.001672
887.165,0.000244965,4497.02,0.00110302
1214.23,0.000144406,6856.42,0.0007034
1654.65,8.51121e-05,10603.8,0.000466932
2249.43,5.17365e-05,16632.9,0.000296158
3057.2,3.01199e-05,26339.3,0.00017567
4159.37,1.8928e-05,41844.4,0.000116912
5667.21,1.12775e-05,66346,7.28485e-05
7733.74,7.05691e-06,104665,5.05067e-05
10572.9,3.99887e-06,164071,3.29029e-05
14489.9,2.28966e-06,255551,2.01176e-05
19928.7,1.34766e-06,395777,1.24355e-05
27541.5,7.78943e-07,610267,8.02099e-06
38282,4.95331e-07,938458,4.94497e-06
53527.1,3.12402e-07,1.44191e+06,3.25349e-06
75238.8,2.00745e-07,2.21751e+06,2.21646e-06
106183,1.1385e-07,3.41868e+06,1.4421e-06
150230,6.28179e-08,5.28883e+06,8.64526e-07
212749,3.50811e-08,8.21313e+06,5.51783e-07
301133,2.1239e-08,1.27971e+07,3.68028e-07
425502,1.20016e-08,1.99839e+07,2.3071e-07
599620,6.8464e-09,3.12309e+07,1.54741e-07
842118,4.16612e-09,4.87766e+07,9.77032e-08
1.17808e+06,2.43512e-09,7.60499e+07,5.92597e-08
1.64114e+06,1.46246e-09,1.18301e+08,3.82193e-08
2.27624e+06,8.62513e-10,1.83584e+08,2.45784e-08
3.14344e+06,4.71192e-10,2.84288e+08,1.58512e-08
4.32317e+06,2.80779e-10,4.39578e+08,9.99201e-09
5.92381e+06,1.59055e-10,6.79302e+08,6.33211e-09
8.09284e+06,9.10648e-11,1.05036e+09,3.96264e-09
1.10335e+07,9.10648e-11,1.62706e+09,2.45316e-09
1.50296e+07,9.10648e-11,2.52807e+09,1.51372e-09
2.04835e+07,9.10648e-11,3.94371e+09,9.84219e-10


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,51,28,51,28


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.590762,0.508298,0.636718,0.532722
0.101372,0.0902181,0.11552,0.0985135
0.0251067,0.0181151,0.0289777,0.0202663
0.00594824,0.00347267,0.00710531,0.00408835
0.00159195,0.000685945,0.00196813,0.000867874
0.000429783,0.000147514,0.000570742,0.000188051
0.000120459,2.72288e-05,0.000184443,3.7585e-05
3.22574e-05,5.14497e-06,5.75617e-05,7.96788e-06
8.55489e-06,9.43896e-07,1.77278e-05,1.52268e-06
2.33994e-06,1.79028e-07,5.49399e-06,3.14285e-07
6.75601e-07,3.04254e-08,1.78075e-06,5.89759e-08
2.02688e-07,5.87544e-09,6.03543e-07,1.16284e-08
6.13357e-08,1.03903e-09,2.05808e-07,2.19802e-09
1.83986e-08,1.96302e-10,6.85789e-08,4.2578e-10
5.49153e-09,3.9128e-11,2.24913e-08,8.5166e-11
1.64547e-09,3.9128e-11,7.42551e-09,8.5166e-11
4.96229e-10,3.9128e-11,2.4893e-09,8.5166e-11
1.49983e-10,3.9128e-11,8.37896e-10,8.5166e-11
4.52706e-11,3.9128e-11,2.79895e-10,8.5166e-11
4.52706e-11,3.9128e-11,9.28406e-11,8.5166e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.75445,0.87148,1.98736,0.8934
1.30558,0.504804,1.42546,0.545924
0.760448,0.25228,0.820038,0.279917
0.591466,0.0948431,0.66797,0.104269
0.531899,0.0469518,0.606954,0.0516378
0.455653,0.0171243,0.522336,0.0188817
0.385703,0.00689427,0.447859,0.00756491
0.327343,0.00304453,0.384878,0.00327841
0.273099,0.00115481,0.324276,0.00126251
0.222646,0.000500988,0.267225,0.000544276
0.178617,0.000210459,0.217028,0.000226759
0.141607,8.86e-05,0.174386,9.52846e-05
0.111058,3.60365e-05,0.139031,3.75786e-05
0.0864267,1.43693e-05,0.110529,1.49976e-05
0.0670479,6.11242e-06,0.0879379,6.23967e-06
0.0519959,2.57675e-06,0.0699916,2.68359e-06
0.0403104,1.11008e-06,0.0555956,1.16506e-06
0.0312064,4.65796e-07,0.0440049,4.72121e-07
0.024112,2.0281e-07,0.0347249,2.10011e-07
0.0186216,8.55083e-08,0.0273793,8.35943e-08
0.0144271,3.58105e-08,0.0216316,3.51985e-08
0.0112551,1.44241e-08,0.0171589,1.42975e-08
0.00884891,6.09218e-09,0.0136704,5.97279e-09
0.00699588,2.63974e-09,0.0109347,2.4892e-09
0.00555309,1.0244e-09,0.00878385,9.92032e-10
0.00443779,4.53021e-10,0.00709745,4.40028e-10
0.00359688,1.84965e-10,0.0057822,1.76901e-10
0.00298105,7.24522e-11,0.00476022,6.5156e-11
0.00253559,7.24522e-11,0.00396433,6.5156e-11
0.00220525,7.24522e-11,0.00333757,6.5156e-11
0.0019438,7.24522e-11,0.00283419,6.5156e-11
0.00171966,7.24522e-11,0.00241985,6.5156e-11
0.00151513,7.24522e-11,0.0020703,6.5156e-11
0.00132239,7.24522e-11,0.00176896,6.5156e-11
0.00113945,7.24522e-11,0.00150471,6.5156e-11
0.000967227,7.24522e-11,0.00127033,6.5156e-11
0.000807896,7.24522e-11,0.0010615,6.5156e-11
0.000663961,7.24522e-11,0.000875949,6.5156e-11
0.000537673,7.24522e-11,0.000712736,6.5156e-11
0.000430627,7.24522e-11,0.000571516,6.5156e-11
0.000343437,7.24522e-11,0.000451963,6.5156e-11
0.000275468,7.24522e-11,0.000353383,6.5156e-11
0.000224667,7.24522e-11,0.000274512,6.5156e-11
0.000187672,7.24522e-11,0.000213457,6.5156e-11
0.000160432,7.24522e-11,0.00016772,6.5156e-11
0.00013917,7.24522e-11,0.000134328,6.5156e-11
0.000121131,7.24522e-11,0.000110106,6.5156e-11
0.000104759,7.24522e-11,9.21115e-05,6.5156e-11
8.94418e-05,7.24522e-11,7.80305e-05,6.5156e-11
7.51424e-05,7.24522e-11,6.63358e-05,6.5156e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.2947,0.797151,1.4043,0.815038
0.462592,0.299748,0.506088,0.317864
0.24171,0.0973813,0.282422,0.0999113
0.132601,0.0332017,0.155001,0.0348574
0.0697214,0.0102722,0.0815505,0.01051
0.0374968,0.00352617,0.0425837,0.00346658
0.0199245,0.00095614,0.0219303,0.000973727
0.0103754,0.0003396,0.0112742,0.000336186
0.00533688,0.000108316,0.00573377,0.00011138
0.0027222,3.3724e-05,0.00284759,3.08062e-05
0.0013799,1.10347e-05,0.00137881,1.03611e-05
0.000696092,3.51196e-06,0.000659373,3.38419e-06
0.00035189,1.14041e-06,0.000317314,9.62494e-07
0.000180974,3.56906e-07,0.00015481,3.07354e-07
9.56159e-05,1.1059e-07,7.6097e-05,9.34766e-08
5.14366e-05,3.3988e-08,3.74481e-05,2.94551e-08
2.76781e-05,9.97415e-09,1.85395e-05,8.99424e-09
1.47739e-05,3.1404e-09,9.37573e-06,3.07091e-09
7.8505e-06,1.01667e-09,4.91228e-06,8.87356e-10
4.17471e-06,3.1382e-10,2.67117e-06,2.75371e-10
2.22121e-06,9.31668e-11,1.49097e-06,8.487e-11
1.18004e-06,9.31668e-11,8.3997e-07,8.487e-11
6.27067e-07,9.31668e-11,4.69923e-07,8.487e-11
3.34673e-07,9.31668e-11,2.58059e-07,8.487e-11
1.79581e-07,9.31668e-11,1.38322e-07,8.487e-11
9.65915e-08,9.31668e-11,7.22831e-08,8.487e-11
5.19161e-08,9.31668e-11,3.68656e-08,8.487e-11
2.78635e-08,9.31668e-11,1.8399e-08,8.487e-11
1.49391e-08,9.31668e-11,9.03656e-09,8.487e-11
7.9987e-09,9.31668e-11,4.41349e-09,8.487e-11
4.27226e-09,9.31668e-11,2.17525e-09,8.487e-11
2.27538e-09,9.31668e-11,1.09693e-09,8.487e-11
1.20934e-09,9.31668e-11,5.69079e-10,8.487e-11
6.42262e-10,9.31668e-11,3.02127e-10,8.487e-11
3.41226e-10,9.31668e-11,1.62393e-10,8.487e-11
1.81522e-10,9.31668e-11,8.75675e-11,8.487e-11
9.67769e-11,9.31668e-11,8.75675e-11,8.487e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.1911,0.770497,1.28897,0.788691
0.550876,0.310068,0.581915,0.326983
0.267255,0.135302,0.296937,0.142884
0.172296,0.0439216,0.193765,0.0471959
0.101163,0.0167576,0.112766,0.0179013
0.0617901,0.00673501,0.0703684,0.00701969
0.0412556,0.00261569,0.0478969,0.00264997
0.0283911,0.000936648,0.0331281,0.000980906
0.0192756,0.000367921,0.0225588,0.000380888
0.0126202,0.00012783,0.0148642,0.000127037
0.00804887,5.20303e-05,0.00960186,5.16694e-05
0.00512805,1.84432e-05,0.00620208,1.82422e-05
0.00329079,7.25168e-06,0.00401962,6.97742e-06
0.00211115,2.736e-06,0.00263084,2.61906e-06
0.00136416,9.40841e-07,0.00178467,9.48868e-07
0.000916151,3.68792e-07,0.00127489,3.62261e-07
0.000649569,1.39376e-07,0.000938187,1.33861e-07
0.000473581,5.28292e-08,0.000689919,5.06885e-08
0.000344065,1.79998e-08,0.000501647,1.73524e-08
0.000246909,7.0087e-09,0.000361838,6.38717e-09
0.000175814,2.40459e-09,0.000259757,2.24017e-09
0.000124458,9.04194e-10,0.000185523,8.41241e-10
8.71951e-05,3.34006e-10,0.000131848,2.94828e-10
6.01873e-05,1.23238e-10,9.34651e-05,1.11947e-10
4.09685e-05,4.58996e-11,6.6205e-05,4.05854e-11
2.76516e-05,4.58996e-11,4.68146e-05,4.05854e-11
1.86128e-05,4.58996e-11,3.29845e-05,4.05854e-11
1.25303e-05,4.58996e-11,2.3154e-05,4.05854e-11
8.44327e-06,4.58996e-11,1.62268e-05,4.05854e-11
5.70511e-06,4.58996e-11,1.13903e-05,4.05854e-11
3.88347e-06,4.58996e-11,8.03633e-06,4.05854e-11
2.67808e-06,4.58996e-11,5.71793e-06,4.05854e-11
1.87668e-06,4.58996e-11,4.11062e-06,4.05854e-11
1.3341e-06,4.58996e-11,2.98386e-06,4.05854e-11
9.5737e-07,4.58996e-11,2.18046e-06,4.05854e-11
6.89934e-07,4.58996e-11,1.59791e-06,4.05854e-11
4.97369e-07,4.58996e-11,1.17043e-06,4.05854e-11
3.57616e-07,4.58996e-11,8.54851e-07,4.05854e-11
2.5578e-07,4.58996e-11,6.21638e-07,4.05854e-11
1.81562e-07,4.58996e-11,4.49784e-07,4.05854e-11
1.2775e-07,4.58996e-11,3.23873e-07,4.05854e-11
8.91306e-08,4.58996e-11,2.32296e-07,4.05854e-11
6.17721e-08,4.58996e-11,1.66185e-07,4.05854e-11
4.26342e-08,4.58996e-11,1.18766e-07,4.05854e-11
2.93832e-08,4.58996e-11,8.49193e-08,4.05854e-11
2.02761e-08,4.58996e-11,6.08325e-08,4.05854e-11
1.40475e-08,4.58996e-11,4.37068e-08,4.05854e-11
9.79536e-09,4.58996e-11,3.15155e-08,4.05854e-11
6.88541e-09,4.58996e-11,2.28089e-08,4.05854e-11
4.87889e-09,4.58996e-11,1.65614e-08,4.05854e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.50887,0.840063,1.64804,0.855699
0.907235,0.423336,0.974996,0.445342
0.463679,0.181674,0.501956,0.193837
0.320062,0.0570092,0.35846,0.0614325
0.239797,0.0235864,0.268599,0.0247762
0.176617,0.00861765,0.196416,0.00916964
0.12887,0.00303831,0.142655,0.00322943
0.0938033,0.00118864,0.103469,0.00127695
0.0681265,0.000425916,0.0747179,0.000451431
0.0491992,0.000154063,0.0536314,0.000166594
0.035314,5.98275e-05,0.0384271,6.2998e-05
0.0252918,2.26044e-05,0.0276759,2.38335e-05
0.0181761,8.19583e-06,0.0201566,8.60841e-06
0.0131785,2.9416e-06,0.0148991,3.04614e-06
0.0096805,1.04088e-06,0.0111801,1.09246e-06
0.00721677,3.56449e-07,0.00848752,3.72592e-07
0.00545179,1.45736e-07,0.00648319,1.48832e-07
0.00415699,5.53601e-08,0.00495741,5.48754e-08
0.00318479,1.95443e-08,0.00378214,1.93818e-08
0.0024422,6.68529e-09,0.00287487,6.55496e-09
0.00186961,2.46085e-09,0.00217699,2.45694e-09
0.00142674,9.29261e-10,0.00164338,9.01038e-10
0.00108469,3.48497e-10,0.00123788,3.32039e-10
0.000821555,1.32472e-10,0.000931363,1.23317e-10
0.000620185,4.69967e-11,0.000700573,4.54831e-11
0.000466939,4.69967e-11,0.000527211,4.54831e-11
0.000350922,4.69967e-11,0.000397104,4.54831e-11
0.000263471,4.69967e-11,0.000299424,4.54831e-11
0.000197767,4.69967e-11,0.000225997,4.54831e-11
0.0001485,4.69967e-11,0.000170708,4.54831e-11
0.000111586,4.69967e-11,0.000129002,4.54831e-11
8.39218e-05,4.69967e-11,9.74948e-05,4.54831e-11
6.31702e-05,4.69967e-11,7.3668e-05,4.54831e-11
4.75829e-05,4.69967e-11,5.56401e-05,4.54831e-11
3.58581e-05,4.69967e-11,4.19999e-05,4.54831e-11
2.70274e-05,4.69967e-11,3.16838e-05,4.54831e-11
2.03702e-05,4.69967e-11,2.38873e-05,4.54831e-11
1.53486e-05,4.69967e-11,1.80002e-05,4.54831e-11
1.15602e-05,4.69967e-11,1.3559e-05,4.54831e-11
8.7026e-06,4.69967e-11,1.02113e-05,4.54831e-11
6.54812e-06,4.69967e-11,7.68956e-06,4.54831e-11
4.92475e-06,4.69967e-11,5.79096e-06,4.54831e-11
3.70242e-06,4.69967e-11,4.36187e-06,4.54831e-11
2.78267e-06,4.69967e-11,3.28621e-06,4.54831e-11
2.09103e-06,4.69967e-11,2.47646e-06,4.54831e-11
1.57117e-06,4.69967e-11,1.86672e-06,4.54831e-11
1.18055e-06,4.69967e-11,1.40743e-06,4.54831e-11
8.87103e-07,4.69967e-11,1.06133e-06,4.54831e-11
6.66663e-07,4.69967e-11,8.00428e-07,4.54831e-11
5.0106e-07,4.69967e-11,6.03701e-07,4.54831e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0.1_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.6463,0.85768,1.83652,0.877867
1.10077,0.458397,1.19534,0.491073
0.59278,0.220387,0.64525,0.240184
0.446189,0.0750136,0.505396,0.0805634
0.353014,0.0311358,0.396126,0.0335754
0.25509,0.0129809,0.283728,0.0140297
0.188274,0.00528036,0.210847,0.00568585
0.147952,0.00216073,0.165982,0.00231634
0.116871,0.000868477,0.130132,0.000926906
0.0905095,0.000400068,0.0999716,0.000416679
0.0693205,0.000164176,0.0758781,0.000170296
0.0529813,7.46686e-05,0.0572005,7.6637e-05
0.0408359,2.6819e-05,0.0433559,2.73641e-05
0.0322421,1.18914e-05,0.033682,1.214e-05
0.0262704,4.26974e-06,0.0269849,4.281e-06
0.0219062,1.78058e-06,0.0220457,1.82877e-06
0.0184369,7.86975e-07,0.0181249,7.88352e-07
0.0155008,3.19262e-07,0.0148856,3.14291e-07
0.0129427,1.33395e-07,0.0121605,1.3016e-07
0.0107016,5.2801e-08,0.00984951,5.01051e-08
0.00875927,2.02373e-08,0.00790098,1.96699e-08
0.00711298,8.89627e-09,0.00629446,8.11261e-09
0.00575603,3.53707e-09,0.00501144,3.24314e-09
0.00466638,1.55233e-09,0.00401437,1.43261e-09
0.00380594,5.94573e-10,0.00324632,5.1996e-10
0.00312856,2.5088e-10,0.00264651,2.28944e-10
0.00259037,1.03575e-10,0.00216629,9.54596e-11
0.00215656,4.14991e-11,0.00177457,9.54596e-11
0.00180261,4.14991e-11,0.00145365,9.54596e-11
0.0015118,4.14991e-11,0.00119236,9.54596e-11
0.00127211,4.14991e-11,0.000981181,9.54596e-11
0.00107398,4.14991e-11,0.000810779,9.54596e-11
0.000909374,4.14991e-11,0.000672411,9.54596e-11
0.000771611,4.14991e-11,0.000558795,9.54596e-11
0.000655342,4.14991e-11,0.000464481,9.54596e-11
0.00055648,4.14991e-11,0.000385655,9.54596e-11
0.000471988,4.14991e-11,0.000319681,9.54596e-11
0.000399615,4.14991e-11,0.000264639,9.54596e-11
0.000337645,4.14991e-11,0.00021898,9.54596e-11
0.000284706,4.14991e-11,0.000181311,9.54596e-11
0.000239631,4.14991e-11,0.000150313,9.54596e-11
0.000201387,4.14991e-11,0.000124751,9.54596e-11
0.000169037,4.14991e-11,0.000103541,9.54596e-11
0.000141733,4.14991e-11,8.58125e-05,9.54596e-11
0.000118726,4.14991e-11,7.09168e-05,9.54596e-11
9.93645e-05,4.14991e-11,5.83953e-05,9.54596e-11
8.30934e-05,4.14991e-11,4.79155e-05,9.54596e-11
6.9443e-05,4.14991e-11,3.92115e-05,9.54596e-11
5.80151e-05,4.14991e-11,3.2045e-05,9.54596e-11
4.84688e-05,4.14991e-11,2.61888e-05,9.54596e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
800,1000,24,16,26,17,24,16
26,17


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.348863,0.329687,0.350007,0.326017
0.0518997,0.0498175,0.05833,0.0533602
0.00970838,0.00745258,0.0109049,0.00774554
0.00182198,0.00125435,0.00202462,0.00124028
0.00034239,0.000206182,0.00036199,0.000207093
6.7949e-05,2.95241e-05,6.93647e-05,2.9766e-05
1.25363e-05,4.59142e-06,1.23181e-05,4.64213e-06
2.32884e-06,7.02726e-07,2.2529e-06,7.36649e-07
4.57119e-07,1.21714e-07,4.57098e-07,1.11298e-07
9.5345e-08,1.78214e-08,8.70388e-08,1.64525e-08
1.97363e-08,2.65649e-09,1.67055e-08,2.56566e-09
4.14842e-09,3.85304e-10,3.58924e-09,3.45015e-10
8.74386e-10,5.65551e-11,7.20381e-10,5.39847e-11
1.7958e-10,5.65551e-11,1.33297e-10,5.39847e-11
3.6254e-11,5.65551e-11,2.54201e-11,5.39847e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.00824,0.710353,1.1166,0.743579
0.415172,0.196053,0.442877,0.211891
0.112966,0.0352626,0.114203,0.0383095
0.0328555,0.0097964,0.0339784,0.0103524
0.0146499,0.00187348,0.0153722,0.00206656
0.00638111,0.000440564,0.00650152,0.000468768
0.00248456,0.000113102,0.00245816,0.000120402
0.000937606,2.21398e-05,0.000912608,2.35708e-05
0.000368129,5.49508e-06,0.000355624,5.84337e-06
0.000147689,1.27122e-06,0.000140816,1.3749e-06
5.79537e-05,2.45209e-07,5.44227e-05,2.65469e-07
2.22976e-05,5.78649e-08,2.08444e-05,6.22224e-08
8.71289e-06,1.23577e-08,8.20287e-06,1.3767e-08
3.52073e-06,2.79562e-09,3.3242e-06,2.98909e-09
1.44219e-06,6.63912e-10,1.34897e-06,7.34647e-10
5.82971e-07,1.51402e-10,5.37697e-07,1.65413e-10
2.30126e-07,3.28156e-11,2.10507e-07,3.49252e-11
8.9103e-08,3.28156e-11,8.17646e-08,3.49252e-11
3.42488e-08,3.28156e-11,3.18774e-08,3.49252e-11
1.32582e-08,3.28156e-11,1.25883e-08,3.49252e-11
5.23289e-09,3.28156e-11,5.05692e-09,3.49252e-11
2.11573e-09,3.28156e-11,2.06172e-09,3.49252e-11
8.71307e-10,3.28156e-11,8.4657e-10,3.49252e-11
3.6106e-10,3.28156e-11,3.4715e-10,3.49252e-11
1.48831e-10,3.28156e-11,1.41448e-10,3.49252e-11
6.06439e-11,3.28156e-11,5.72382e-11,3.49252e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.532795,0.469734,0.550816,0.478838
0.088607,0.0704091,0.0878058,0.0715707
0.0244382,0.0156703,0.024595,0.0146548
0.00649188,0.00283071,0.00624994,0.00269407
0.00165219,0.00052535,0.00160009,0.000500984
0.0004536,0.000101372,0.000438381,9.21197e-05
0.000125527,1.79948e-05,0.000118614,1.62456e-05
3.3733e-05,3.71277e-06,3.12119e-05,3.07888e-06
8.72223e-06,6.31891e-07,8.02531e-06,5.63322e-07
2.18577e-06,1.11027e-07,2.02008e-06,1.0067e-07
5.34745e-07,2.08032e-08,5.03472e-07,1.76065e-08
1.30803e-07,3.89548e-09,1.27798e-07,3.24848e-09
3.32564e-08,7.39162e-10,3.35774e-08,5.58124e-10
8.9187e-09,1.34866e-10,9.00387e-09,1.15101e-10
2.46626e-09,2.30333e-11,2.40801e-09,1.86841e-11
6.82531e-10,2.30333e-11,6.36792e-10,1.86841e-11
1.86494e-10,2.30333e-11,1.68209e-10,1.86841e-11
5.03267e-11,2.30333e-11,4.51812e-11,1.86841e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.788754,0.620428,0.830461,0.636139
0.233806,0.132231,0.230904,0.133317
0.0627473,0.0356277,0.0635115,0.0363237
0.0260044,0.00694527,0.0267956,0.00694442
0.010064,0.00183476,0.010079,0.00175415
0.00375441,0.000418565,0.00366772,0.000398039
0.00149255,9.47497e-05,0.00141662,8.96892e-05
0.000613206,2.30875e-05,0.000561359,2.04798e-05
0.000249377,4.87211e-06,0.000220553,4.79118e-06
0.000100074,1.19652e-06,8.55329e-05,1.07447e-06
3.96949e-05,2.53566e-07,3.26825e-05,2.22649e-07
1.55492e-05,5.70278e-08,1.23118e-05,4.95814e-08
6.02718e-06,1.23273e-08,4.5869e-06,1.06714e-08
2.32214e-06,2.79165e-09,1.69808e-06,2.35921e-09
8.92845e-07,5.67127e-10,6.28415e-07,5.11257e-10
3.43344e-07,1.30526e-10,2.33747e-07,1.13722e-10
1.32206e-07,3.02895e-11,8.76759e-08,2.67189e-11
5.1038e-08,3.02895e-11,3.31854e-08,2.67189e-11
1.97779e-08,3.02895e-11,1.26561e-08,2.67189e-11
7.69562e-09,3.02895e-11,4.85057e-09,2.67189e-11
3.0035e-09,3.02895e-11,1.863e-09,2.67189e-11
1.17328e-09,3.02895e-11,7.15382e-10,2.67189e-11
4.57551e-10,3.02895e-11,2.74208e-10,2.67189e-11
1.77755e-10,3.02895e-11,1.04852e-10,2.67189e-11
6.87277e-11,3.02895e-11,4.00063e-11,2.67189e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.88012,0.662321,0.947103,0.68613
0.289691,0.148833,0.297619,0.156783
0.069292,0.036532,0.0692549,0.0387945
0.0276809,0.00787096,0.0289976,0.00821812
0.0118429,0.00187026,0.0120805,0.00197215
0.00439981,0.000475007,0.00436196,0.000503706
0.00160312,0.000103271,0.00158495,0.000107123
0.000617053,2.28475e-05,0.000611793,2.36617e-05
0.000241183,5.6167e-06,0.000236097,5.78435e-06
9.27476e-05,1.32063e-06,8.97614e-05,1.32889e-06
3.59202e-05,2.85855e-07,3.49473e-05,2.95037e-07
1.44382e-05,6.691e-08,1.41971e-05,6.71663e-08
5.97441e-06,1.55181e-08,5.87968e-06,1.5553e-08
2.47171e-06,3.33781e-09,2.42284e-06,3.32719e-09
1.00735e-06,7.4927e-10,9.89541e-07,7.62121e-10
4.06604e-07,1.86875e-10,4.03901e-07,1.86811e-10
1.64616e-07,3.89735e-11,1.66089e-07,3.80728e-11
6.72846e-08,3.89735e-11,6.89609e-08,3.80728e-11
2.77065e-08,3.89735e-11,2.88359e-08,3.80728e-11
1.14445e-08,3.89735e-11,1.20895e-08,3.80728e-11
4.73362e-09,3.89735e-11,5.06463e-09,3.80728e-11
1.96243e-09,3.89735e-11,2.11928e-09,3.80728e-11
8.17399e-10,3.89735e-11,8.88015e-10,3.80728e-11
3.42802e-10,3.89735e-11,3.73646e-10,3.80728e-11
1.44747e-10,3.89735e-11,1.5795e-10,3.80728e-11
6.13667e-11,3.89735e-11,6.69502e-11,3.80728e-11


==> csvs/2lvl_final_hom_c5.5_C11_keps0_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.919052,0.67729,1.00199,0.705831
0.332326,0.163983,0.346414,0.17516
0.0824264,0.0314716,0.0812425,0.0336442
0.0261061,0.00775299,0.0265946,0.00810646
0.011031,0.00150272,0.0111906,0.00160394
0.00417205,0.000334078,0.00408676,0.000358637
0.00143701,6.98889e-05,0.00137532,7.65104e-05
0.000501006,1.59555e-05,0.000482765,1.69832e-05
0.000182646,3.33325e-06,0.000178974,3.56486e-06
6.70504e-05,6.6203e-07,6.63227e-05,7.30012e-07
2.44039e-05,1.56959e-07,2.41849e-05,1.6532e-07
8.8602e-06,3.09336e-08,8.74599e-06,3.32413e-08
3.21356e-06,6.79091e-09,3.15243e-06,7.39089e-09
1.16357e-06,1.47484e-09,1.13483e-06,1.57751e-09
4.22586e-07,3.21975e-10,4.08918e-07,3.32343e-10
1.5466e-07,6.89679e-11,1.47562e-07,7.25746e-11
5.69451e-08,6.89679e-11,5.32348e-08,7.25746e-11
2.09842e-08,6.89679e-11,1.91778e-08,7.25746e-11
7.71166e-09,6.89679e-11,6.90509e-09,7.25746e-11
2.82385e-09,6.89679e-11,2.48872e-09,7.25746e-11
1.03069e-09,6.89679e-11,8.98277e-10,7.25746e-11
3.75206e-10,6.89679e-11,3.24463e-10,7.25746e-11
1.36316e-10,6.89679e-11,1.17202e-10,7.25746e-11
4.94681e-11,6.89679e-11,4.23408e-11,7.25746e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
16,13,1000,800,24,16,16,13
22,16,24,16,25,16
22,16
24,16,26,17
24,16


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.386013,0.364466,0.403091,0.372743
0.0462187,0.0451828,0.0555899,0.0519755
0.00780559,0.00647234,0.00905201,0.00730727
0.00129102,0.000903174,0.0017025,0.00100444
0.000236889,0.000137921,0.000300494,0.000151901
3.98275e-05,1.58079e-05,5.32901e-05,1.89851e-05
6.62171e-06,2.1476e-06,9.58645e-06,2.52796e-06
1.17967e-06,3.12544e-07,1.81514e-06,3.52129e-07
2.04909e-07,3.77728e-08,3.45237e-07,4.24254e-08
3.58165e-08,4.90057e-09,6.51469e-08,5.56327e-09
6.44962e-09,6.13156e-10,1.2076e-08,7.29127e-10
1.16231e-09,7.4026e-11,2.21893e-09,7.63217e-11
2.02999e-10,7.4026e-11,4.27546e-10,7.63217e-11
3.59251e-11,7.4026e-11,8.46356e-11,7.63217e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.01012,0.711177,1.24336,0.77822
0.400996,0.189076,0.458434,0.22592
0.103731,0.0293855,0.109398,0.0357932
0.0253306,0.00809063,0.028103,0.00976524
0.010013,0.00147674,0.0117481,0.00184166
0.00419359,0.00029314,0.00470385,0.000373817
0.00153718,6.89747e-05,0.00164601,8.99721e-05
0.000514082,1.5618e-05,0.00053737,2.08547e-05
0.000171597,3.28774e-06,0.000182287,4.31438e-06
6.229e-05,6.6448e-07,6.76657e-05,9.67222e-07
2.40889e-05,1.39387e-07,2.5808e-05,1.94997e-07
9.30741e-06,3.01582e-08,9.67081e-06,4.30433e-08
3.52648e-06,6.53105e-09,3.58282e-06,9.97124e-09
1.325e-06,1.37273e-09,1.32551e-06,2.12646e-09
4.99567e-07,3.00361e-10,4.87753e-07,4.3997e-10
1.89758e-07,6.0818e-11,1.78049e-07,9.80039e-11
7.25999e-08,6.0818e-11,6.49809e-08,9.80039e-11
2.79202e-08,6.0818e-11,2.39194e-08,9.80039e-11
1.07534e-08,6.0818e-11,8.88701e-09,9.80039e-11
4.13429e-09,6.0818e-11,3.32466e-09,9.80039e-11
1.58614e-09,6.0818e-11,1.25474e-09,9.80039e-11
6.08603e-10,6.0818e-11,4.79618e-10,9.80039e-11
2.34046e-10,6.0818e-11,1.85542e-10,9.80039e-11
9.02277e-11,6.0818e-11,7.22319e-11,9.80039e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.470598,0.429074,0.503864,0.451063
0.0567319,0.0468055,0.0579299,0.0512434
0.0124602,0.00843613,0.0133029,0.00918239
0.00264657,0.0012688,0.0027078,0.00135422
0.000517424,0.000213159,0.000524028,0.000223502
0.000109522,3.31272e-05,0.000109065,3.34296e-05
2.3063e-05,5.26688e-06,2.23119e-05,5.25912e-06
4.95411e-06,8.22728e-07,4.7473e-06,8.13082e-07
1.11158e-06,1.29977e-07,1.03439e-06,1.2418e-07
2.49727e-07,1.97801e-08,2.25137e-07,1.83742e-08
5.47705e-08,3.13274e-09,4.89218e-08,3.02856e-09
1.18658e-08,4.83734e-10,1.06311e-08,4.4453e-10
2.57442e-09,7.75247e-11,2.3195e-09,7.0147e-11
5.61952e-10,7.75247e-11,5.04791e-10,7.0147e-11
1.23788e-10,7.75247e-11,1.09598e-10,7.0147e-11
2.73759e-11,7.75247e-11,2.39326e-11,7.0147e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.828074,0.640819,0.912989,0.672126
0.234941,0.130012,0.236234,0.135597
0.052937,0.0321505,0.0552823,0.0355575
0.020543,0.00638365,0.0228911,0.0073133
0.00735567,0.00150434,0.008337,0.00165821
0.00238356,0.000327761,0.0029049,0.000363985
0.000821697,7.27882e-05,0.00106363,7.93467e-05
0.000305928,1.64153e-05,0.000398981,1.91875e-05
0.000114949,3.68247e-06,0.000152942,4.18326e-06
4.26115e-05,7.56316e-07,5.97267e-05,8.82579e-07
1.57282e-05,1.75144e-07,2.3231e-05,2.06681e-07
5.85468e-06,4.05758e-08,8.98573e-06,4.49846e-08
2.20538e-06,8.27211e-09,3.49623e-06,8.84005e-09
8.37859e-07,2.04937e-09,1.37635e-06,2.23643e-09
3.18838e-07,3.82746e-10,5.47404e-07,4.0432e-10
1.20698e-07,8.18517e-11,2.18643e-07,8.06773e-11
4.53229e-08,8.18517e-11,8.71701e-08,8.06773e-11
1.69146e-08,8.18517e-11,3.46499e-08,8.06773e-11
6.30769e-09,8.18517e-11,1.37751e-08,8.06773e-11
2.36491e-09,8.18517e-11,5.49234e-09,8.06773e-11
8.95109e-10,8.18517e-11,2.19619e-09,8.06773e-11
3.42437e-10,8.18517e-11,8.79027e-10,8.06773e-11
1.32341e-10,8.18517e-11,3.51567e-10,8.06773e-11
5.16161e-11,8.18517e-11,1.4045e-10,8.06773e-11
5.16161e-11,8.18517e-11,5.60835e-11,8.06773e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.882892,0.663511,1.01444,0.710156
0.278926,0.147106,0.303563,0.164995
0.0628551,0.0267501,0.0646947,0.0306473
0.0190199,0.00551524,0.0209533,0.00627286
0.00716853,0.0012332,0.00795591,0.00140421
0.0025326,0.000222829,0.0027453,0.000260657
0.000844341,4.5865e-05,0.000898618,5.55419e-05
0.00027892,9.4942e-06,0.000298669,1.13188e-05
9.42519e-05,1.92446e-06,0.000102136,2.31705e-06
3.22951e-05,3.6808e-07,3.47609e-05,4.5345e-07
1.0974e-05,7.40424e-08,1.15799e-05,9.06059e-08
3.67589e-06,1.5076e-08,3.80396e-06,1.82235e-08
1.22245e-06,3.07904e-09,1.24376e-06,3.91691e-09
4.06122e-07,5.92338e-10,4.04844e-07,7.7549e-10
1.34672e-07,1.14233e-10,1.30729e-07,1.43212e-10
4.44169e-08,2.37967e-11,4.191e-08,2.89682e-11
1.45638e-08,2.37967e-11,1.34167e-08,2.89682e-11
4.76396e-09,2.37967e-11,4.31572e-09,2.89682e-11
1.56114e-09,2.37967e-11,1.39889e-09,2.89682e-11
5.13458e-10,2.37967e-11,4.56758e-10,2.89682e-11
1.69357e-10,2.37967e-11,1.49954e-10,2.89682e-11
5.59128e-11,2.37967e-11,4.93825e-11,2.89682e-11


==> csvs/2lvl_final_hom_c5_C10_keps0.1_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.04422,0.723302,1.23317,0.77538
0.44933,0.2093,0.491978,0.235337
0.119992,0.0299432,0.119372,0.0353308
0.0281246,0.00868998,0.0310243,0.0104257
0.010854,0.00162889,0.0148424,0.00256186
0.00475846,0.000316997,0.00716793,0.000534371
0.0018039,9.21785e-05,0.00299833,0.000135364
0.000611719,1.85115e-05,0.00112603,3.35589e-05
0.00020949,3.86748e-06,0.000417615,8.36962e-06
7.85559e-05,8.87305e-07,0.000165298,1.88762e-06
3.02465e-05,1.94136e-07,6.79124e-05,4.88017e-07
1.12287e-05,4.05661e-08,2.72463e-05,1.00343e-07
4.02594e-06,9.13459e-09,1.05183e-05,2.61428e-08
1.42771e-06,2.2361e-09,4.00762e-06,6.30241e-09
5.0714e-07,4.62336e-10,1.54521e-06,1.51565e-09
1.80543e-07,9.88499e-11,6.01134e-07,3.57328e-10
6.47639e-08,9.88499e-11,2.3371e-07,8.28428e-11
2.37199e-08,9.88499e-11,9.15415e-08,8.28428e-11
8.9163e-09,9.88499e-11,3.65499e-08,8.28428e-11
3.39962e-09,9.88499e-11,1.47601e-08,8.28428e-11
1.29313e-09,9.88499e-11,5.91205e-09,8.28428e-11
4.87209e-10,9.88499e-11,2.32495e-09,8.28428e-11
1.8273e-10,9.88499e-11,9.01917e-10,8.28428e-11
6.90242e-11,9.88499e-11,3.49359e-10,8.28428e-11
6.90242e-11,9.88499e-11,1.36451e-10,8.28428e-11
6.90242e-11,9.88499e-11,5.39143e-11,8.28428e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
800,13,11,12,11
1000,13,11
14,11,14,11,14,11
14,11,14,12
14,11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.138702,0.136354,0.132164,0.129189
0.0086542,0.00827714,0.00816371,0.0076668
0.000625462,0.000542148,0.000564352,0.000485785
4.5375e-05,3.49157e-05,3.49992e-05,2.77365e-05
3.79574e-06,2.41698e-06,2.59768e-06,1.78756e-06
3.17794e-07,1.64964e-07,1.98077e-07,1.16472e-07
2.67677e-08,1.09657e-08,1.41216e-08,6.48759e-09
2.26825e-09,7.86498e-10,9.35345e-10,4.48754e-10
1.91955e-10,4.76105e-11,6.79455e-11,2.77979e-11
1.5823e-11,4.76105e-11,6.79455e-11,2.77979e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.561276,0.487144,0.665295,0.551548
0.118148,0.0581744,0.134027,0.0681091
0.0161055,0.00392543,0.0167218,0.00459201
0.00182177,0.000506502,0.0017819,0.000609278
0.000293448,4.68282e-05,0.000304899,5.68844e-05
6.04136e-05,5.02895e-06,6.07704e-05,6.22402e-06
1.13988e-05,5.04914e-07,1.06227e-05,6.39777e-07
1.92651e-06,5.52802e-08,1.66125e-06,7.06952e-08
3.1092e-07,5.16623e-09,2.55156e-07,6.64371e-09
5.21696e-08,5.46156e-10,4.1816e-08,7.43464e-10
9.19568e-09,5.52944e-11,7.04601e-09,7.60093e-11
1.61824e-09,5.52944e-11,1.15383e-09,7.60093e-11
2.80774e-10,5.52944e-11,1.87545e-10,7.60093e-11
4.95678e-11,5.52944e-11,3.1816e-11,7.60093e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.310325,0.297868,0.320609,0.30489
0.0264623,0.0181633,0.0236511,0.0179347
0.00308078,0.00210166,0.00293457,0.00214399
0.000497219,0.000212086,0.000452776,0.000207323
6.96375e-05,1.85931e-05,5.78082e-05,1.83599e-05
9.16103e-06,1.66063e-06,7.30004e-06,1.61618e-06
1.24729e-06,1.46315e-07,9.04625e-07,1.42154e-07
1.68644e-07,1.38286e-08,1.05694e-07,1.31063e-08
2.22579e-08,1.29007e-09,1.22332e-08,1.20361e-09
2.95486e-09,1.40571e-10,1.44699e-09,1.26554e-10
4.02327e-10,1.28507e-11,1.85149e-10,1.09497e-11
5.60582e-11,1.28507e-11,2.62697e-11,1.09497e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.430068,0.395889,0.4695,0.423984
0.0601312,0.0332812,0.0592973,0.0353691
0.00530441,0.00280727,0.00484536,0.0031447
0.00078663,0.0003062,0.000799514,0.000339615
0.000132434,2.824e-05,0.000126895,3.41487e-05
1.82893e-05,2.76334e-06,1.71293e-05,3.32633e-06
2.41073e-06,2.50115e-07,2.3748e-06,2.96397e-07
3.42717e-07,2.66392e-08,3.41183e-07,3.39413e-08
4.99491e-08,2.82565e-09,4.81181e-08,3.1402e-09
7.45713e-09,2.78028e-10,7.03272e-09,3.58824e-10
1.15729e-09,3.16794e-11,1.08006e-09,3.82705e-11
1.78394e-10,3.16794e-11,1.67953e-10,3.82705e-11
2.74929e-11,3.16794e-11,2.64314e-11,3.82705e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.458975,0.417155,0.520809,0.46085
0.0761469,0.0395755,0.0790621,0.0436986
0.00767184,0.0030476,0.00714156,0.00346576
0.00106813,0.00042983,0.00110459,0.000482223
0.000223394,3.96717e-05,0.000226705,4.93963e-05
3.91748e-05,4.0818e-06,3.77643e-05,4.94571e-06
5.91273e-06,4.43646e-07,5.58611e-06,5.33928e-07
8.97765e-07,4.30249e-08,8.65734e-07,5.98571e-08
1.4818e-07,5.09492e-09,1.45136e-07,6.62259e-09
2.44432e-08,4.78592e-10,2.45336e-08,6.7978e-10
3.90629e-09,5.85083e-11,4.10868e-09,8.42385e-11
6.27513e-10,5.85083e-11,6.8687e-10,8.42385e-11
1.03015e-10,5.85083e-11,1.14899e-10,8.42385e-11
1.718e-11,5.85083e-11,1.92606e-11,8.42385e-11


==> csvs/2lvl_final_hom_c5_C10_keps0_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.513112,0.455951,0.596365,0.511012
0.0989124,0.0513457,0.107496,0.0586251
0.0122688,0.00375154,0.0120098,0.00433093
0.00150854,0.000573967,0.00151473,0.000673629
0.000309595,5.5625e-05,0.000329261,6.63931e-05
6.60994e-05,5.3811e-06,6.68686e-05,6.45382e-06
1.24195e-05,6.2934e-07,1.16853e-05,7.59434e-07
2.111e-06,7.31857e-08,1.85043e-06,9.04744e-08
3.45152e-07,7.08061e-09,2.89994e-07,8.67603e-09
5.84309e-08,7.89751e-10,4.85345e-08,1.09143e-09
1.05417e-08,8.10685e-11,8.57369e-09,1.1979e-10
1.96246e-09,8.10685e-11,1.53983e-09,1.28235e-11
3.63786e-10,8.10685e-11,2.79688e-10,1.28235e-11
6.65777e-11,8.10685e-11,5.15236e-11,1.28235e-11


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1600,39,51,38,51


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.659995,0.556305,0.744801,0.589895
0.17779,0.151425,0.245392,0.189125
0.0623894,0.0374281,0.108168,0.0561617
0.0230074,0.00987418,0.0460421,0.0164244
0.00824389,0.00262066,0.0200306,0.00543773
0.00297275,0.000601601,0.00918658,0.00139601
0.00105148,0.000158424,0.00418819,0.000394241
0.000365286,3.62883e-05,0.00190709,0.000101734
0.000122897,8.80171e-06,0.000856034,2.91046e-05
4.07796e-05,2.02118e-06,0.000378362,7.94524e-06
1.35544e-05,4.93724e-07,0.000165753,2.19949e-06
4.56598e-06,1.23834e-07,7.3091e-05,6.06856e-07
1.58063e-06,3.28454e-08,3.26292e-05,1.43132e-07
5.68358e-07,8.1354e-09,1.46503e-05,4.1043e-08
2.10812e-07,2.13414e-09,6.56498e-06,1.11868e-08
7.8488e-08,5.07652e-10,2.92379e-06,2.90746e-09
2.86778e-08,1.28416e-10,1.29282e-06,8.25049e-10
1.02195e-08,3.01937e-11,5.67425e-07,2.18239e-10
3.56218e-09,3.01937e-11,2.47093e-07,5.94517e-11
1.2185e-09,3.01937e-11,1.06742e-07,5.94517e-11
4.09938e-10,3.01937e-11,4.57705e-08,5.94517e-11
1.3655e-10,3.01937e-11,1.95025e-08,5.94517e-11
4.57809e-11,3.01937e-11,8.27197e-09,5.94517e-11
4.57809e-11,3.01937e-11,3.50155e-09,5.94517e-11
4.57809e-11,3.01937e-11,1.48386e-09,5.94517e-11
4.57809e-11,3.01937e-11,6.3158e-10,5.94517e-11
4.57809e-11,3.01937e-11,2.70876e-10,5.94517e-11
4.57809e-11,3.01937e-11,1.1738e-10,5.94517e-11
4.57809e-11,3.01937e-11,5.14773e-11,5.94517e-11


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.14614,0.955964,3.44646,0.96132
5.50977,0.878293,6.09759,0.89175
11.6911,0.788619,13.4717,0.807925
31.1759,0.686796,37.386,0.709777
86.6469,0.546969,107.442,0.571573
249.651,0.436734,319.886,0.457283
750.812,0.333867,993.865,0.347925
2332.1,0.250285,3189.8,0.261087
7372.12,0.191452,10425.3,0.200549
23464.7,0.126926,34322.8,0.131595
74752.1,0.099727,113108,0.101103
237784,0.0713343,372110,0.0717624
755191,0.0530753,1.22192e+06,0.0530254
2.39693e+06,0.0372879,4.00887e+06,0.0376583
7.61035e+06,0.0250243,1.3154e+07,0.0250124
2.41847e+07,0.0179967,4.31938e+07,0.0179832
7.69282e+07,0.0133109,1.4196e+08,0.013344
2.44865e+08,0.0101084,4.66879e+08,0.0100126
7.79675e+08,0.00758667,1.53601e+09,0.00731714
2.48266e+09,0.00595932,5.05377e+09,0.00571625
7.90435e+09,0.00444142,1.66262e+10,0.00428294
2.51617e+10,0.00333373,5.46889e+10,0.00320642
8.0085e+10,0.00244481,1.79865e+11,0.00232983
2.54876e+11,0.00186801,5.9151e+11,0.00174756
8.11147e+11,0.00134384,1.94521e+12,0.00123819
2.58154e+12,0.000992111,1.94521e+12,0.000899232
2.58154e+12,0.000726417,1.94521e+12,0.000655629
2.58154e+12,0.000516302,1.94521e+12,0.000462327
2.58154e+12,0.000369887,1.94521e+12,0.000327871
2.58154e+12,0.000264924,1.94521e+12,0.000233287
2.58154e+12,0.000192327,1.94521e+12,0.000168758
2.58154e+12,0.000134224,1.94521e+12,0.0001191
2.58154e+12,9.73855e-05,1.94521e+12,8.50337e-05
2.58154e+12,7.32042e-05,1.94521e+12,6.30647e-05
2.58154e+12,5.31735e-05,1.94521e+12,4.56079e-05
2.58154e+12,3.91295e-05,1.94521e+12,3.32609e-05
2.58154e+12,2.82295e-05,1.94521e+12,2.30276e-05
2.58154e+12,1.97612e-05,1.94521e+12,1.58424e-05
2.58154e+12,1.39376e-05,1.94521e+12,1.11223e-05
2.58154e+12,1.00526e-05,1.94521e+12,7.98682e-06
2.58154e+12,7.28365e-06,1.94521e+12,5.70088e-06
2.58154e+12,4.91805e-06,1.94521e+12,3.83875e-06
2.58154e+12,3.56936e-06,1.94521e+12,2.76436e-06
2.58154e+12,2.5326e-06,1.94521e+12,1.94944e-06
2.58154e+12,1.8153e-06,1.94521e+12,1.39705e-06
2.58154e+12,1.28299e-06,1.94521e+12,9.71037e-07
2.58154e+12,8.79792e-07,1.94521e+12,6.62993e-07
2.58154e+12,6.26322e-07,1.94521e+12,4.62507e-07
2.58154e+12,4.4399e-07,1.94521e+12,3.21625e-07
2.58154e+12,3.10434e-07,1.94521e+12,2.24434e-07


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k1600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.57173,0.969192,3.94551,0.973491
6.10553,0.908992,6.79449,0.920277
8.94372,0.841009,10.082,0.859083
15.837,0.704568,18.3508,0.731667
30.1959,0.562716,35.5273,0.591852
55.4051,0.432923,66.0336,0.458355
101.723,0.299174,123.324,0.319215
192.668,0.218591,237.705,0.232543
375.042,0.144457,470.241,0.154015
752.725,0.100758,961.15,0.107595
1583.93,0.0692253,2065.88,0.0734256
3486.31,0.0465164,4634.86,0.049407
7789.2,0.0321589,10490,0.0339051
17153.5,0.0224277,23272.6,0.0236382
36777.2,0.0154386,50110.7,0.0163487
76840.6,0.0113787,105038,0.012074
157518,0.00835987,216064,0.00880055
319320,0.00598721,440043,0.00630234
645066,0.00415374,895715,0.00435364
1.30881e+06,0.00294384,1.84226e+06,0.00308413
2.68713e+06,0.00211551,3.86795e+06,0.00223737
5.60486e+06,0.00150308,8.31714e+06,0.00157152
1.18467e+07,0.00104045,1.81853e+07,0.00109295
2.5172e+07,0.000748581,3.99137e+07,0.000787145
5.32873e+07,0.000518846,8.6944e+07,0.000544038
1.11674e+08,0.000372895,1.86743e+08,0.000387335
2.31051e+08,0.000277978,3.9467e+08,0.000289779
4.72024e+08,0.000198177,8.21455e+08,0.000204169
9.54209e+08,0.000140093,1.68861e+09,0.000141918
1.91532e+09,9.64524e-05,3.44411e+09,9.621e-05
3.83426e+09,6.4294e-05,7.01384e+09,6.43128e-05
7.69266e+09,4.60253e-05,1.4361e+10,4.54493e-05
1.55297e+10,3.19831e-05,2.97155e+10,3.13935e-05
3.15921e+10,2.16937e-05,6.21749e+10,2.11216e-05
6.46392e+10,1.53225e-05,1.30982e+11,1.51065e-05
1.32439e+11,1.02336e-05,2.75911e+11,1.01613e-05
2.70404e+11,7.12061e-06,5.77401e+11,7.04429e-06
5.4816e+11,5.22129e-06,1.19538e+12,5.09191e-06
1.10166e+12,3.57204e-06,1.19538e+12,3.46858e-06
1.10166e+12,2.56163e-06,1.19538e+12,2.45412e-06
1.10166e+12,1.76828e-06,1.19538e+12,1.70399e-06
1.10166e+12,1.24977e-06,1.19538e+12,1.22175e-06
1.10166e+12,8.78794e-07,1.19538e+12,8.46267e-07
1.10166e+12,6.11154e-07,1.19538e+12,5.77249e-07
1.10166e+12,4.22291e-07,1.19538e+12,3.96973e-07
1.10166e+12,3.01407e-07,1.19538e+12,2.85827e-07
1.10166e+12,2.1609e-07,1.19538e+12,2.03313e-07
1.10166e+12,1.53105e-07,1.19538e+12,1.43925e-07
1.10166e+12,1.07944e-07,1.19538e+12,1.00544e-07
1.10166e+12,7.48953e-08,1.19538e+12,6.97958e-08


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.71056,0.8661,1.87653,0.880071
0.754788,0.503814,0.882172,0.546586
0.557753,0.232335,0.720844,0.255495
0.391588,0.104293,0.545192,0.117086
0.266142,0.0433141,0.40224,0.051798
0.184453,0.0183202,0.305104,0.0226709
0.131515,0.00838998,0.239299,0.0100804
0.0976976,0.00372566,0.192531,0.00453598
0.0741232,0.00169719,0.156766,0.00202763
0.0573448,0.000744231,0.129361,0.00091659
0.0446835,0.000309903,0.107573,0.000399553
0.0342765,0.000145086,0.089219,0.000179355
0.0256989,6.27151e-05,0.0735241,7.71311e-05
0.0189799,2.69071e-05,0.0604022,3.48878e-05
0.0139811,1.08368e-05,0.0495886,1.44675e-05
0.0103836,4.45563e-06,0.0405527,5.94293e-06
0.00784241,2.06468e-06,0.0329527,2.73856e-06
0.00605921,9.02551e-07,0.0267392,1.20553e-06
0.00478846,3.6396e-07,0.0218784,5.24146e-07
0.00384245,1.54802e-07,0.0181577,2.15187e-07
0.00310023,6.63223e-08,0.0152381,9.7758e-08
0.00249854,3.01454e-08,0.0128095,4.50554e-08
0.00200727,1.18184e-08,0.0106898,1.97976e-08
0.0016086,5.41484e-09,0.00882642,8.29771e-09
0.00128781,2.24902e-09,0.0072376,3.54805e-09
0.00103169,9.60033e-10,0.00594503,1.5537e-09
0.00082851,4.16501e-10,0.00493155,6.54989e-10
0.000667832,1.72042e-10,0.00413947,2.86298e-10
0.000540458,7.20085e-11,0.0034988,1.28184e-10
0.000438692,7.20085e-11,0.0029565,5.30559e-11
0.000356515,7.20085e-11,0.00248598,5.30559e-11
0.000289509,7.20085e-11,0.00207912,5.30559e-11
0.000234593,7.20085e-11,0.00173378,5.30559e-11
0.000189647,7.20085e-11,0.00144544,5.30559e-11
0.000153117,7.20085e-11,0.00120555,5.30559e-11
0.000123695,7.20085e-11,0.00100419,5.30559e-11
0.000100157,7.20085e-11,0.000833395,5.30559e-11
8.13436e-05,7.20085e-11,0.000688392,5.30559e-11
6.62231e-05,7.20085e-11,0.000566785,5.30559e-11
5.39576e-05,7.20085e-11,0.000466792,5.30559e-11
4.39238e-05,7.20085e-11,0.000385903,5.30559e-11
3.56843e-05,7.20085e-11,0.000320605,5.30559e-11
2.89318e-05,7.20085e-11,0.000267084,5.30559e-11
2.34328e-05,7.20085e-11,0.000222189,5.30559e-11
1.89882e-05,7.20085e-11,0.000183961,5.30559e-11
1.54146e-05,7.20085e-11,0.000151511,5.30559e-11
1.25434e-05,7.20085e-11,0.000124524,5.30559e-11
1.02264e-05,7.20085e-11,0.000102707,5.30559e-11
8.343e-06,7.20085e-11,8.54519e-05,5.30559e-11
6.80164e-06,7.20085e-11,7.18077e-05,5.30559e-11


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.19432,0.957873,3.51793,0.96217
3.30734,0.849351,3.7284,0.861497
3.94215,0.679227,4.6651,0.696432
5.4064,0.490894,6.64085,0.509971
7.51207,0.296333,9.56176,0.314403
10.5975,0.173644,14.0509,0.182538
15.0083,0.101288,20.7836,0.107137
21.2246,0.0599865,30.7253,0.0638534
30.0336,0.0366603,45.4586,0.0385838
42.6003,0.0223835,67.5143,0.0241306
60.7026,0.0131955,101.081,0.0139906
87.2638,0.00839488,153.182,0.00869666
126.952,0.00516519,234.903,0.0054416
186.546,0.00313499,362.325,0.00319212
275.015,0.00182393,557.415,0.00193455
403.641,0.00115512,849.614,0.00117191
586.659,0.000653102,1278.99,0.000688261
842.717,0.000401446,1902,0.000405644
1197.43,0.000237925,2801.41,0.000236144
1687.44,0.000141908,4102.81,0.000145398
2366.53,8.55854e-05,6000.64,8.63781e-05
3314.61,4.85779e-05,8795.66,5.16335e-05
4649.81,2.96533e-05,12944.5,3.02649e-05
6544.35,1.83955e-05,19122.1,1.92587e-05
9245.66,1.0807e-05,28302.6,1.11379e-05
13106.6,6.14473e-06,41871.3,6.42049e-06
18632.1,3.66255e-06,61785.7,3.67778e-06
26551.1,2.20498e-06,90810.4,2.23923e-06
37930.2,1.31398e-06,132859,1.31123e-06
54347.2,7.92266e-07,193493,7.76066e-07
78156.7,4.68569e-07,280678,4.52638e-07
112894,2.74547e-07,405939,2.64159e-07
163884,1.62505e-07,586226,1.59018e-07
239170,9.62796e-08,847013,9.33334e-08
350911,5.74969e-08,1.22753e+06,5.41524e-08
517493,3.32483e-08,1.78947e+06,3.23502e-08
766688,1.97678e-08,2.63103e+06,1.90616e-08
1.14028e+06,1.1117e-08,3.90845e+06,1.1275e-08
1.70073e+06,6.61275e-09,5.86786e+06,6.65466e-09
2.54066e+06,3.90156e-09,8.89191e+06,3.76188e-09
3.79622e+06,2.3242e-09,1.35687e+07,2.18329e-09
5.66604e+06,1.38231e-09,2.07962e+07,1.2974e-09
8.43802e+06,8.06103e-10,3.19426e+07,7.34811e-10
1.25277e+07,4.76729e-10,4.90952e+07,4.31662e-10
1.85331e+07,2.88728e-10,7.54444e+07,2.53815e-10
2.73132e+07,1.64871e-10,1.15874e+08,1.46925e-10
4.01009e+07,9.92665e-11,1.7786e+08,8.62526e-11
5.86624e+07,9.92665e-11,2.72833e+08,8.62526e-11
8.55239e+07,9.92665e-11,4.18239e+08,8.62526e-11
1.24291e+08,9.92665e-11,6.40625e+08,8.62526e-11


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.59988,0.966226,3.94054,0.969787
4.3296,0.886189,4.82654,0.897024
5.91842,0.765249,6.86026,0.781512
9.45752,0.601519,11.2972,0.62296
15.1228,0.421946,18.6064,0.440276
25.0737,0.279426,31.8327,0.290288
42.8859,0.183429,55.9626,0.189011
73.4747,0.116828,98.3594,0.12034
124.036,0.0751753,170.36,0.0773899
205.701,0.0473936,289.863,0.0493046
336.722,0.0310763,486.4,0.0318834
549.22,0.0207597,812.773,0.0212153
902.626,0.0145467,1369.79,0.0145303
1506.21,0.00954703,2348.11,0.00952069
2550.15,0.00661863,4086.97,0.00644617
4345.94,0.00427225,7158.53,0.00422381
7389.31,0.00261877,12515,0.00259393
12478.9,0.00169823,21777.1,0.00168073
20950.1,0.00106478,37791.5,0.00105027
35108.7,0.000693673,65622.7,0.000682645
58971.6,0.000435971,114193,0.00042595
99474,0.000291955,199031,0.000281009
168471,0.000184175,347230,0.000181437
286169,0.0001244,606679,0.000119566
486975,7.53514e-05,1.0625e+06,7.12827e-05
829182,4.82296e-05,1.86435e+06,4.62959e-05
1.41071e+06,3.15464e-05,3.27056e+06,3.03349e-05
2.39527e+06,2.07232e-05,5.72278e+06,1.95778e-05
4.05775e+06,1.39703e-05,9.98255e+06,1.2983e-05
6.86545e+06,8.7385e-06,1.73911e+07,8.23342e-06
1.16227e+07,5.72308e-06,3.03524e+07,5.40584e-06
1.97198e+07,3.73267e-06,5.31798e+07,3.48089e-06
3.35437e+07,2.41619e-06,9.3503e+07,2.19612e-06
5.71453e+07,1.50751e-06,1.64583e+08,1.40515e-06
9.73316e+07,9.68424e-07,2.89267e+08,8.84799e-07
1.65525e+08,6.23605e-07,5.07064e+08,5.62062e-07
2.81018e+08,3.91925e-07,8.87141e+08,3.60296e-07
4.76754e+08,2.51124e-07,1.55209e+09,2.27872e-07
8.09457e+08,1.52778e-07,2.72055e+09,1.45702e-07
1.37701e+09,1.0156e-07,4.78196e+09,9.12806e-08
2.34758e+09,6.52665e-08,8.42603e+09,5.83909e-08
4.00784e+09,4.16037e-08,1.48652e+10,3.66478e-08
6.84288e+09,2.72278e-08,2.62149e+10,2.39649e-08
1.167e+10,1.70372e-08,4.61443e+10,1.50352e-08
1.98666e+10,1.10317e-08,8.0999e+10,9.6207e-09
3.37635e+10,7.03541e-09,1.41787e+11,6.08775e-09
5.73334e+10,4.28056e-09,2.47778e+11,3.74673e-09
9.73934e+10,2.69414e-09,4.33127e+11,2.39942e-09
1.65687e+11,1.66963e-09,7.58908e+11,1.50297e-09
2.82426e+11,1.06304e-09,1.33441e+12,9.12987e-10


==> csvs/2lvl_final_hom_c6_C12_keps0.1_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.68527,0.941454,2.92694,0.947486
3.36327,0.81711,3.70451,0.83332
4.55554,0.686835,5.16985,0.707809
7.47041,0.526834,8.70144,0.547713
12.1629,0.362723,14.4263,0.380127
20.6891,0.247718,25.09,0.25919
37.3134,0.159239,46.3056,0.165777
69.3246,0.106238,87.7124,0.110262
130.267,0.0693859,167.461,0.0718615
244.334,0.0472513,318.4,0.0486851
453.242,0.0321807,597.995,0.032998
828.699,0.0216255,1106.62,0.0221981
1495.72,0.0145758,2022.7,0.0148379
2678.59,0.00989569,3674.09,0.0100831
4789.23,0.00688832,6678.9,0.00695975
8586.73,0.00479693,12209.8,0.00481533
15458.5,0.00332423,22489.1,0.00334622
27939.4,0.00221204,41755.7,0.00221466
50761.6,0.00156306,78264.3,0.001575
93156.9,0.00102446,148677,0.00102577
174048,0.000715017,287982,0.000709532
333333,0.000482241,571387,0.000474543
654831,0.000336844,1.16008e+06,0.000328798
1.31063e+06,0.000222034,2.39251e+06,0.000212628
2.64516e+06,0.000149746,4.96242e+06,0.000143853
5.3336e+06,9.91102e-05,1.02624e+07,9.45485e-05
1.06775e+07,6.72734e-05,2.10436e+07,6.3948e-05
2.11504e+07,4.2852e-05,4.2687e+07,4.07006e-05
4.14062e+07,2.89486e-05,8.5696e+07,2.68018e-05
8.01651e+07,1.88893e-05,1.70724e+08,1.74164e-05
1.5383e+08,1.28015e-05,3.3896e+08,1.17744e-05
2.93544e+08,8.27687e-06,6.73689e+08,7.65624e-06
5.58981e+08,5.8074e-06,1.3443e+09,5.35484e-06
1.0648e+09,3.89092e-06,2.69395e+09,3.53641e-06
2.03035e+09,2.62325e-06,5.41207e+09,2.35466e-06
3.8727e+09,1.7997e-06,1.08774e+10,1.58995e-06
7.38561e+09,1.11662e-06,2.18577e+10,1.00345e-06
1.40996e+10,7.49789e-07,4.39754e+10,6.71695e-07
2.7031e+10,4.83442e-07,8.87971e+10,4.2856e-07
5.22392e+10,3.28038e-07,1.80275e+11,2.90099e-07
1.01965e+11,2.15871e-07,3.67903e+11,1.89264e-07
2.00723e+11,1.49089e-07,7.5327e+11,1.29151e-07
3.96903e+11,1.00841e-07,1.54381e+12,8.69182e-08
7.85094e+11,6.74298e-08,1.54381e+12,5.69934e-08
1.55018e+12,4.61358e-08,1.54381e+12,3.8745e-08
1.55018e+12,2.93048e-08,1.54381e+12,2.43561e-08
1.55018e+12,1.89289e-08,1.54381e+12,1.54722e-08
1.55018e+12,1.24839e-08,1.54381e+12,1.04402e-08
1.55018e+12,8.37957e-09,1.54381e+12,6.89572e-09
1.55018e+12,5.60352e-09,1.54381e+12,4.6197e-09


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1600,51,27,51,27


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.646659,0.549617,0.647305,0.547146
0.130718,0.125756,0.138456,0.126333
0.0353261,0.0275548,0.0374617,0.0279362
0.00990545,0.00648623,0.0113152,0.00693409
0.00291819,0.0015615,0.00373973,0.00156284
0.000936588,0.000332781,0.0012591,0.000365912
0.000299654,7.67975e-05,0.000433672,8.37827e-05
9.11426e-05,1.79103e-05,0.000143431,1.96159e-05
2.69237e-05,4.17401e-06,4.45684e-05,4.35296e-06
7.93045e-06,9.05498e-07,1.37304e-05,9.32621e-07
2.48503e-06,2.30042e-07,4.32829e-06,2.21078e-07
8.49415e-07,5.10116e-08,1.4119e-06,4.85952e-08
2.96097e-07,1.08936e-08,4.78649e-07,1.08185e-08
9.85464e-08,2.47587e-09,1.65632e-07,2.2792e-09
3.13645e-08,5.71465e-10,5.68336e-08,5.13644e-10
9.75498e-09,1.45595e-10,1.89503e-08,1.17965e-10
3.09592e-09,3.20682e-11,6.16713e-09,2.48299e-11
1.0336e-09,3.20682e-11,1.98941e-09,2.48299e-11
3.54661e-10,3.20682e-11,6.46019e-10,2.48299e-11
1.19864e-10,3.20682e-11,2.14095e-10,2.48299e-11
3.91722e-11,3.20682e-11,7.22784e-11,2.48299e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.65711,0.85878,1.76906,0.870702
1.23027,0.481295,1.28817,0.499331
0.723941,0.246948,0.75174,0.258336
0.579914,0.0940996,0.61957,0.0970014
0.524188,0.0437631,0.560822,0.0452115
0.439889,0.0169793,0.468691,0.0174668
0.36163,0.00725887,0.386987,0.00742116
0.304617,0.00323065,0.328403,0.00323383
0.261249,0.00139338,0.282465,0.00140284
0.224678,0.000617914,0.24246,0.000603175
0.19198,0.000250522,0.206142,0.000248827
0.162218,0.000113627,0.173029,0.000110677
0.135924,4.47803e-05,0.143877,4.28051e-05
0.113745,1.9255e-05,0.119328,1.82561e-05
0.0955025,8.04968e-06,0.099182,7.60313e-06
0.0805544,3.3808e-06,0.082823,3.17931e-06
0.068316,1.58897e-06,0.0696494,1.4512e-06
0.0583153,6.04663e-07,0.0590978,5.56641e-07
0.0501073,2.63175e-07,0.0506151,2.36479e-07
0.0432961,1.07207e-07,0.0437111,9.77209e-08
0.0375766,4.68226e-08,0.0379939,4.35462e-08
0.0327235,2.09267e-08,0.0331644,1.85286e-08
0.0285641,8.66739e-09,0.0290037,7.84581e-09
0.0249662,3.90068e-09,0.0253611,3.4858e-09
0.0218302,1.63584e-09,0.0221383,1.4684e-09
0.0190828,6.64501e-10,0.0192734,5.76372e-10
0.0166703,2.87709e-10,0.0167297,2.50565e-10
0.0145537,1.18319e-10,0.0144846,1.01729e-10
0.0127028,4.69957e-11,0.0125208,4.06811e-11
0.0110906,4.69957e-11,0.0108189,4.06811e-11
0.00969021,4.69957e-11,0.00935378,4.06811e-11
0.00847408,4.69957e-11,0.00809633,4.06811e-11
0.00741561,4.69957e-11,0.00701622,4.06811e-11
0.00649119,4.69957e-11,0.00608569,4.06811e-11
0.00568157,4.69957e-11,0.0052817,4.06811e-11
0.00497186,4.69957e-11,0.00458614,4.06811e-11
0.00435056,4.69957e-11,0.0039849,4.06811e-11
0.00380821,4.69957e-11,0.00346633,4.06811e-11
0.00333631,4.69957e-11,0.00302,4.06811e-11
0.00292666,4.69957e-11,0.00263612,4.06811e-11
0.00257127,4.69957e-11,0.00230548,4.06811e-11
0.00226259,4.69957e-11,0.00201966,4.06811e-11
0.00199371,4.69957e-11,0.00177135,4.06811e-11
0.00175863,4.69957e-11,0.00155444,4.06811e-11
0.00155232,4.69957e-11,0.001364,4.06811e-11
0.00137059,4.69957e-11,0.00119616,4.06811e-11
0.00121005,4.69957e-11,0.0010479,4.06811e-11
0.00106793,4.69957e-11,0.000916817,4.06811e-11
0.000941944,4.69957e-11,0.000801029,4.06811e-11
0.000830228,4.69957e-11,0.000698973,4.06811e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k1600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.96704,0.894668,2.1349,0.907145
1.69765,0.582985,1.81932,0.607693
1.05279,0.252941,1.10343,0.26944
0.663569,0.106414,0.699091,0.112193
0.542007,0.0385771,0.58005,0.0409363
0.455022,0.014969,0.4844,0.0157908
0.358515,0.00599371,0.377775,0.00624353
0.277098,0.0026223,0.290404,0.00275131
0.219801,0.00106569,0.230021,0.00112106
0.178647,0.000386209,0.186247,0.00039958
0.146274,0.000171083,0.151515,0.000176421
0.120579,6.73764e-05,0.12422,6.97701e-05
0.100561,2.80308e-05,0.103284,2.89774e-05
0.0845102,1.16636e-05,0.0866488,1.20273e-05
0.0709315,4.51339e-06,0.0726585,4.62736e-06
0.0591512,1.84094e-06,0.0606252,1.94112e-06
0.0489941,7.26294e-07,0.0503371,7.45394e-07
0.040365,2.96956e-07,0.041619,3.07392e-07
0.0331099,1.28165e-07,0.0342573,1.35641e-07
0.0270486,5.1768e-08,0.0280616,5.34178e-08
0.0220171,2.18794e-08,0.022888,2.27077e-08
0.0178749,9.02291e-09,0.0186183,9.16032e-09
0.0144945,3.30572e-09,0.015136,3.30556e-09
0.0117531,1.3369e-09,0.012318,1.33545e-09
0.0095332,5.26056e-10,0.0100413,5.37172e-10
0.00772957,2.27262e-10,0.00819475,2.33069e-10
0.00625722,9.22573e-11,0.00668945,9.0078e-11
0.00505413,9.22573e-11,0.00546072,9.0078e-11
0.00407743,9.22573e-11,0.00446261,9.0078e-11
0.00329562,9.22573e-11,0.00365944,9.0078e-11
0.0026808,9.22573e-11,0.00301901,9.0078e-11
0.0022041,9.22573e-11,0.00251003,9.0078e-11
0.0018355,9.22573e-11,0.0021031,9.0078e-11
0.00154669,9.22573e-11,0.00177314,9.0078e-11
0.00131455,9.22573e-11,0.00150093,9.0078e-11
0.00112266,9.22573e-11,0.00127304,9.0078e-11
0.000960674,9.22573e-11,0.00108049,9.0078e-11
0.000822356,9.22573e-11,0.000917113,9.0078e-11
0.000703713,9.22573e-11,0.000778274,9.0078e-11
0.000601763,9.22573e-11,0.000660204,9.0078e-11
0.000513991,9.22573e-11,0.000559703,9.0078e-11
0.000438236,9.22573e-11,0.000474069,9.0078e-11
0.000372718,9.22573e-11,0.00040106,9.0078e-11
0.000316046,9.22573e-11,0.000338838,9.0078e-11
0.000267158,9.22573e-11,0.000285878,9.0078e-11
0.000225218,9.22573e-11,0.000240908,9.0078e-11
0.000189525,9.22573e-11,0.000202846,9.0078e-11
0.000159434,9.22573e-11,0.00017077,9.0078e-11
0.000134311,9.22573e-11,0.000143877,9.0078e-11
0.000113513,9.22573e-11,0.000121444,9.0078e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.38511,0.808332,1.45599,0.818112
0.461484,0.335837,0.49478,0.349839
0.254236,0.129023,0.28455,0.130437
0.133482,0.0465549,0.146056,0.0466344
0.0706982,0.0165408,0.0765711,0.0169618
0.0410614,0.00669047,0.0446771,0.00641188
0.0252765,0.00231758,0.0271685,0.00224947
0.0157218,0.000854994,0.016332,0.000796488
0.0100297,0.000299988,0.0100711,0.000296283
0.0066195,0.000109731,0.00642256,0.000105513
0.00441471,3.94808e-05,0.00413355,3.68819e-05
0.00294042,1.37197e-05,0.00268917,1.32952e-05
0.00195441,4.86471e-06,0.0017755,4.50489e-06
0.00129537,1.68572e-06,0.00116956,1.5091e-06
0.000856894,5.70287e-07,0.000760143,5.18752e-07
0.000567985,1.95521e-07,0.000491373,1.75087e-07
0.000378449,7.10845e-08,0.000320348,6.25737e-08
0.000253375,2.47587e-08,0.000212273,2.10316e-08
0.000169994,8.9354e-09,0.000142628,7.3482e-09
0.000114006,2.98771e-09,9.60916e-05,2.42587e-09
7.63602e-05,1.01633e-09,6.42287e-05,8.64073e-10
5.11188e-05,3.56206e-10,4.25845e-05,2.67343e-10
3.42484e-05,1.14062e-10,2.82609e-05,9.35101e-11
2.29777e-05,3.93255e-11,1.8915e-05,9.35101e-11
1.54299e-05,3.93255e-11,1.27418e-05,9.35101e-11
1.03607e-05,3.93255e-11,8.57077e-06,9.35101e-11
6.95295e-06,3.93255e-11,5.72966e-06,9.35101e-11
4.66451e-06,3.93255e-11,3.81706e-06,9.35101e-11
3.12985e-06,3.93255e-11,2.55091e-06,9.35101e-11
2.10094e-06,3.93255e-11,1.71544e-06,9.35101e-11
1.4105e-06,3.93255e-11,1.15652e-06,9.35101e-11
9.46745e-07,3.93255e-11,7.76964e-07,9.35101e-11
6.35253e-07,3.93255e-11,5.19152e-07,9.35101e-11
4.26198e-07,3.93255e-11,3.46299e-07,9.35101e-11
2.85993e-07,3.93255e-11,2.31784e-07,9.35101e-11
1.91962e-07,3.93255e-11,1.55824e-07,9.35101e-11
1.28857e-07,3.93255e-11,1.04827e-07,9.35101e-11
8.64852e-08,3.93255e-11,7.02842e-08,9.35101e-11
5.80353e-08,3.93255e-11,4.6962e-08,9.35101e-11
3.89424e-08,3.93255e-11,3.13833e-08,9.35101e-11
2.61338e-08,3.93255e-11,2.10435e-08,9.35101e-11
1.75406e-08,3.93255e-11,1.41502e-08,9.35101e-11
1.17733e-08,3.93255e-11,9.50926e-09,9.35101e-11
7.90162e-09,3.93255e-11,6.37118e-09,9.35101e-11
5.30263e-09,3.93255e-11,4.26003e-09,9.35101e-11
3.55847e-09,3.93255e-11,2.85145e-09,9.35101e-11
2.38817e-09,3.93255e-11,1.91405e-09,9.35101e-11
1.60287e-09,3.93255e-11,1.28676e-09,9.35101e-11
1.0758e-09,3.93255e-11,8.63989e-10,9.35101e-11
7.21993e-10,3.93255e-11,5.78724e-10,9.35101e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.32668,0.806127,1.39356,0.814028
0.729342,0.390359,0.754063,0.397053
0.433263,0.183069,0.464065,0.184511
0.324163,0.0724714,0.35162,0.0739059
0.243462,0.029439,0.265208,0.029639
0.192499,0.0131777,0.212014,0.0131137
0.156265,0.00609688,0.174328,0.00582309
0.126935,0.00254213,0.143217,0.00244548
0.101615,0.00100143,0.115535,0.000972248
0.0800158,0.000443999,0.0915066,0.000420342
0.0625004,0.000172419,0.0718944,0.000161104
0.0488323,7.25996e-05,0.0566165,6.83118e-05
0.0383943,3.13078e-05,0.0449549,2.86249e-05
0.0303996,1.26678e-05,0.035878,1.16804e-05
0.0241126,5.2827e-06,0.0285227,4.89935e-06
0.0190643,2.24166e-06,0.0224706,1.96768e-06
0.0150229,9.46559e-07,0.0176003,8.07396e-07
0.0118477,3.89045e-07,0.0138349,3.36304e-07
0.00939933,1.53108e-07,0.0110164,1.3308e-07
0.00752617,6.78892e-08,0.00891356,5.78036e-08
0.00608067,2.72991e-08,0.00729201,2.32618e-08
0.00493949,1.14762e-08,0.00597608,9.52625e-09
0.00401476,4.53652e-09,0.00486718,3.84543e-09
0.00325267,1.83228e-09,0.00392469,1.51955e-09
0.00262296,7.82671e-10,0.00313601,6.47137e-10
0.00210719,3.22942e-10,0.00249347,2.63768e-10
0.00169056,1.31271e-10,0.00198366,1.06558e-10
0.00135838,5.35682e-11,0.00158646,4.18056e-11
0.00109568,5.35682e-11,0.00127901,4.18056e-11
0.000888268,5.35682e-11,0.0010402,4.18056e-11
0.000723817,5.35682e-11,0.000853064,4.18056e-11
0.000592389,5.35682e-11,0.000704866,4.18056e-11
0.000486413,5.35682e-11,0.000586192,4.18056e-11
0.000400269,5.35682e-11,0.000489962,4.18056e-11
0.000329798,5.35682e-11,0.000410825,4.18056e-11
0.000271868,5.35682e-11,0.000344839,4.18056e-11
0.000224077,5.35682e-11,0.000289209,4.18056e-11
0.000184555,5.35682e-11,0.000242017,4.18056e-11
0.000151828,5.35682e-11,0.00020194,4.18056e-11
0.000124727,5.35682e-11,0.00016801,4.18056e-11
0.000102312,5.35682e-11,0.000139447,4.18056e-11
8.38127e-05,5.35682e-11,0.000115555,4.18056e-11
6.85877e-05,5.35682e-11,9.56842e-05,4.18056e-11
5.6091e-05,5.35682e-11,7.92242e-05,4.18056e-11
4.58563e-05,5.35682e-11,6.56169e-05,4.18056e-11
3.74862e-05,5.35682e-11,5.43696e-05,4.18056e-11
3.06456e-05,5.35682e-11,4.50633e-05,4.18056e-11
2.50554e-05,5.35682e-11,3.73519e-05,4.18056e-11
2.04861e-05,5.35682e-11,3.09538e-05,4.18056e-11
1.67504e-05,5.35682e-11,2.56416e-05,4.18056e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.25605,0.786528,1.3308,0.799537
0.687965,0.326369,0.707178,0.335667
0.342765,0.155446,0.359675,0.159516
0.256779,0.0480517,0.275698,0.0491181
0.174335,0.0195564,0.186081,0.0196005
0.112074,0.00810418,0.121475,0.00803688
0.0806865,0.00324425,0.0892634,0.00319836
0.0622573,0.00116237,0.0694513,0.00112658
0.0487092,0.000470329,0.0547697,0.000447687
0.0385808,0.00018623,0.0434101,0.000175885
0.0302939,6.99574e-05,0.0337775,6.40706e-05
0.0231213,2.72279e-05,0.0255067,2.48377e-05
0.0172208,1.08604e-05,0.0188877,9.87674e-06
0.0127661,4.09949e-06,0.0140078,3.68291e-06
0.00961609,1.66369e-06,0.0105937,1.49319e-06
0.00742168,6.15879e-07,0.00819759,5.54127e-07
0.00581987,2.43203e-07,0.00640952,2.18926e-07
0.00455636,9.78409e-08,0.00497121,8.50231e-08
0.00350474,3.65182e-08,0.00377076,3.19703e-08
0.00262391,1.325e-08,0.00278006,1.14736e-08
0.00190854,5.23091e-09,0.0019975,4.36246e-09
0.00135717,1.96472e-09,0.00141608,1.63398e-09
0.000958034,7.33523e-10,0.00101185,6.02505e-10
0.000686175,2.82911e-10,0.000744936,2.26774e-10
0.000507516,9.93855e-11,0.000569641,7.96098e-11
0.000388075,9.93855e-11,0.000448268,7.96098e-11
0.000302996,9.93855e-11,0.000358115,7.96098e-11
0.000238716,9.93855e-11,0.000288479,7.96098e-11
0.000189148,9.93855e-11,0.00023434,7.96098e-11
0.000151208,9.93855e-11,0.000192224,7.96098e-11
0.000122399,9.93855e-11,0.000158938,7.96098e-11
0.000100265,9.93855e-11,0.00013179,7.96098e-11
8.26896e-05,9.93855e-11,0.000108935,7.96098e-11
6.81956e-05,9.93855e-11,8.93525e-05,7.96098e-11
5.59334e-05,9.93855e-11,7.25586e-05,7.96098e-11
4.54799e-05,9.93855e-11,5.83021e-05,7.96098e-11
3.662e-05,9.93855e-11,4.63754e-05,7.96098e-11
2.92023e-05,9.93855e-11,3.65411e-05,7.96098e-11
2.30757e-05,9.93855e-11,2.85316e-05,7.96098e-11
1.80763e-05,9.93855e-11,2.20749e-05,7.96098e-11
1.4038e-05,9.93855e-11,1.69184e-05,7.96098e-11
1.08052e-05,9.93855e-11,1.28409e-05,7.96098e-11
8.24046e-06,9.93855e-11,9.65306e-06,7.96098e-11
6.22593e-06,9.93855e-11,7.19363e-06,7.96098e-11
4.66177e-06,9.93855e-11,5.32414e-06,7.96098e-11
3.46311e-06,9.93855e-11,3.92552e-06,7.96098e-11
2.5576e-06,9.93855e-11,2.89614e-06,7.96098e-11
1.88372e-06,9.93855e-11,2.15043e-06,7.96098e-11
1.38975e-06,9.93855e-11,1.6176e-06,7.96098e-11
1.03279e-06,9.93855e-11,1.24023e-06,7.96098e-11


==> csvs/2lvl_final_hom_c6_C12_keps0_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.61956,0.854376,1.71473,0.864429
1.1571,0.480571,1.20518,0.49419
0.727589,0.238466,0.758972,0.246543
0.604376,0.0912987,0.647358,0.0939083
0.538513,0.0423787,0.580843,0.0429871
0.457254,0.0185094,0.496135,0.018782
0.381921,0.00818127,0.420825,0.00820694
0.328512,0.0036603,0.368992,0.00366545
0.293492,0.00178428,0.334169,0.0017652
0.26723,0.000780715,0.306882,0.000753204
0.24523,0.000363017,0.283964,0.000352444
0.227221,0.000162135,0.265547,0.000155487
0.212818,7.05045e-05,0.251059,6.66684e-05
0.200855,3.12657e-05,0.239326,2.97964e-05
0.190552,1.37458e-05,0.229566,1.29843e-05
0.18152,6.19718e-06,0.221135,5.85202e-06
0.173229,2.94173e-06,0.213269,2.77774e-06
0.16514,1.31557e-06,0.205468,1.21808e-06
0.157135,5.30729e-07,0.197823,4.87034e-07
0.149539,2.32131e-07,0.19076,2.152e-07
0.142717,9.95274e-08,0.184536,8.93543e-08
0.136694,4.49621e-08,0.178972,3.97428e-08
0.131129,1.8459e-08,0.173589,1.69496e-08
0.125586,8.1553e-09,0.167954,7.34641e-09
0.119818,3.45865e-09,0.161915,3.06876e-09
0.113873,1.52173e-09,0.155614,1.36304e-09
0.107992,6.87835e-10,0.149322,5.96609e-10
0.102424,2.96827e-10,0.143265,2.58878e-10
0.0972912,1.31751e-10,0.137533,1.13502e-10
0.0925745,5.65748e-11,0.1321,4.69977e-11
0.0881793,5.65748e-11,0.126906,4.69977e-11
0.0840206,5.65748e-11,0.121913,4.69977e-11
0.0800629,5.65748e-11,0.117125,4.69977e-11
0.0763117,5.65748e-11,0.112567,4.69977e-11
0.0727812,5.65748e-11,0.108254,4.69977e-11
0.0694702,5.65748e-11,0.104178,4.69977e-11
0.0663568,5.65748e-11,0.100314,4.69977e-11
0.0634084,5.65748e-11,0.096629,4.69977e-11
0.0605953,5.65748e-11,0.0930964,4.69977e-11
0.0578987,5.65748e-11,0.0896984,4.69977e-11
0.0553113,5.65748e-11,0.086428,4.69977e-11
0.0528332,5.65748e-11,0.0832849,4.69977e-11
0.0504679,5.65748e-11,0.0802714,4.69977e-11
0.0482177,5.65748e-11,0.0773884,4.69977e-11
0.0460818,5.65748e-11,0.0746322,4.69977e-11
0.0440549,5.65748e-11,0.0719941,4.69977e-11
0.0421276,5.65748e-11,0.0694609,4.69977e-11
0.0402885,5.65748e-11,0.0670181,4.69977e-11
0.0385264,5.65748e-11,0.0646528,4.69977e-11
0.0368324,5.65748e-11,0.062356,4.69977e-11


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
50,24
51,30,800,1000,51,34
51,44,51,51,51,50
46,51


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.231387,0.226063,0.292368,0.280771
0.00378425,0.00377209,0.016702,0.0165034
0.000409906,0.000278261,0.00190875,0.00178714
2.64006e-05,1.40773e-05,0.000154248,0.000117367
1.05056e-06,7.06403e-07,1.45552e-05,1.17053e-05
6.70788e-08,2.44804e-08,1.39053e-06,9.50259e-07
3.03827e-09,1.17873e-09,1.28326e-07,8.80199e-08
1.82357e-10,7.85173e-11,1.42407e-08,7.18268e-09
1.26075e-11,7.85173e-11,1.53567e-09,7.60979e-10
1.26075e-11,7.85173e-11,1.75217e-10,6.5336e-11
1.26075e-11,7.85173e-11,1.72828e-11,6.5336e-11


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
4.53315,0.982758,4.97856,0.984946
9.02813,0.937298,10.2185,0.945827
11.6127,0.866671,13.6388,0.888343
13.8024,0.767885,17.4468,0.799881
22.4222,0.588222,31.2419,0.660053
38.8562,0.414646,58.5186,0.481826
62.7929,0.296787,101.959,0.352878
99.6828,0.196897,174.848,0.253372
162.432,0.114832,306.905,0.159443
267.993,0.070043,543.664,0.0994804
438.43,0.0469333,957.645,0.0666486
712.755,0.0301061,1687.87,0.0455352
1161.44,0.0188008,2995.52,0.0321016
1900.44,0.0121871,5333.75,0.0222501
3120.8,0.00761925,9494.45,0.0142433
5151.9,0.00501504,16929.1,0.0099045
8560.93,0.00335366,30319.7,0.00673943
14298.9,0.00220439,54547.3,0.00468718
23949.1,0.00141136,98498.4,0.0032566
40166.2,0.000922722,178552,0.0023087
67393.8,0.000634685,325043,0.00165487
112979,0.000419175,594077,0.00119852
188947,0.000285257,1.08963e+06,0.000845754
314968,0.000199031,2.00541e+06,0.000569561
523520,0.000131866,3.70277e+06,0.000394529
868953,8.85254e-05,6.85339e+06,0.000276644
1.44339e+06,5.92807e-05,1.26998e+07,0.000189309
2.40435e+06,3.61812e-05,2.35356e+07,0.000126698
4.02221e+06,2.4403e-05,4.36002e+07,8.86674e-05
6.76104e+06,1.58743e-05,8.0753e+07,6.13748e-05
1.14147e+07,9.89345e-06,1.49612e+08,4.16416e-05
1.93322e+07,6.80108e-06,2.77412e+08,2.90954e-05
3.27852e+07,4.51315e-06,5.14883e+08,1.9832e-05
5.55643e+07,2.78334e-06,9.56298e+08,1.35204e-05
9.39545e+07,1.90138e-06,1.77631e+09,9.23297e-06
1.5837e+08,1.22756e-06,3.29744e+09,6.46936e-06
2.66175e+08,8.08776e-07,6.1137e+09,4.53102e-06
4.4668e+08,5.21791e-07,1.1317e+10,3.28787e-06
7.50082e+08,3.45493e-07,2.09117e+10,2.10094e-06
1.26337e+09,2.24275e-07,3.85725e+10,1.39305e-06
2.13799e+09,1.50372e-07,7.10312e+10,9.59349e-07
3.63689e+09,9.83068e-08,1.30612e+11,6.70283e-07
6.21254e+09,6.44383e-08,2.39878e+11,4.70271e-07
1.06352e+10,4.00659e-08,4.40181e+11,3.24287e-07
1.82029e+10,2.65323e-08,8.07468e+11,2.1116e-07
3.10857e+10,1.68648e-08,1.48171e+12,1.45228e-07
5.28921e+10,1.11238e-08,1.48171e+12,1.00538e-07
8.96089e+10,7.26452e-09,1.48171e+12,6.82752e-08
1.5118e+11,4.64086e-09,1.48171e+12,4.8453e-08
2.54202e+11,2.98145e-09,1.48171e+12,3.29065e-08


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.883965,0.664574,0.990986,0.70118
0.130876,0.0795504,0.168903,0.109417
0.0104268,0.0087969,0.0251488,0.0205417
0.00285111,0.00117675,0.00932369,0.00438717
0.000548596,0.000154971,0.00239877,0.000796077
7.58239e-05,2.45358e-05,0.000516788,0.000164421
1.37171e-05,3.15268e-06,0.000141735,3.00097e-05
2.87736e-06,3.85599e-07,3.73729e-05,5.78589e-06
4.87664e-07,4.97149e-08,8.78935e-06,1.16472e-06
8.31231e-08,6.07328e-09,2.32524e-06,2.13978e-07
1.60534e-08,8.7862e-10,6.26926e-07,3.77012e-08
3.03223e-09,1.16704e-10,1.56278e-07,8.05393e-09
5.50061e-10,1.31565e-11,3.99321e-08,1.47275e-09
1.00329e-10,1.31565e-11,1.0507e-08,2.64754e-10
1.85196e-11,1.31565e-11,2.65854e-09,5.16522e-11
1.85196e-11,1.31565e-11,6.61156e-10,5.16522e-11
1.85196e-11,1.31565e-11,1.66715e-10,5.16522e-11
1.85196e-11,1.31565e-11,4.2394e-11,5.16522e-11


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.82867,0.882623,2.02986,0.898221
1.12938,0.465698,1.30369,0.508949
0.3521,0.112902,0.450757,0.16523
0.11066,0.0470499,0.215667,0.0671761
0.0718719,0.010175,0.163164,0.0207499
0.0396982,0.00303434,0.100181,0.00820052
0.0180738,0.00106945,0.0538436,0.00320784
0.00783502,0.000286715,0.0315388,0.00101283
0.00371922,7.97419e-05,0.0201174,0.000407342
0.00181778,2.52764e-05,0.0120867,0.000149513
0.000823607,7.62341e-06,0.00686651,5.20089e-05
0.000343871,2.1711e-06,0.00398241,2.0185e-05
0.000145304,6.37986e-07,0.0023993,6.5404e-06
6.94448e-05,2.09539e-07,0.00143843,2.47267e-06
3.57755e-05,5.94103e-08,0.00084768,8.79182e-07
1.81353e-05,1.56028e-08,0.00050286,3.16202e-07
8.90424e-06,5.06102e-09,0.000303713,1.08793e-07
4.29324e-06,1.4841e-09,0.000184398,3.92514e-08
2.03388e-06,4.22472e-10,0.000111968,1.33361e-08
9.38072e-07,1.23004e-10,6.8832e-05,5.21457e-09
4.24661e-07,3.52864e-11,4.31816e-05,1.82328e-09
1.9603e-07,3.52864e-11,2.74024e-05,5.95099e-10
9.57228e-08,3.52864e-11,1.73648e-05,2.16057e-10
4.87999e-08,3.52864e-11,1.09272e-05,7.96601e-11
2.48976e-08,3.52864e-11,6.8325e-06,7.96601e-11
1.23735e-08,3.52864e-11,4.26097e-06,7.96601e-11
5.95409e-09,3.52864e-11,2.6656e-06,7.96601e-11
2.79156e-09,3.52864e-11,1.68143e-06,7.96601e-11
1.29377e-09,3.52864e-11,1.07001e-06,7.96601e-11
6.05464e-10,3.52864e-11,6.83921e-07,7.96601e-11
2.91996e-10,3.52864e-11,4.36726e-07,7.96601e-11
1.45696e-10,3.52864e-11,2.77815e-07,7.96601e-11
7.39539e-11,3.52864e-11,1.76076e-07,7.96601e-11
7.39539e-11,3.52864e-11,1.11401e-07,7.96601e-11
7.39539e-11,3.52864e-11,7.05342e-08,7.96601e-11
7.39539e-11,3.52864e-11,4.47724e-08,7.96601e-11
7.39539e-11,3.52864e-11,2.84985e-08,7.96601e-11
7.39539e-11,3.52864e-11,1.81659e-08,7.96601e-11
7.39539e-11,3.52864e-11,1.15738e-08,7.96601e-11
7.39539e-11,3.52864e-11,7.36074e-09,7.96601e-11
7.39539e-11,3.52864e-11,4.67318e-09,7.96601e-11
7.39539e-11,3.52864e-11,2.96566e-09,7.96601e-11
7.39539e-11,3.52864e-11,1.88465e-09,7.96601e-11
7.39539e-11,3.52864e-11,1.20076e-09,7.96601e-11
7.39539e-11,3.52864e-11,7.66888e-10,7.96601e-11
7.39539e-11,3.52864e-11,4.90288e-10,7.96601e-11
7.39539e-11,3.52864e-11,3.1321e-10,7.96601e-11
7.39539e-11,3.52864e-11,1.99688e-10,7.96601e-11
7.39539e-11,3.52864e-11,1.27045e-10,7.96601e-11
7.39539e-11,3.52864e-11,8.07346e-11,7.96601e-11


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.76858,0.946787,3.04788,0.953778
2.93765,0.745027,3.35146,0.77524
1.78857,0.383964,2.16646,0.445466
0.917683,0.21039,1.33645,0.251965
0.787748,0.0685105,1.39629,0.111091
0.752613,0.0304923,1.50687,0.0472735
0.625393,0.0147781,1.43611,0.0240627
0.481731,0.00479875,1.26678,0.011314
0.383647,0.00228626,1.11463,0.00566758
0.322741,0.000939657,1.0218,0.00280031
0.268842,0.000431464,0.956336,0.00151456
0.215839,0.000188473,0.887704,0.000779875
0.171047,8.68417e-05,0.817106,0.0003689
0.137797,3.76362e-05,0.75864,0.000175597
0.112993,1.59681e-05,0.719095,9.19834e-05
0.0929418,7.4688e-06,0.694041,4.17362e-05
0.0763538,3.16997e-06,0.675351,2.02271e-05
0.0631171,1.32137e-06,0.658086,1.06714e-05
0.0527796,5.94039e-07,0.641112,5.23345e-06
0.0444484,2.43062e-07,0.624361,2.48433e-06
0.0373675,1.07622e-07,0.607292,1.21637e-06
0.0311921,4.40347e-08,0.589514,6.03459e-07
0.0258537,1.84049e-08,0.57173,2.67814e-07
0.0213467,8.64112e-09,0.555572,1.32908e-07
0.0176245,3.61726e-09,0.54258,6.45621e-08
0.0145939,1.41464e-09,0.53329,3.37018e-08
0.0121414,6.2148e-10,0.527075,1.52115e-08
0.0101525,2.92988e-10,0.522653,7.51249e-09
0.00852371,1.13352e-10,0.518712,3.35546e-09
0.00717206,4.59133e-11,0.514301,1.65009e-09
0.00603824,4.59133e-11,0.508977,8.36828e-10
0.00508305,4.59133e-11,0.502848,4.0068e-10
0.00427951,4.59133e-11,0.496528,1.73698e-10
0.00360588,4.59133e-11,0.490917,8.80311e-11
0.00304219,4.59133e-11,0.48682,8.80311e-11
0.00256974,4.59133e-11,0.484575,8.80311e-11
0.00217194,4.59133e-11,0.483899,8.80311e-11
0.00183509,4.59133e-11,0.484051,8.80311e-11
0.00154858,4.59133e-11,0.484187,8.80311e-11
0.0013045,4.59133e-11,0.483698,8.80311e-11
0.00109688,4.59133e-11,0.482417,8.80311e-11
0.000920878,4.59133e-11,0.480641,8.80311e-11
0.000772269,4.59133e-11,0.478999,8.80311e-11
0.000647161,4.59133e-11,0.478214,8.80311e-11
0.000541996,4.59133e-11,0.478813,8.80311e-11
0.000453637,4.59133e-11,0.480913,8.80311e-11
0.00037943,4.59133e-11,0.484175,8.80311e-11
0.000317188,4.59133e-11,0.487945,8.80311e-11
0.000265106,4.59133e-11,0.491515,8.80311e-11
0.00022166,4.59133e-11,0.494388,8.80311e-11


==> csvs/2lvl_final_hom_ccst1_Ccst2_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.74795,0.971972,4.1175,0.975758
5.88766,0.884517,6.66071,0.899853
5.68118,0.711727,6.69893,0.753189
4.76116,0.557253,6.21045,0.603628
6.19924,0.320017,9.10078,0.387205
9.02219,0.174875,14.2114,0.212155
11.7508,0.10142,19.6747,0.136463
14.5106,0.0554864,25.4171,0.0791163
18.3341,0.029166,33.2506,0.0462165
23.9091,0.0150701,45.543,0.0264446
31.1833,0.0087608,63.2891,0.0152207
40.3997,0.00511892,86.9164,0.00978675
52.6875,0.002667,118.253,0.00593789
69.4956,0.00161542,160.964,0.00374003
91.9597,0.000891908,219.69,0.00243736
121.152,0.000505947,299.844,0.00154591
158.707,0.000313162,408.788,0.000988294
206.992,0.000198126,557.453,0.000639429
268.849,0.000113911,762.425,0.000393938
347.59,6.43453e-05,1050.12,0.000231332
447.603,3.62873e-05,1463.51,0.000149163
575.18,2.1283e-05,2069.32,8.65088e-05
739.024,1.19432e-05,2964.84,4.94296e-05
950.418,7.26901e-06,4286.91,3.13288e-05
1223.56,4.16583e-06,6226.77,1.898e-05
1576.49,2.48379e-06,9050.82,1.23354e-05
2032.82,1.36326e-06,13126,7.46703e-06
2624.41,7.4977e-07,18950.3,4.4167e-06
3395.53,4.23276e-07,27194.1,2.58388e-06
4408.42,2.38665e-07,38761.5,1.55437e-06
5749.85,1.47898e-07,54890.3,9.67662e-07
7538.47,8.92677e-08,77318.6,6.03166e-07
9933.34,5.47527e-08,108562,3.87802e-07
13144.9,2.95731e-08,152363,2.36599e-07
17448.7,1.57322e-08,214395,1.35053e-07
23202.7,8.49976e-09,303283,8.1541e-08
30867.3,4.98669e-09,431997,5.15848e-08
41031.3,2.69526e-09,619656,3.04507e-08
54442.3,1.51484e-09,893833,1.85042e-08
72045.1,8.89819e-10,1.29361e+06,1.07719e-08
95026.1,5.04016e-10,1.87381e+06,6.63964e-09
124868,2.89371e-10,2.71084e+06,4.04901e-09
163416,1.63184e-10,3.91112e+06,2.44349e-09
212968,8.40131e-11,5.62282e+06,1.44668e-09
276400,8.40131e-11,8.05304e+06,8.44274e-10
357339,8.40131e-11,1.14932e+07,4.85821e-10
460426,8.40131e-11,1.63573e+07,3.17594e-10
591703,8.40131e-11,2.32415e+07,1.94086e-10
759177,8.40131e-11,3.30142e+07,1.15946e-10
973647,8.40131e-11,4.69542e+07,7.37792e-11


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
43,22
1000,51,25,51,25


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0665419,0.0664557,0.0706224,0.0704768
0.00213532,0.00203282,0.00231028,0.002276
9.57918e-05,6.17147e-05,9.47988e-05,8.03204e-05
3.93367e-06,2.68075e-06,3.92237e-06,3.3824e-06
1.84096e-07,8.11132e-08,1.57858e-07,1.07298e-07
7.80817e-09,2.78835e-09,5.89412e-09,3.98175e-09
3.04879e-10,7.66093e-11,2.29753e-10,1.44016e-10
1.20268e-11,7.66093e-11,1.08519e-11,5.56599e-12


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.47013,0.828801,1.58508,0.845273
0.996109,0.402302,1.0462,0.420961
0.525817,0.165593,0.541621,0.17419
0.35883,0.0542147,0.377845,0.0561508
0.292327,0.0223699,0.307277,0.0229466
0.226406,0.00782182,0.233955,0.0080434
0.167234,0.00280606,0.169982,0.00285847
0.122944,0.00122683,0.123413,0.00121429
0.0916591,0.000435773,0.0909435,0.000436173
0.0691861,0.000173011,0.0677607,0.000169718
0.0525744,6.27768e-05,0.0507995,6.16129e-05
0.0400309,2.31456e-05,0.0381948,2.26047e-05
0.0304752,8.9002e-06,0.0287594,8.4776e-06
0.023212,3.16289e-06,0.0216953,3.07911e-06
0.0177122,1.30498e-06,0.0164059,1.26494e-06
0.0135435,4.02846e-07,0.012429,3.89438e-07
0.0103692,1.51334e-07,0.00941926,1.45358e-07
0.00794043,5.93481e-08,0.00712957,5.62811e-08
0.00607605,2.05278e-08,0.00538415,1.8646e-08
0.00464344,8.45016e-09,0.00405543,7.766e-09
0.00354372,3.12524e-09,0.00304745,2.78715e-09
0.00270129,1.11842e-09,0.00228566,9.94062e-10
0.00205715,3.76688e-10,0.00171159,3.52631e-10
0.00156519,1.45129e-10,0.00127976,1.35252e-10
0.00118973,5.51509e-11,0.000955373,4.88107e-11
0.000903347,5.51509e-11,0.00071201,4.88107e-11
0.000685091,5.51509e-11,0.000529713,4.88107e-11
0.000518929,5.51509e-11,0.000393405,4.88107e-11
0.000392587,5.51509e-11,0.000291691,4.88107e-11
0.000296661,5.51509e-11,0.000215961,4.88107e-11
0.000223949,5.51509e-11,0.000159711,4.88107e-11
0.000168932,5.51509e-11,0.000118029,4.88107e-11
0.000127379,5.51509e-11,8.72106e-05,4.88107e-11
9.60488e-05,5.51509e-11,6.44677e-05,4.88107e-11
7.24615e-05,5.51509e-11,4.77069e-05,4.88107e-11
5.47216e-05,5.51509e-11,3.53632e-05,4.88107e-11
4.13861e-05,5.51509e-11,2.62719e-05,4.88107e-11
3.13605e-05,5.51509e-11,1.957e-05,4.88107e-11
2.38177e-05,5.51509e-11,1.46216e-05,4.88107e-11
1.81352e-05,5.51509e-11,1.09593e-05,4.88107e-11
1.3846e-05,5.51509e-11,8.24077e-06,4.88107e-11
1.06005e-05,5.51509e-11,6.21597e-06,4.88107e-11
8.13783e-06,5.51509e-11,4.70221e-06,4.88107e-11
6.26324e-06,5.51509e-11,3.56613e-06,4.88107e-11
4.83159e-06,5.51509e-11,2.71026e-06,4.88107e-11
3.73458e-06,5.51509e-11,2.06318e-06,4.88107e-11
2.89134e-06,5.51509e-11,1.57242e-06,4.88107e-11
2.24127e-06,5.51509e-11,1.19923e-06,4.88107e-11
1.73885e-06,5.51509e-11,9.14854e-07,4.88107e-11
1.34973e-06,5.51509e-11,6.97829e-07,4.88107e-11


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.254374,0.247527,0.269098,0.260206
0.0182273,0.013406,0.0165375,0.0136352
0.00167912,0.0013604,0.00164007,0.001363
0.000207927,0.000100422,0.00017423,9.87723e-05
2.0376e-05,8.73459e-06,1.52084e-05,8.01333e-06
2.28821e-06,7.20914e-07,1.59659e-06,6.17059e-07
2.66731e-07,6.15696e-08,1.68397e-07,4.82776e-08
3.13878e-08,5.35486e-09,1.83824e-08,4.35319e-09
3.96658e-09,4.69565e-10,2.1543e-09,2.96329e-10
5.24638e-10,3.48889e-11,2.5486e-10,2.36898e-11
6.72472e-11,3.48889e-11,2.95488e-11,2.36898e-11


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.593627,0.511966,0.634671,0.534374
0.123599,0.0716304,0.121645,0.0740384
0.0205237,0.0127654,0.019979,0.0133567
0.00600007,0.00183576,0.00591687,0.00188548
0.00165882,0.000341066,0.00152054,0.000335133
0.000417121,5.60021e-05,0.000355413,5.41477e-05
0.000107592,8.59733e-06,8.7145e-05,8.48214e-06
2.85712e-05,1.48674e-06,2.18956e-05,1.41496e-06
7.5632e-06,2.39543e-07,5.42829e-06,2.36565e-07
1.98608e-06,4.39895e-08,1.3377e-06,4.18308e-08
5.17547e-07,7.87574e-09,3.31563e-07,6.88911e-09
1.34549e-07,1.25531e-09,8.26353e-08,1.15406e-09
3.52275e-08,2.03091e-10,2.05274e-08,1.8743e-10
9.29634e-09,3.44188e-11,5.06743e-09,3.05504e-11
2.45966e-09,3.44188e-11,1.25699e-09,3.05504e-11
6.5324e-10,3.44188e-11,3.17335e-10,3.05504e-11
1.75256e-10,3.44188e-11,8.13522e-11,3.05504e-11
4.75448e-11,3.44188e-11,8.13522e-11,3.05504e-11


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.831299,0.641038,0.892523,0.664682
0.281803,0.141514,0.287632,0.146736
0.0704911,0.0327468,0.0698111,0.0347556
0.026359,0.00665651,0.0274542,0.00680984
0.0108806,0.00153848,0.0110989,0.00160004
0.0039796,0.000387836,0.00396321,0.000402306
0.00143696,7.88104e-05,0.00143447,8.05803e-05
0.000548413,2.03532e-05,0.000548728,2.12112e-05
0.000211851,4.31053e-06,0.000210449,4.20792e-06
8.12192e-05,9.94811e-07,8.06552e-05,1.02917e-06
3.14877e-05,2.31559e-07,3.13282e-05,2.26797e-07
1.23711e-05,4.93758e-08,1.22266e-05,4.73524e-08
4.85607e-06,1.04807e-08,4.74958e-06,1.0536e-08
1.89446e-06,2.26499e-09,1.83954e-06,2.24594e-09
7.37025e-07,5.01117e-10,7.12513e-07,4.90767e-10
2.86278e-07,1.03682e-10,2.75806e-07,1.00961e-10
1.10717e-07,2.30271e-11,1.06488e-07,2.38115e-11
4.25145e-08,2.30271e-11,4.09623e-08,2.38115e-11
1.61939e-08,2.30271e-11,1.56951e-08,2.38115e-11
6.12275e-09,2.30271e-11,5.99407e-09,2.38115e-11
2.30139e-09,2.30271e-11,2.28465e-09,2.38115e-11
8.61351e-10,2.30271e-11,8.70528e-10,2.38115e-11
3.21372e-10,2.30271e-11,3.32214e-10,2.38115e-11
1.19621e-10,2.30271e-11,1.27215e-10,2.38115e-11
4.44541e-11,2.30271e-11,4.89588e-11,2.38115e-11


==> csvs/2lvl_final_hom_ccst2.5_Ccst5_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.28618,0.791531,1.37891,0.808971
0.707583,0.317652,0.733063,0.328894
0.273203,0.0991205,0.271897,0.103473
0.132162,0.0317638,0.137775,0.0325508
0.0845907,0.0102261,0.0891803,0.010469
0.0500758,0.0036482,0.0519354,0.00371079
0.0274232,0.00111021,0.0281759,0.00111536
0.0155358,0.000376377,0.0159677,0.000383162
0.00947344,0.000125114,0.00970356,0.000121483
0.00581438,3.83245e-05,0.00594472,3.91597e-05
0.00344501,1.09376e-05,0.00356034,1.10006e-05
0.00198343,3.57582e-06,0.00209723,3.63652e-06
0.00112879,1.18838e-06,0.00122696,1.18721e-06
0.000638118,4.15102e-07,0.000712844,4.11223e-07
0.000357161,1.28032e-07,0.000409547,1.24946e-07
0.000198559,4.29881e-08,0.000232854,4.04082e-08
0.000110979,1.26798e-08,0.000131874,1.24739e-08
6.29518e-05,4.61799e-09,7.48772e-05,4.4573e-09
3.6168e-05,1.37624e-09,4.27062e-05,1.35392e-09
2.0889e-05,4.17478e-10,2.44265e-05,4.17256e-10
1.20813e-05,1.34894e-10,1.39897e-05,1.30455e-10
7.00306e-06,4.19406e-11,8.02679e-06,4.44528e-11
4.07375e-06,4.19406e-11,4.62073e-06,4.44528e-11
2.37551e-06,4.19406e-11,2.6702e-06,4.44528e-11
1.38511e-06,4.19406e-11,1.54664e-06,4.44528e-11
8.06234e-07,4.19406e-11,8.95178e-07,4.44528e-11
4.68631e-07,4.19406e-11,5.16119e-07,4.44528e-11
2.72506e-07,4.19406e-11,2.95911e-07,4.44528e-11
1.58817e-07,4.19406e-11,1.6875e-07,4.44528e-11
9.28183e-08,4.19406e-11,9.58799e-08,4.44528e-11
5.43477e-08,4.19406e-11,5.4394e-08,4.44528e-11
3.18344e-08,4.19406e-11,3.08742e-08,4.44528e-11
1.86392e-08,4.19406e-11,1.75677e-08,4.44528e-11
1.09132e-08,4.19406e-11,1.00415e-08,4.44528e-11
6.39894e-09,4.19406e-11,5.77493e-09,4.44528e-11
3.76516e-09,4.19406e-11,3.34216e-09,4.44528e-11
2.22806e-09,4.19406e-11,1.94335e-09,4.44528e-11
1.32843e-09,4.19406e-11,1.1326e-09,4.44528e-11
7.988e-10,4.19406e-11,6.60559e-10,4.44528e-11
4.84237e-10,4.19406e-11,3.8564e-10,4.44528e-11
2.95444e-10,4.19406e-11,2.25874e-10,4.44528e-11
1.80978e-10,4.19406e-11,1.3317e-10,4.44528e-11
1.11019e-10,4.19406e-11,7.92665e-11,4.44528e-11
6.80577e-11,4.19406e-11,7.92665e-11,4.44528e-11


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,11,9,11,9
12,10,12,10


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.017759,0.0177549,0.0345228,0.0344305
5.77815e-05,5.4685e-05,0.000302312,0.000293331
4.498e-07,3.65523e-07,2.74665e-06,2.68268e-06
2.41702e-09,1.74413e-09,2.72734e-08,2.57783e-08
1.55045e-11,1.031e-11,2.56708e-10,2.41506e-10
1.55045e-11,1.031e-11,2.40611e-12,2.2402e-12


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.395343,0.366867,0.499126,0.445936
0.0573877,0.0289073,0.0674055,0.0361539
0.00548276,0.00148203,0.00573291,0.00184248
0.000485943,0.000158376,0.000485276,0.000202068
6.68269e-05,1.02991e-05,7.15192e-05,1.38252e-05
1.02291e-05,7.4108e-07,1.05771e-05,9.88981e-07
1.38904e-06,6.53002e-08,1.33866e-06,8.79628e-08
1.72676e-07,4.515e-09,1.56419e-07,6.83191e-09
2.14578e-08,3.31969e-10,1.89752e-08,4.85384e-10
2.7912e-09,2.58936e-11,2.43828e-09,3.8708e-11
3.66474e-10,2.58936e-11,3.10054e-10,3.8708e-11
4.69485e-11,2.58936e-11,3.80822e-11,3.8708e-11


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0592251,0.0591252,0.0801526,0.0798853
0.000692318,0.000465194,0.000979119,0.000922965
8.30294e-06,7.17266e-06,1.67238e-05,1.59067e-05
2.0071e-07,9.54361e-08,3.63205e-07,2.97682e-07
3.09218e-09,1.12233e-09,5.67955e-09,4.51606e-09
4.36235e-11,1.80666e-11,1.04105e-10,8.02324e-11
4.36235e-11,1.80666e-11,2.02907e-12,8.02324e-11


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.146158,0.144427,0.185361,0.182099
0.00630087,0.00344896,0.00706175,0.0046044
0.000154962,7.83872e-05,0.000163544,0.000115933
6.83894e-06,3.19489e-06,8.40839e-06,5.30799e-06
4.07162e-07,8.99551e-08,4.746e-07,1.78884e-07
2.02503e-08,2.59875e-09,2.10607e-08,5.21615e-09
9.1062e-10,7.88165e-11,7.81124e-10,2.03818e-10
4.10568e-11,7.88165e-11,3.33474e-11,6.44053e-12


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.221119,0.215507,0.280346,0.269519
0.0164886,0.00893576,0.0191946,0.0113892
0.000757293,0.000262383,0.000747963,0.000348229
3.7968e-05,1.60383e-05,4.05697e-05,2.2819e-05
3.09866e-06,6.2298e-07,3.47796e-06,1.02736e-06
2.36371e-07,2.31585e-08,2.51635e-07,4.47464e-08
1.53309e-08,1.16674e-09,1.57327e-08,2.23778e-09
9.23802e-10,4.78883e-11,9.87205e-10,9.7495e-11
5.95327e-11,4.78883e-11,6.78619e-11,9.7495e-11


==> csvs/2lvl_final_hom_ccst2_Ccst4_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.282558,0.271085,0.366233,0.343088
0.0298442,0.0150654,0.0348561,0.0193107
0.00201846,0.00057409,0.00202556,0.000754154
0.000132715,4.67432e-05,0.000137004,6.84718e-05
1.39282e-05,2.35915e-06,1.68557e-05,4.08849e-06
1.53362e-06,1.18384e-07,1.93159e-06,2.22126e-07
1.48515e-07,8.21611e-09,1.88758e-07,1.42462e-08
1.32628e-08,4.14755e-10,1.67833e-08,9.13438e-10
1.1972e-09,2.40597e-11,1.50077e-09,5.29128e-11
1.13621e-10,2.40597e-11,1.4094e-10,5.29128e-11
1.09513e-11,2.40597e-11,1.34056e-11,5.29128e-11


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,20,51,19,51


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.345989,0.32674,0.339461,0.318122
0.0535523,0.0504472,0.0531684,0.048799
0.0118233,0.0083433,0.0110703,0.00754399
0.00226325,0.00128586,0.00221424,0.001021
0.000467956,0.000189213,0.00045778,0.000139028
9.24977e-05,2.56602e-05,9.12497e-05,2.04219e-05
1.84057e-05,4.09537e-06,1.84796e-05,2.70415e-06
3.80424e-06,6.09956e-07,3.68892e-06,4.18127e-07
7.93317e-07,8.00026e-08,7.43533e-07,5.6575e-08
1.71509e-07,1.32221e-08,1.53613e-07,8.3208e-09
3.75593e-08,1.83507e-09,3.21584e-08,1.16903e-09
8.21387e-09,2.97259e-10,6.74672e-09,1.53428e-10
1.79767e-09,3.54817e-11,1.42258e-09,1.92662e-11
3.96552e-10,3.54817e-11,3.02205e-10,1.92662e-11
8.80216e-11,3.54817e-11,6.43125e-11,1.92662e-11


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
5.86568,0.991021,6.26583,0.991505
17.3513,0.981243,19.1466,0.982083
59.5188,0.970085,68.2487,0.971243
231.04,0.958854,275.382,0.96049
937.771,0.943811,1160.37,0.946483
3896.94,0.920299,5000.97,0.924486
16300.4,0.890216,21684.6,0.896112
68350.3,0.856921,94267.4,0.864408
288011,0.815414,411898,0.824334
1.22388e+06,0.772839,1.8144e+06,0.782254
5.25632e+06,0.728345,8.06759e+06,0.738464
2.28205e+07,0.666852,3.61922e+07,0.677432
9.9989e+07,0.610611,1.63545e+08,0.619755
4.40805e+08,0.548366,7.4259e+08,0.556226
1.94823e+09,0.495215,3.3785e+09,0.502036
8.60583e+09,0.440404,1.53646e+10,0.444951
3.79284e+10,0.387896,6.97565e+10,0.391761
1.66754e+11,0.341694,3.16155e+11,0.34459
7.31946e+11,0.295613,1.43145e+12,0.298162
3.21084e+12,0.251261,1.43145e+12,0.253328
3.21084e+12,0.214021,1.43145e+12,0.216259
3.21084e+12,0.182213,1.43145e+12,0.183306
3.21084e+12,0.157432,1.43145e+12,0.157943
3.21084e+12,0.135999,1.43145e+12,0.136287
3.21084e+12,0.116566,1.43145e+12,0.116319
3.21084e+12,0.100234,1.43145e+12,0.0998641
3.21084e+12,0.08595,1.43145e+12,0.0858778
3.21084e+12,0.074947,1.43145e+12,0.07468
3.21084e+12,0.0646959,1.43145e+12,0.0642643
3.21084e+12,0.0557083,1.43145e+12,0.0554651
3.21084e+12,0.0485619,1.43145e+12,0.0481251
3.21084e+12,0.0427929,1.43145e+12,0.0423347
3.21084e+12,0.0376819,1.43145e+12,0.0370656
3.21084e+12,0.0329818,1.43145e+12,0.0322134
3.21084e+12,0.0290707,1.43145e+12,0.0282377
3.21084e+12,0.025691,1.43145e+12,0.0249441
3.21084e+12,0.0229304,1.43145e+12,0.0221914
3.21084e+12,0.0206006,1.43145e+12,0.0198474
3.21084e+12,0.0182388,1.43145e+12,0.0175477
3.21084e+12,0.0161916,1.43145e+12,0.0155763
3.21084e+12,0.0144314,1.43145e+12,0.0138228
3.21084e+12,0.0125714,1.43145e+12,0.0120038
3.21084e+12,0.0110957,1.43145e+12,0.010616
3.21084e+12,0.0097442,1.43145e+12,0.00928393
3.21084e+12,0.00857599,1.43145e+12,0.00813454
3.21084e+12,0.00754602,1.43145e+12,0.00715934
3.21084e+12,0.00667216,1.43145e+12,0.00630806
3.21084e+12,0.0057546,1.43145e+12,0.00541492
3.21084e+12,0.00499302,1.43145e+12,0.00469498
3.21084e+12,0.00435259,1.43145e+12,0.0040779


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.16386,0.764663,1.21226,0.773234
0.339395,0.227056,0.345291,0.227311
0.134154,0.0684808,0.145501,0.0667051
0.060777,0.0212446,0.0657472,0.0210686
0.0258207,0.00566871,0.0284327,0.00538986
0.0110726,0.00167309,0.0122958,0.0015401
0.00480457,0.000476541,0.00529237,0.000441856
0.00209611,0.000139414,0.00227553,0.000119639
0.000922492,4.11262e-05,0.000984177,3.56136e-05
0.000412606,1.14519e-05,0.000433498,9.53436e-06
0.000188057,3.23846e-06,0.000196238,2.62606e-06
8.70255e-05,8.71158e-07,9.10357e-05,6.92975e-07
4.0591e-05,2.45141e-07,4.28479e-05,1.89098e-07
1.89737e-05,7.03066e-08,2.02888e-05,5.34982e-08
8.87012e-06,1.95145e-08,9.63163e-06,1.48193e-08
4.14648e-06,5.62843e-09,4.58211e-06,4.2973e-09
1.93859e-06,1.52805e-09,2.18478e-06,1.20653e-09
9.06465e-07,4.09679e-10,1.04338e-06,3.13976e-10
4.23752e-07,1.109e-10,4.98355e-07,8.34842e-11
1.97955e-07,3.01673e-11,2.37778e-07,8.34842e-11
9.23911e-08,3.01673e-11,1.13287e-07,8.34842e-11
4.30848e-08,3.01673e-11,5.39161e-08,8.34842e-11
2.00767e-08,3.01673e-11,2.56501e-08,8.34842e-11
9.34964e-09,3.01673e-11,1.22057e-08,8.34842e-11
4.35237e-09,3.01673e-11,5.81142e-09,8.34842e-11
2.02581e-09,3.01673e-11,2.76834e-09,8.34842e-11
9.42958e-10,3.01673e-11,1.31897e-09,8.34842e-11
4.38974e-10,3.01673e-11,6.28301e-10,8.34842e-11
2.04375e-10,3.01673e-11,2.99169e-10,8.34842e-11
9.51616e-11,3.01673e-11,1.42381e-10,8.34842e-11
9.51616e-11,3.01673e-11,6.77348e-11,8.34842e-11


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.41802,0.927195,2.5795,0.932272
2.10068,0.727666,2.25412,0.736445
2.20503,0.511665,2.46786,0.518403
2.74485,0.31426,3.1739,0.323585
3.2523,0.166301,3.89384,0.171328
3.94862,0.091972,4.89041,0.0935818
4.87627,0.0546879,6.14955,0.0531424
5.84631,0.028569,7.47465,0.0289281
6.74838,0.0149056,8.833,0.0153393
7.66729,0.00833199,10.4163,0.00866259
8.83713,0.00478993,12.5252,0.0049892
10.4058,0.0026484,15.3115,0.00273422
12.2052,0.0015426,18.6592,0.00151438
13.9374,0.000822387,22.5009,0.000809433
15.6713,0.000449155,27.2832,0.000441452
18.072,0.000238581,33.9308,0.00023007
21.8002,0.000130728,43.0751,0.000119747
26.6369,7.20688e-05,54.4123,6.64823e-05
31.6962,3.91924e-05,67.0582,3.44137e-05
36.5059,2.18081e-05,80.7398,1.9281e-05
41.9713,1.1509e-05,97.2341,9.87288e-06
50.2392,6.43199e-06,120.692,5.49182e-06
62.8062,3.40808e-06,155.22,2.95354e-06
78.9795,1.79352e-06,201.663,1.57369e-06
96.8301,9.39056e-07,257.654,8.02318e-07
115.172,5.11999e-07,320.8,4.3357e-07
134.789,2.6625e-07,392.243,2.18933e-07
158.021,1.60347e-07,477.701,1.275e-07
186.893,9.18593e-08,583.64,7.54067e-08
221.98,4.84961e-08,710.936,3.83701e-08
263.734,2.57268e-08,853.384,1.96131e-08
314.468,1.42739e-08,1005.24,1.02915e-08
377.744,7.49545e-09,1174.55,5.64916e-09
455.12,4.30888e-09,1391.8,3.1941e-09
544.608,2.35058e-09,1698.08,1.77742e-09
644.44,1.34878e-09,2114.87,9.70538e-10
760.303,7.06239e-10,2628.87,5.00204e-10
909.321,3.79911e-10,3211.11,2.59243e-10
1113.35,1.9626e-10,3851.29,1.37507e-10
1384.43,1.05792e-10,4577.91,7.35677e-11
1717.99,5.67257e-11,5438.48,7.35677e-11
2102.18,5.67257e-11,6443.77,7.35677e-11
2535.77,5.67257e-11,7533.42,7.35677e-11
3043.24,5.67257e-11,8621,7.35677e-11
3674.73,5.67257e-11,9712.11,7.35677e-11
4484.89,5.67257e-11,11012.8,7.35677e-11
5504.37,5.67257e-11,12870,7.35677e-11
6728.44,5.67257e-11,15483.9,7.35677e-11
8130.66,5.67257e-11,18718.6,7.35677e-11
9691.69,5.67257e-11,22339,7.35677e-11


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.81214,0.970921,4.07468,0.97289
5.75044,0.90999,6.29531,0.915145
9.75479,0.817345,11.1214,0.824192
18.4165,0.70808,21.6545,0.717442
34.7337,0.567258,41.9621,0.578618
68.5713,0.418319,85.491,0.428628
141.166,0.300745,182.61,0.305982
292.662,0.220099,394.37,0.223494
599.044,0.148467,842.955,0.150371
1205.03,0.101456,1773.1,0.10279
2385.11,0.0706452,3672.57,0.0712782
4663.76,0.0493729,7521.6,0.0497042
9086.86,0.0350061,15368.9,0.0346975
17908.1,0.0263369,31799.4,0.0257859
36328.7,0.0189401,67710.2,0.0184997
76460.9,0.013818,149285,0.0133086
165297,0.00965568,337313,0.00931295
359887,0.00705948,766772,0.00675007
776937,0.00492657,1.72849e+06,0.00472577
1.65422e+06,0.00347593,3.84475e+06,0.00327503
3.48808e+06,0.00237851,8.47124e+06,0.00224762
7.35819e+06,0.00174964,1.86655e+07,0.00163263
1.56942e+07,0.00121102,4.15453e+07,0.0011408
3.40086e+07,0.000897646,9.38594e+07,0.000846663
7.46278e+07,0.00063094,2.14609e+08,0.000584534
1.64517e+08,0.000450052,4.92893e+08,0.000418458
3.61645e+08,0.0003177,1.12891e+09,0.000291395
7.89638e+08,0.00021429,2.56871e+09,0.000192243
1.7128e+09,0.00015778,5.80714e+09,0.000139254
3.70294e+09,0.000103981,1.30839e+10,9.3154e-05
8.01739e+09,7.40502e-05,2.95066e+10,6.49768e-05
1.74563e+10,5.22059e-05,6.68446e+10,4.55582e-05
3.82781e+10,3.52584e-05,1.52313e+11,3.10617e-05
8.4397e+10,2.503e-05,3.48638e+11,2.20754e-05
1.86452e+11,1.75154e-05,7.99464e+11,1.52573e-05
4.11342e+11,1.22132e-05,1.83176e+12,1.03569e-05
9.04535e+11,8.28646e-06,1.83176e+12,7.07885e-06
1.98268e+12,5.83956e-06,1.83176e+12,4.95244e-06
1.98268e+12,4.07803e-06,1.83176e+12,3.38865e-06
1.98268e+12,2.84711e-06,1.83176e+12,2.34012e-06
1.98268e+12,2.08072e-06,1.83176e+12,1.66419e-06
1.98268e+12,1.48185e-06,1.83176e+12,1.18344e-06
1.98268e+12,1.02578e-06,1.83176e+12,8.26516e-07
1.98268e+12,7.2497e-07,1.83176e+12,5.76161e-07
1.98268e+12,4.825e-07,1.83176e+12,3.76325e-07
1.98268e+12,3.47603e-07,1.83176e+12,2.62398e-07
1.98268e+12,2.42605e-07,1.83176e+12,1.87199e-07
1.98268e+12,1.62498e-07,1.83176e+12,1.25495e-07
1.98268e+12,1.13817e-07,1.83176e+12,8.67767e-08
1.98268e+12,7.98245e-08,1.83176e+12,6.06776e-08


==> csvs/2lvl_final_hom_ccst3_Ccst6_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
5.15491,0.985505,5.52197,0.986328
11.5266,0.965849,12.7351,0.967354
29.8634,0.940321,34.3615,0.942849
91.4907,0.912177,109.507,0.915852
300.495,0.867564,373.6,0.873104
1029.79,0.811676,1328.54,0.819532
3564.23,0.733534,4768.09,0.742387
12328.3,0.633623,17110.9,0.64257
42712.2,0.552029,61569.2,0.561121
149091,0.460264,223418,0.46682
527662,0.383138,822406,0.389255
1.89989e+06,0.314405,3.07905e+06,0.319554
6.94548e+06,0.25785,1.16953e+07,0.258994
2.56232e+07,0.21079,4.47947e+07,0.211493
9.47566e+07,0.162926,1.71923e+08,0.162243
3.49583e+08,0.132432,6.58369e+08,0.130736
1.28384e+09,0.103687,2.51096e+09,0.103149
4.69331e+09,0.0823056,9.53878e+09,0.081814
1.71011e+10,0.064222,3.6137e+10,0.0639455
6.22169e+10,0.0521948,1.36737e+11,0.0517228
2.26364e+11,0.0428182,5.17425e+11,0.0424353
8.24369e+11,0.0346527,1.95951e+12,0.0342818
3.00564e+12,0.0287301,1.95951e+12,0.0282148
3.00564e+12,0.0239548,1.95951e+12,0.0236436
3.00564e+12,0.0193847,1.95951e+12,0.0190065
3.00564e+12,0.0160554,1.95951e+12,0.0155223
3.00564e+12,0.0132587,1.95951e+12,0.0128134
3.00564e+12,0.0107864,1.95951e+12,0.0103521
3.00564e+12,0.00891415,1.95951e+12,0.00851769
3.00564e+12,0.00736999,1.95951e+12,0.00709486
3.00564e+12,0.00599483,1.95951e+12,0.00574419
3.00564e+12,0.00490147,1.95951e+12,0.0046799
3.00564e+12,0.00407118,1.95951e+12,0.00389679
3.00564e+12,0.00329128,1.95951e+12,0.00314083
3.00564e+12,0.00267859,1.95951e+12,0.00252931
3.00564e+12,0.00210484,1.95951e+12,0.00199215
3.00564e+12,0.00170012,1.95951e+12,0.00159684
3.00564e+12,0.00134255,1.95951e+12,0.00125776
3.00564e+12,0.00109943,1.95951e+12,0.00103337
3.00564e+12,0.000894666,1.95951e+12,0.000837776
3.00564e+12,0.00074189,1.95951e+12,0.000686591
3.00564e+12,0.00058831,1.95951e+12,0.000539811
3.00564e+12,0.000465271,1.95951e+12,0.000424862
3.00564e+12,0.000371444,1.95951e+12,0.000336933
3.00564e+12,0.000297666,1.95951e+12,0.000269345
3.00564e+12,0.000241011,1.95951e+12,0.000215553
3.00564e+12,0.000195648,1.95951e+12,0.000175378
3.00564e+12,0.000157768,1.95951e+12,0.000140236
3.00564e+12,0.000127123,1.95951e+12,0.000111475
3.00564e+12,0.000100481,1.95951e+12,9.02411e-05


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,

==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.236179,0.229763,0.233936,0.227573,0.100049,0.0995853,0.092282,0.0919949
0.00578004,0.00254571,0.00586745,0.00275692,0.00199553,0.00100708,0.0019365,0.00127734
0.000219397,4.14007e-05,0.00019697,4.88613e-05,5.97656e-05,2.97519e-05,4.61705e-05,2.85183e-05
7.69891e-06,1.08928e-06,5.12666e-06,1.05753e-06,2.12871e-06,5.19048e-07,8.58367e-07,5.52345e-07
2.78164e-07,1.43606e-08,1.27569e-07,1.61077e-08,7.67791e-08,1.02786e-08,1.95277e-08,1.04662e-08
9.90354e-09,3.11919e-10,3.36596e-09,3.0953e-10,2.50161e-09,2.2922e-10,4.65338e-10,2.06234e-10
3.54555e-10,7.53222e-12,9.15762e-11,8.01942e-12,8.82711e-11,4.68785e-12,1.1505e-11,4.00566e-12
1.28087e-11,7.53222e-12,9.15762e-11,8.01942e-12,8.82711e-11,4.68785e-12,1.1505e-11,4.00566e-12


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0770638,0.0769728,0.148667,0.14793,0.0581557,0.0580168,0.109611,0.108919
0.0109232,0.00592067,0.02026,0.0114746,0.0108871,0.00378745,0.0199754,0.00756367
0.00180125,0.000286634,0.00317869,0.000632612,0.00214869,0.000119039,0.00384039,0.000222653
0.000337953,1.14997e-05,0.000579713,2.14953e-05,0.000421172,9.92365e-06,0.00073241,1.74737e-05
6.68842e-05,9.47378e-07,0.000112384,1.86486e-06,8.24938e-05,6.14919e-07,0.000139536,1.30773e-06
1.32574e-05,5.01581e-08,2.17159e-05,1.21462e-07,1.6178e-05,1.29555e-08,2.6626e-05,3.12042e-08
2.60696e-06,7.66814e-10,4.14915e-06,1.94264e-09,3.17397e-06,5.67863e-10,5.0824e-06,1.40916e-09
5.1057e-07,1.205e-11,7.89437e-07,2.44449e-11,6.22291e-07,9.83802e-12,9.69247e-07,2.47175e-11
9.98954e-08,1.205e-11,1.50168e-07,2.44449e-11,1.21866e-07,9.83802e-12,1.84601e-07,2.47175e-11
1.95336e-08,1.205e-11,2.85611e-08,2.44449e-11,2.38348e-08,9.83802e-12,3.51137e-08,2.47175e-11
3.81544e-09,1.205e-11,5.42689e-09,2.44449e-11,4.65551e-09,9.83802e-12,6.67114e-09,2.47175e-11
7.44208e-10,1.205e-11,1.02984e-09,2.44449e-11,9.08151e-10,9.83802e-12,1.26601e-09,2.47175e-11
1.44966e-10,1.205e-11,1.95234e-10,2.44449e-11,1.7693e-10,9.83802e-12,2.4002e-10,2.47175e-11
2.82518e-11,1.205e-11,3.70014e-11,2.44449e-11,3.44594e-11,9.83802e-12,4.54831e-11,2.47175e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0340109,0.0339785,0.12671,0.125926,0.0142909,0.01429,0.0496137,0.049569
0.00307791,0.00111644,0.0115289,0.00402169,0.000486252,0.000397039,0.00159234,0.00137202
0.000297581,1.3517e-05,0.00110566,5.18136e-05,2.52194e-05,5.93799e-06,8.28599e-05,2.18114e-05
2.88145e-05,6.21657e-07,0.000106247,2.4843e-06,1.42726e-06,2.8944e-07,4.79046e-06,1.03462e-06
2.79538e-06,7.11023e-09,1.02342e-05,2.87208e-08,9.49761e-08,3.50977e-09,3.28122e-07,1.39728e-08
2.71709e-07,8.03547e-11,9.88151e-07,3.37347e-10,7.66211e-09,1.06381e-10,2.69516e-08,4.15905e-10
2.64559e-08,8.03547e-11,9.56238e-08,7.96527e-12,6.98439e-10,2.90487e-12,2.46524e-09,1.16681e-11
2.58005e-09,8.03547e-11,9.27303e-09,7.96527e-12,6.68658e-11,2.90487e-12,2.35283e-10,1.16681e-11
2.52004e-10,8.03547e-11,9.01013e-10,7.96527e-12,6.68658e-11,2.90487e-12,2.28497e-11,1.16681e-11
2.50167e-11,8.03547e-11,8.78133e-11,7.96527e-12,6.68658e-11,2.90487e-12,2.28497e-11,1.16681e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0318257,0.0318242,0.155559,0.15401,0.0179299,0.0179263,0.0802588,0.0799998
0.00304762,0.0010548,0.0150559,0.00563414,0.00093209,0.000894201,0.00449216,0.00428599
0.000306877,2.44229e-05,0.00153617,0.000117574,8.43635e-05,4.74469e-05,0.000417195,0.000229256
3.11936e-05,6.54118e-07,0.000157688,3.68697e-06,8.33164e-06,1.20398e-06,4.1834e-05,5.83013e-06
3.19612e-06,5.56712e-09,1.62903e-05,3.26761e-08,8.41815e-07,5.15933e-08,4.2753e-06,2.48668e-07
3.29608e-07,1.60052e-10,1.69159e-06,9.03233e-10,8.64627e-08,1.14158e-09,4.42765e-07,5.33549e-09
3.41667e-08,2.55984e-12,1.76359e-07,1.51344e-11,8.93477e-09,2.30842e-11,4.6041e-08,1.14137e-10
3.55578e-09,2.55984e-12,1.84427e-08,1.51344e-11,9.28458e-10,2.30842e-11,4.81031e-09,2.80559e-12
3.71275e-10,2.55984e-12,1.93309e-09,1.51344e-11,9.68867e-11,2.30842e-11,5.03677e-10,2.80559e-12
3.98019e-11,2.55984e-12,2.03145e-10,1.51344e-11,9.68867e-11,2.30842e-11,5.30123e-11,2.80559e-12
3.98019e-11,2.55984e-12,2.3063e-11,1.51344e-11,9.68867e-11,2.30842e-11,5.30123e-11,2.80559e-12


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.026174,0.0261724,0.18181,0.179138,0.0137169,0.0137096,0.0872794,0.0869865
0.00221473,0.00100905,0.0165842,0.00583343,0.000677808,0.000522337,0.00489262,0.00365284
0.000209365,1.79888e-05,0.00159711,0.000126887,5.91974e-05,1.49181e-05,0.000447055,9.66748e-05
2.00129e-05,4.30091e-07,0.00015513,3.15421e-06,5.56701e-06,3.57455e-07,4.29792e-05,2.33009e-06
1.93001e-06,2.6638e-09,1.51759e-05,2.0305e-08,5.34287e-07,1.30608e-08,4.19067e-06,8.61878e-08
1.87506e-07,1.53208e-11,1.49285e-06,1.32954e-10,5.17783e-08,1.83779e-10,4.11512e-07,1.24158e-09
1.83221e-08,1.53208e-11,1.47461e-07,2.09877e-12,5.05088e-09,2.0135e-12,4.06005e-08,1.48418e-11
1.79827e-09,1.53208e-11,1.46104e-08,2.09877e-12,4.95134e-10,2.0135e-12,4.0193e-09,1.48418e-11
1.77627e-10,1.53208e-11,1.45084e-09,2.09877e-12,4.91413e-11,2.0135e-12,3.98921e-10,1.48418e-11
2.25669e-11,1.53208e-11,1.45012e-10,2.09877e-12,4.91413e-11,2.0135e-12,4.01889e-11,1.48418e-11
2.25669e-11,1.53208e-11,2.02391e-11,2.09877e-12,4.91413e-11,2.0135e-12,4.01889e-11,1.48418e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0.1_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0257895,0.0257892,0.220594,0.215625,0.00878076,0.00877781,0.0661187,0.0659886
0.00233294,0.000733933,0.0202546,0.0058907,0.000117272,0.00010976,0.00090956,0.000849301
0.000219683,1.31573e-05,0.0019183,0.000108277,5.50912e-06,5.19671e-06,4.34612e-05,4.12665e-05
2.07474e-05,3.88413e-07,0.000182474,3.21676e-06,4.25671e-07,1.57432e-07,3.55034e-06,1.19979e-06
1.96604e-06,1.21621e-08,1.74278e-05,9.57386e-08,3.86319e-08,5.08766e-09,3.31492e-07,3.83621e-08
1.86889e-07,1.15782e-10,1.6702e-06,9.85343e-10,3.59972e-09,1.06215e-10,3.16192e-08,8.83325e-10
1.78174e-08,1.03913e-12,1.60524e-07,8.4823e-12,3.39747e-10,3.08833e-12,3.03658e-09,2.31244e-11
1.70339e-09,1.03913e-12,1.54655e-08,8.4823e-12,3.28715e-11,3.08833e-12,2.92512e-10,2.31244e-11
1.64893e-10,1.03913e-12,1.49327e-09,8.4823e-12,3.28715e-11,3.08833e-12,2.88873e-11,2.31244e-11
2.82492e-11,1.03913e-12,1.46317e-10,8.4823e-12,3.28715e-11,3.08833e-12,2.88873e-11,2.31244e-11
2.82492e-11,1.03913e-12,2.73349e-11,8.4823e-12,3.28715e-11,3.08833e-12,2.88873e-11,2.31244e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,996.553,

==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.18306,0.180068,0.179258,0.176446,0.0642008,0.0640541,0.063508,0.0634398
0.00288353,0.00141599,0.002758,0.00154367,0.00124196,0.000631341,0.00108669,0.000697608
7.52967e-05,1.9831e-05,6.50106e-05,2.38336e-05,3.58434e-05,1.0994e-05,3.2293e-05,1.23585e-05
2.09426e-06,3.23198e-07,1.63829e-06,3.392e-07,1.04484e-06,1.75943e-07,9.23006e-07,1.85084e-07
5.85237e-08,5.61248e-09,4.12886e-08,5.40082e-09,2.94329e-08,2.95297e-09,2.3818e-08,2.77818e-09
1.6542e-09,9.63379e-11,1.02658e-09,8.5666e-11,8.82347e-10,4.37769e-11,6.34259e-10,4.08914e-11
4.66262e-11,9.63379e-11,2.74096e-11,8.5666e-11,2.6675e-11,4.37769e-11,1.80617e-11,4.08914e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0466875,0.0466361,0.0771572,0.0771461,0.0337341,0.0336518,0.0592926,0.0592521
0.00395943,0.00213864,0.00664803,0.00386105,0.00400875,0.00139808,0.006826,0.00269452
0.000406253,5.76892e-05,0.000683127,0.000115475,0.000489411,2.02849e-05,0.000815427,3.52309e-05
4.78127e-05,4.29115e-07,7.85936e-05,1.1172e-06,5.9246e-05,5.85718e-07,9.67378e-05,1.07049e-06
5.85935e-06,1.3694e-08,9.39986e-06,2.38168e-08,7.16714e-06,2.83731e-08,1.14659e-05,5.40723e-08
7.14998e-07,4.37824e-10,1.12228e-06,8.99646e-10,8.68026e-07,3.07729e-10,1.36019e-06,8.58767e-10
8.66728e-08,1.24338e-11,1.33225e-07,2.52256e-11,1.05183e-07,2.30443e-12,1.61426e-07,7.62123e-12
1.04898e-08,1.24338e-11,1.57918e-08,2.52256e-11,1.27449e-08,2.30443e-12,1.91567e-08,7.62123e-12
1.27017e-09,1.24338e-11,1.87275e-09,2.52256e-11,1.54407e-09,2.30443e-12,2.27299e-09,7.62123e-12
1.53871e-10,1.24338e-11,2.22177e-10,2.52256e-11,1.87054e-10,2.30443e-12,2.6967e-10,7.62123e-12
1.86601e-11,1.24338e-11,2.63769e-11,2.52256e-11,2.26676e-11,2.30443e-12,3.19991e-11,7.62123e-12


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0205038,0.0204808,0.0604865,0.0603925,0.00881987,0.00881955,0.0258975,0.0258844
0.00103221,0.000369356,0.00312483,0.00108434,0.000171253,0.000141297,0.000488447,0.000406691
5.58979e-05,2.43324e-06,0.000171074,7.80396e-06,5.15946e-06,1.17772e-06,1.47349e-05,3.77142e-06
3.02749e-06,6.52344e-08,9.37151e-06,2.09577e-07,1.65361e-07,2.99689e-08,4.83588e-07,9.27067e-08
1.64271e-07,4.13016e-10,5.14104e-07,1.51632e-09,5.98839e-09,2.37776e-10,1.82265e-08,8.00548e-10
8.92984e-09,2.73888e-12,2.82415e-08,1.08634e-11,2.57412e-10,3.58645e-12,8.16548e-10,1.10575e-11
4.86242e-10,2.73888e-12,1.55332e-09,1.08634e-11,1.27239e-11,3.58645e-12,4.13964e-11,1.10575e-11
2.66069e-11,2.73888e-12,8.55516e-11,1.08634e-11,1.27239e-11,3.58645e-12,4.13964e-11,1.10575e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0145659,0.0145523,0.075964,0.0758622,0.00938826,0.00938734,0.0371596,0.0371464
0.000717677,0.000237759,0.00372172,0.00125955,0.000214106,0.000200707,0.00107378,0.000990638
3.63104e-05,1.60938e-06,0.000190275,8.47989e-06,9.89728e-06,4.73675e-06,5.10112e-05,2.28674e-05
1.84118e-06,3.10459e-08,9.74107e-06,1.84089e-07,4.90349e-07,5.09631e-08,2.57979e-06,2.50255e-07
9.35993e-08,1.33752e-10,4.99837e-07,7.48756e-10,2.47681e-08,1.01068e-09,1.31746e-07,5.03924e-09
4.77005e-09,1.6646e-12,2.57031e-08,7.574e-12,1.25845e-09,1.32509e-11,6.76029e-09,5.7791e-11
2.43686e-10,1.6646e-12,1.32429e-09,7.574e-12,6.42018e-11,1.32509e-11,3.47873e-10,5.7791e-11
1.33167e-11,1.6646e-12,6.85001e-11,7.574e-12,6.42018e-11,1.32509e-11,1.80703e-11,5.7791e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0123384,0.0123338,0.0749209,0.074746,0.00606997,0.00606781,0.035185,0.0351657
0.000500253,0.000231125,0.00342131,0.00107969,0.000147985,0.000116438,0.000991912,0.000705721
2.33854e-05,1.28151e-06,0.000162546,8.28517e-06,6.49137e-06,1.50691e-06,4.475e-05,8.06679e-06
1.10121e-06,2.13299e-08,7.74508e-06,1.40125e-07,3.01501e-07,1.45405e-08,2.10832e-06,8.34128e-08
5.20539e-08,7.05833e-11,3.70308e-07,4.61002e-10,1.41811e-08,2.79781e-10,1.00335e-07,1.6557e-09
2.46994e-09,7.05833e-11,1.776e-08,1.48603e-12,6.7055e-10,1.9397e-12,4.79734e-09,1.20923e-11
1.17834e-10,7.05833e-11,8.5407e-10,1.48603e-12,3.20215e-11,1.9397e-12,2.30161e-10,1.20923e-11
9.34941e-12,7.05833e-11,4.18428e-11,1.48603e-12,3.20215e-11,1.9397e-12,1.15986e-11,1.20923e-11


==> csvs/2lvl_radial_4sqr_c6_C12_keps0_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.0122081,0.0122046,0.0970083,0.0966301,0.00422273,0.00422167,0.0270351,0.027028
0.00062296,0.000184367,0.00503125,0.00129808,2.89592e-05,2.76076e-05,0.000208849,0.000197565
3.30584e-05,2.10995e-06,0.000268653,1.5742e-05,8.57275e-07,7.89121e-07,6.13036e-06,5.68587e-06
1.75965e-06,3.04829e-08,1.44273e-05,2.23144e-07,3.91688e-08,1.34426e-08,2.9798e-07,8.672e-08
9.40267e-08,4.9628e-10,7.7859e-07,3.48164e-09,1.99174e-09,2.24133e-10,1.57989e-08,1.47524e-09
5.0433e-09,2.30821e-12,4.21863e-08,1.72881e-11,1.04128e-10,3.12371e-12,8.52627e-10,2.31708e-11
2.71742e-10,2.30821e-12,2.29334e-09,1.72881e-11,6.39649e-12,3.12371e-12,4.63674e-11,2.31708e-11
1.90285e-11,2.30821e-12,1.25592e-10,1.72881e-11,6.39649e-12,3.12371e-12,4.63674e-11,2.31708e-11
1.90285e-11,2.30821e-12,1.39132e-11,1.72881e-11,6.39649e-12,3.12371e-12,4.63674e-11,2.31708e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
595.641,801.824,996.553,

==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.306444,0.292996,0.293576,0.281688,0.113673,0.112884,0.111012,0.110169
0.006507,0.0028367,0.00651472,0.00358248,0.00294737,0.00136137,0.00316124,0.00184718
0.000264188,7.65379e-05,0.000211729,0.000102331,0.000157497,4.09497e-05,0.000109302,4.66432e-05
1.09304e-05,1.62593e-06,8.35435e-06,2.34933e-06,5.88849e-06,7.57733e-07,3.06733e-06,1.0165e-06
4.48789e-07,3.77029e-08,3.04247e-07,6.02172e-08,2.27098e-07,2.21494e-08,9.03775e-08,2.48412e-08
1.74571e-08,1.09612e-09,9.85639e-09,1.30383e-09,9.05013e-09,4.37535e-10,3.23215e-09,6.17568e-10
6.79196e-10,1.77067e-11,2.87198e-10,2.7683e-11,3.82547e-10,1.28967e-11,9.72845e-11,1.55343e-11
2.72476e-11,1.77067e-11,9.32366e-12,2.7683e-11,1.55745e-11,1.28967e-11,9.72845e-11,1.55343e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.226215,0.225613,0.312481,0.306905,0.182169,0.180089,0.249214,0.242585
0.0900955,0.0538996,0.119566,0.0707527,0.0907667,0.0406965,0.120708,0.0599157
0.0435837,0.00991168,0.0567436,0.0139928,0.0502291,0.00240116,0.0657827,0.00361587
0.0228936,0.000577303,0.0294085,0.000794256,0.0278045,0.000328068,0.0358158,0.000451472
0.0124643,8.65681e-05,0.0158134,0.000115633,0.015362,4.14952e-05,0.0194631,6.20639e-05
0.00687424,1.56357e-05,0.00859931,2.11148e-05,0.00848304,9.00125e-06,0.0105732,1.29017e-05
0.00380226,2.3053e-06,0.00468298,3.26408e-06,0.00468446,1.01416e-06,0.00574454,1.27413e-06
0.00210261,1.21652e-07,0.00254801,1.58607e-07,0.00258708,9.76434e-08,0.00312149,1.43371e-07
0.00116195,4.87081e-09,0.00138527,6.05464e-09,0.00142885,3.70431e-09,0.00169629,6.10342e-09
0.000641867,1.98856e-10,0.000752857,2.60361e-10,0.000789174,1.38129e-10,0.000921821,2.43682e-10
0.000354513,8.59073e-12,0.000409116,1.1547e-11,0.000435871,5.57914e-12,0.000500948,1.02449e-11
0.000195796,8.59073e-12,0.000222321,1.1547e-11,0.000240735,5.57914e-12,0.00027223,1.02449e-11
0.000108138,8.59073e-12,0.000120815,1.1547e-11,0.000132959,5.57914e-12,0.000147937,1.02449e-11
5.97246e-05,8.59073e-12,6.5654e-05,1.1547e-11,7.34333e-05,5.57914e-12,8.03925e-05,1.02449e-11
3.29859e-05,8.59073e-12,3.56781e-05,1.1547e-11,4.0557e-05,5.57914e-12,4.3687e-05,1.02449e-11
1.8218e-05,8.59073e-12,1.93884e-05,1.1547e-11,2.23994e-05,5.57914e-12,2.37404e-05,1.02449e-11
1.00617e-05,8.59073e-12,1.0536e-05,1.1547e-11,1.2371e-05,5.57914e-12,1.29009e-05,1.02449e-11
5.55703e-06,8.59073e-12,5.72548e-06,1.1547e-11,6.83243e-06,5.57914e-12,7.01057e-06,1.02449e-11
3.0691e-06,8.59073e-12,3.11132e-06,1.1547e-11,3.77348e-06,5.57914e-12,3.80964e-06,1.02449e-11
1.69503e-06,8.59073e-12,1.69074e-06,1.1547e-11,2.08405e-06,5.57914e-12,2.07021e-06,1.02449e-11
9.36148e-07,8.59073e-12,9.18767e-07,1.1547e-11,1.151e-06,5.57914e-12,1.12498e-06,1.02449e-11
5.17023e-07,8.59073e-12,4.99268e-07,1.1547e-11,6.35683e-07,5.57914e-12,6.11324e-07,1.02449e-11
2.85545e-07,8.59073e-12,2.71308e-07,1.1547e-11,3.51079e-07,5.57914e-12,3.32199e-07,1.02449e-11
1.57703e-07,8.59073e-12,1.47431e-07,1.1547e-11,1.93896e-07,5.57914e-12,1.8052e-07,1.02449e-11
8.70971e-08,8.59073e-12,8.01153e-08,1.1547e-11,1.07086e-07,5.57914e-12,9.80961e-08,1.02449e-11
4.81025e-08,8.59073e-12,4.35353e-08,1.1547e-11,5.91423e-08,5.57914e-12,5.33062e-08,1.02449e-11
2.65663e-08,8.59073e-12,2.36574e-08,1.1547e-11,3.26635e-08,5.57914e-12,2.8967e-08,1.02449e-11
1.46722e-08,8.59073e-12,1.28556e-08,1.1547e-11,1.80396e-08,5.57914e-12,1.57409e-08,1.02449e-11
8.10325e-09,8.59073e-12,6.98583e-09,1.1547e-11,9.96301e-09,5.57914e-12,8.55372e-09,1.02449e-11
4.47532e-09,8.59073e-12,3.79614e-09,1.1547e-11,5.50245e-09,5.57914e-12,4.64815e-09,1.02449e-11
2.47165e-09,8.59073e-12,2.06285e-09,1.1547e-11,3.03892e-09,5.57914e-12,2.52584e-09,1.02449e-11
1.36506e-09,8.59073e-12,1.12096e-09,1.1547e-11,1.67835e-09,5.57914e-12,1.37255e-09,1.02449e-11
7.53906e-10,8.59073e-12,6.09144e-10,1.1547e-11,9.26927e-10,5.57914e-12,7.45852e-10,1.02449e-11
4.16374e-10,8.59073e-12,3.31007e-10,1.1547e-11,5.11921e-10,5.57914e-12,4.05298e-10,1.02449e-11
2.29964e-10,8.59073e-12,1.79843e-10,1.1547e-11,2.82744e-10,5.57914e-12,2.20245e-10,1.02449e-11
1.27008e-10,8.59073e-12,9.77474e-11,1.1547e-11,1.56156e-10,5.57914e-12,1.19691e-10,1.02449e-11
7.01452e-11,8.59073e-12,9.77474e-11,1.1547e-11,8.62464e-11,5.57914e-12,6.50478e-11,1.02449e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.254305,0.24965,0.392711,0.370053,0.144114,0.142856,0.225987,0.220738
0.117213,0.084229,0.183111,0.138979,0.0262265,0.0236135,0.0389356,0.0354094
0.062086,0.00827587,0.0966916,0.0139186,0.00811507,0.00424664,0.01166,0.00656114
0.0331095,0.00217875,0.0511664,0.00332652,0.00283567,0.00055802,0.00404804,0.0008608
0.017688,0.000532116,0.0271107,0.000855864,0.00104994,0.000203338,0.00149483,0.000315559
0.00946406,4.95889e-05,0.0143847,8.26896e-05,0.000414486,2.75264e-05,0.000590474,4.32472e-05
0.00507072,2.99809e-06,0.0076423,5.55278e-06,0.000177891,4.95247e-06,0.00025449,7.59338e-06
0.00272011,4.80067e-07,0.00406499,9.32091e-07,8.32746e-05,1.44837e-06,0.00011953,2.20085e-06
0.00146071,7.34456e-08,0.00216445,1.40713e-07,4.16079e-05,2.50177e-07,5.97021e-05,3.84463e-07
0.000785134,1.21356e-08,0.00115355,2.04176e-08,2.15983e-05,2.15114e-08,3.08729e-05,3.18667e-08
0.000422355,1.16197e-09,0.000615285,1.78736e-09,1.14307e-05,2.32425e-09,1.62411e-05,3.08466e-09
0.000227362,8.16547e-11,0.000328418,1.4491e-10,6.10588e-06,4.88188e-10,8.61304e-06,6.59567e-10
0.000122469,8.16547e-11,0.000175407,2.16039e-11,3.27613e-06,6.19077e-11,4.58528e-06,8.36518e-11
6.60029e-05,8.16547e-11,9.37353e-05,2.16039e-11,1.76182e-06,6.19077e-11,2.44584e-06,8.36518e-11
3.55878e-05,8.16547e-11,5.01147e-05,2.16039e-11,9.48675e-07,6.19077e-11,1.30609e-06,8.36518e-11
1.9196e-05,8.16547e-11,2.68044e-05,2.16039e-11,5.11241e-07,6.19077e-11,6.97973e-07,8.36518e-11
1.03578e-05,8.16547e-11,1.43417e-05,2.16039e-11,2.75666e-07,6.19077e-11,3.73194e-07,8.36518e-11
5.59055e-06,8.16547e-11,7.67594e-06,2.16039e-11,1.48707e-07,6.19077e-11,1.99625e-07,8.36518e-11
3.01821e-06,8.16547e-11,4.1094e-06,2.16039e-11,8.02475e-08,6.19077e-11,1.06819e-07,8.36518e-11
1.62982e-06,8.16547e-11,2.20052e-06,2.16039e-11,4.33171e-08,6.19077e-11,5.71754e-08,8.36518e-11
8.8026e-07,8.16547e-11,1.17858e-06,2.16039e-11,2.3388e-08,6.19077e-11,3.06114e-08,8.36518e-11
4.75501e-07,8.16547e-11,6.31349e-07,2.16039e-11,1.26304e-08,6.19077e-11,1.63928e-08,8.36518e-11
2.56893e-07,8.16547e-11,3.38255e-07,2.16039e-11,6.82214e-09,6.19077e-11,8.78022e-09,8.36518e-11
1.38805e-07,8.16547e-11,1.81249e-07,2.16039e-11,3.68544e-09,6.19077e-11,4.7036e-09,8.36518e-11
7.50069e-08,8.16547e-11,9.71305e-08,2.16039e-11,1.9912e-09,6.19077e-11,2.5201e-09,8.36518e-11
4.05355e-08,8.16547e-11,5.20569e-08,2.16039e-11,1.07594e-09,6.19077e-11,1.35039e-09,8.36518e-11
2.19081e-08,8.16547e-11,2.79022e-08,2.16039e-11,5.81438e-10,6.19077e-11,7.23683e-10,8.36518e-11
1.18413e-08,8.16547e-11,1.49565e-08,2.16039e-11,3.14237e-10,6.19077e-11,3.8786e-10,8.36518e-11
6.40062e-09,8.16547e-11,8.01769e-09,2.16039e-11,1.69839e-10,6.19077e-11,2.07895e-10,8.36518e-11
3.45991e-09,8.16547e-11,4.29826e-09,2.16039e-11,9.18049e-11,6.19077e-11,1.11444e-10,8.36518e-11
1.87037e-09,8.16547e-11,2.3044e-09,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
1.01113e-09,8.16547e-11,1.2355e-09,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
5.46628e-10,8.16547e-11,6.6244e-10,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
2.95541e-10,8.16547e-11,3.55186e-10,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
1.59799e-10,8.16547e-11,1.90469e-10,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
8.6421e-11,8.16547e-11,1.02151e-10,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11
8.6421e-11,8.16547e-11,5.48065e-11,2.16039e-11,9.18049e-11,6.19077e-11,5.97443e-11,8.36518e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.312783,0.301044,0.567231,0.497558,0.840931,0.647929,1.4056,0.817855
0.164716,0.155528,0.301718,0.279651,4.68689,0.245088,7.81287,0.42174
0.239906,0.148279,0.407328,0.267211,27.2529,0.16462,45.4962,0.283474
1.24158,0.0522482,2.06713,0.0980812,158.543,0.0582901,265.066,0.110368
7.19424,0.0470434,11.9915,0.089915,922.532,0.0273359,1544.79,0.0511543
41.7951,0.00749647,69.714,0.0138251,5369.18,0.0103772,9005.56,0.018979
242.919,0.00283069,405.474,0.00521849,31255,0.00266454,52513.7,0.00501022
1412.38,0.00108037,2359.32,0.00203694,181974,0.000602002,306301,0.0011315
8214.61,0.000106716,13733.6,0.000234739,1.05968e+06,0.000279039,1.78702e+06,0.000517145
47792.4,1.75544e-05,79973.9,3.90735e-05,6.17168e+06,0.000100263,1.04282e+07,0.000186359
278138,3.88978e-06,465879,8.88523e-06,3.59498e+07,2.28536e-05,6.08676e+07,4.26949e-05
1.61913e+06,5.28255e-07,2.71489e+06,1.29417e-06,2.09434e+08,4.8406e-06,3.55344e+08,9.12689e-06
9.42796e+06,8.37285e-08,1.58262e+07,1.75675e-07,1.22026e+09,7.60973e-07,2.07488e+09,1.48441e-06
5.49108e+07,2.00033e-08,9.22878e+07,4.31732e-08,7.11062e+09,9.35875e-08,1.21175e+10,1.82344e-07
3.19886e+08,2.87299e-09,5.38325e+08,6.44225e-09,4.1439e+10,1.26777e-08,7.07789e+10,2.70703e-08
1.8639e+09,3.3093e-10,3.14102e+09,7.6323e-10,2.41521e+11,2.74321e-09,4.13486e+11,5.8997e-09
1.08626e+10,5.9669e-11,1.83323e+10,1.32448e-10,1.4078e+12,5.07425e-10,2.4159e+12,9.62442e-10
6.33172e+10,5.9669e-11,1.07022e+11,2.53472e-11,1.4078e+12,7.5202e-11,2.4159e+12,1.53912e-10
3.69129e+11,5.9669e-11,6.24936e+11,2.53472e-11,1.4078e+12,7.5202e-11,2.4159e+12,3.44495e-11
2.15229e+12,5.9669e-11,3.65003e+12,2.53472e-11,1.4078e+12,7.5202e-11,2.4159e+12,3.44495e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.350429,0.3329,0.624793,0.532842,0.329264,0.31507,0.583941,0.506669
0.173465,0.167468,0.306731,0.290299,0.111487,0.0954339,0.193021,0.16456
0.132465,0.095709,0.236893,0.175157,0.0560874,0.0472904,0.0968489,0.083548
0.106398,0.02565,0.190859,0.0466773,0.0377914,0.0235116,0.0660599,0.0417113
0.0857675,0.00794013,0.153976,0.0142023,0.0277925,0.01284,0.0489292,0.0226118
0.0691649,0.00511399,0.12418,0.00921174,0.0211731,0.00635497,0.0374668,0.0111343
0.0557992,0.00163451,0.10017,0.00308161,0.0164589,0.00252089,0.0292444,0.0044524
0.0450382,0.000348463,0.0808357,0.000645013,0.0129672,0.00108713,0.0231071,0.00198675
0.0363715,0.000113449,0.0652644,0.000208619,0.0103086,0.000495279,0.0184041,0.000899487
0.029388,3.57841e-05,0.0527189,6.91539e-05,0.0082444,0.000275695,0.0147353,0.000478068
0.0237579,1.07329e-05,0.0426064,2.04281e-05,0.00662012,0.000145296,0.0118393,0.000253014
0.0192163,3.53876e-06,0.0344505,6.78201e-06,0.00533043,4.25437e-05,0.00953512,7.53501e-05
0.0155508,1.45386e-06,0.0278692,2.7371e-06,0.00430022,9.09192e-06,0.00769228,1.5902e-05
0.0125907,4.89859e-07,0.0225556,9.48315e-07,0.00347392,2.62111e-06,0.00621322,4.62607e-06
0.0101989,1.01143e-07,0.0182633,2.08276e-07,0.00280933,8.82426e-07,0.00502325,1.54591e-06
0.00826523,1.97432e-08,0.0147941,3.92973e-08,0.00227376,2.5512e-07,0.00406423,4.28225e-07
0.00670119,5.65685e-09,0.011989,1.11653e-08,0.00184155,8.72534e-08,0.00329036,1.40895e-07
0.00543546,1.77113e-09,0.0097196,3.48315e-09,0.00149238,3.57766e-08,0.00266529,5.96067e-08
0.00441063,5.3945e-10,0.00788281,9.02157e-10,0.00121004,9.8098e-09,0.00216,1.761e-08
0.00358045,2.08401e-10,0.00639549,3.37946e-10,0.000981579,2.21578e-09,0.00175127,3.99618e-09
0.00290763,7.78915e-11,0.00519062,1.36462e-10,0.000796603,4.68873e-10,0.00142047,8.51109e-10
0.00236212,7.78915e-11,0.00421416,4.48716e-11,0.000646751,8.92253e-11,0.00115259,1.58775e-10
0.00191962,7.78915e-11,0.00342249,4.48716e-11,0.00052529,8.92253e-11,0.000935558,2.69114e-11
0.00156053,7.78915e-11,0.0027804,4.48716e-11,0.000426797,8.92253e-11,0.000759652,2.69114e-11
0.00126902,7.78915e-11,0.00225942,4.48716e-11,0.000346891,8.92253e-11,0.000617018,2.69114e-11
0.00103228,7.78915e-11,0.00183658,4.48716e-11,0.000282039,8.92253e-11,0.000501317,2.69114e-11
0.000839946,7.78915e-11,0.00149326,4.48716e-11,0.000229383,8.92253e-11,0.000407429,2.69114e-11
0.000683635,7.78915e-11,0.00121442,4.48716e-11,0.000186613,8.92253e-11,0.000331215,2.69114e-11
0.000556558,7.78915e-11,0.000987883,4.48716e-11,0.000151861,8.92253e-11,0.000269328,2.69114e-11
0.000453214,7.78915e-11,0.000803785,4.48716e-11,0.000123614,8.92253e-11,0.000219057,2.69114e-11
0.000369146,7.78915e-11,0.000654134,4.48716e-11,0.000100647,8.92253e-11,0.000178212,2.69114e-11
0.000300739,7.78915e-11,0.000532452,4.48716e-11,8.19664e-05,8.92253e-11,0.000145014,2.69114e-11
0.000245059,7.78915e-11,0.000433487,4.48716e-11,6.67685e-05,8.92253e-11,0.000118024,2.69114e-11
0.000199728,7.78915e-11,0.00035298,4.48716e-11,5.44003e-05,8.92253e-11,9.60772e-05,2.69114e-11
0.000162813,7.78915e-11,0.000287473,4.48716e-11,4.43323e-05,8.92253e-11,7.82257e-05,2.69114e-11
0.000132744,7.78915e-11,0.00023416,4.48716e-11,3.61345e-05,8.92253e-11,6.37021e-05,2.69114e-11
0.000108246,7.78915e-11,0.000190763,4.48716e-11,2.9458e-05,8.92253e-11,5.18836e-05,2.69114e-11
8.82829e-05,7.78915e-11,0.000155431,4.48716e-11,2.40193e-05,8.92253e-11,4.22643e-05,2.69114e-11
7.20122e-05,7.78915e-11,0.000126659,4.48716e-11,1.95878e-05,8.92253e-11,3.44334e-05,2.69114e-11
5.87483e-05,7.78915e-11,0.000103226,4.48716e-11,1.59764e-05,8.92253e-11,2.80574e-05,2.69114e-11
4.79338e-05,7.78915e-11,8.41385e-05,4.48716e-11,1.30327e-05,8.92253e-11,2.28649e-05,2.69114e-11
3.91148e-05,7.78915e-11,6.85879e-05,4.48716e-11,1.06328e-05,8.92253e-11,1.86357e-05,2.69114e-11
3.1922e-05,7.78915e-11,5.59172e-05,4.48716e-11,8.67595e-06,8.92253e-11,1.51904e-05,2.69114e-11
2.60547e-05,7.78915e-11,4.55916e-05,4.48716e-11,7.08007e-06,8.92253e-11,1.23835e-05,2.69114e-11
2.1268e-05,7.78915e-11,3.71761e-05,4.48716e-11,5.77839e-06,8.92253e-11,1.00962e-05,2.69114e-11
1.73623e-05,7.78915e-11,3.03166e-05,4.48716e-11,4.71652e-06,8.92253e-11,8.23217e-06,2.69114e-11
1.41752e-05,7.78915e-11,2.47247e-05,4.48716e-11,3.85017e-06,8.92253e-11,6.71288e-06,2.69114e-11
1.1574e-05,7.78915e-11,2.01658e-05,4.48716e-11,3.14324e-06,8.92253e-11,5.47444e-06,2.69114e-11
9.45094e-06,7.78915e-11,1.64486e-05,4.48716e-11,2.56633e-06,8.92253e-11,4.46483e-06,2.69114e-11
7.71787e-06,7.78915e-11,1.34175e-05,4.48716e-11,2.09548e-06,8.92253e-11,3.64168e-06,2.69114e-11


==> csvs/2lvl_radial_4sqr_c6_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.379387,0.358218,0.709459,0.582756,0.443561,0.407077,0.785771,0.617976
0.187209,0.177029,0.354938,0.326806,0.721259,0.400497,1.23021,0.608765
0.147947,0.13198,0.284649,0.248641,1.81729,0.120059,3.10607,0.2117
0.129094,0.100886,0.247787,0.183429,4.63731,0.0245041,7.94436,0.0442198
0.12768,0.0756839,0.240579,0.139516,11.835,0.00867132,20.318,0.0157234
0.193699,0.0254893,0.351982,0.0465556,30.2037,0.00852954,51.9613,0.0155158
0.437214,0.0117792,0.784548,0.0211311,77.0815,0.00484735,132.886,0.00880075
1.09153,0.0113687,1.9591,0.020665,196.717,0.0030562,339.842,0.00558574
2.7627,0.00789518,4.96785,0.0146876,502.033,0.0015813,869.113,0.00295577
7.00448,0.00506409,12.6198,0.0094629,1281.22,0.000828859,2222.67,0.00158291
17.7633,0.00212343,32.0644,0.00396542,3269.76,0.000589091,5684.27,0.00111775
45.0501,0.00150754,81.4718,0.00280225,8344.65,0.000342618,14537,0.000633276
114.256,0.000809519,207.013,0.00148035,21296.1,0.000152935,37177,0.000279442
289.782,0.000325308,526.011,0.000604593,54349.3,7.33154e-05,95076.9,0.000135632
734.974,0.000145222,1336.59,0.000271572,138703,2.65214e-05,243151,4.88828e-05
1864.15,4.05714e-05,3396.33,7.27848e-05,353981,1.58291e-05,621837,2.97516e-05
4728.24,9.52136e-06,8630.35,1.63077e-05,903387,1.06197e-05,1.59029e+06,2.00257e-05
11992.9,2.68291e-06,21930.8,4.60547e-06,2.30552e+06,4.1078e-06,4.06704e+06,7.62733e-06
30420.1,7.86483e-07,55729.9,1.21798e-06,5.88386e+06,1.30236e-06,1.04011e+07,2.42133e-06
77162.2,2.23549e-07,141622,3.29124e-07,1.50161e+07,4.4149e-07,2.66001e+07,8.32433e-07
195730,1.18341e-07,359897,1.59453e-07,3.83223e+07,2.38233e-07,6.80275e+07,4.51777e-07
496500,6.76909e-08,914608,9.70761e-08,9.78018e+07,1.30595e-07,1.73975e+08,2.44539e-07
1.25948e+06,1.87145e-08,2.32434e+06,3.15839e-08,2.49599e+08,4.27771e-08,4.44928e+08,7.95018e-08
3.195e+06,5.71265e-09,5.90708e+06,9.99794e-09,6.36998e+08,1.39609e-08,1.13787e+09,2.71542e-08
8.10513e+06,1.94974e-09,1.50125e+07,3.57237e-09,1.62568e+09,5.92205e-09,2.91002e+09,1.14369e-08
2.05617e+07,6.95964e-10,3.81543e+07,1.32384e-09,4.14887e+09,1.90308e-09,7.44216e+09,3.42132e-09
5.21636e+07,2.04236e-10,9.69707e+07,3.97161e-10,1.05883e+10,4.29469e-10,1.90328e+10,7.38767e-10
1.32338e+08,4.4063e-11,2.4646e+08,8.69444e-11,2.70224e+10,9.26122e-11,4.86751e+10,1.58385e-10
3.35747e+08,4.4063e-11,6.26412e+08,8.69444e-11,6.89637e+10,9.26122e-11,1.24483e+11,3.89012e-11
8.51823e+08,4.4063e-11,1.59215e+09,8.69444e-11,1.76002e+11,9.26122e-11,3.18357e+11,3.89012e-11
2.16121e+09,4.4063e-11,4.04682e+09,8.69444e-11,4.49174e+11,9.26122e-11,8.14178e+11,3.89012e-11
5.48344e+09,4.4063e-11,1.02862e+10,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
1.3913e+10,4.4063e-11,2.61458e+10,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
3.53018e+10,4.4063e-11,6.64599e+10,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
8.95742e+10,4.4063e-11,1.68937e+11,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
2.2729e+11,4.4063e-11,4.29439e+11,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
5.7675e+11,4.4063e-11,1.09165e+12,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11
1.46354e+12,4.4063e-11,1.09165e+12,8.69444e-11,1.14634e+12,9.26122e-11,2.08221e+12,3.89012e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
400.912,595.641,801.824,996.553,

==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.332797,0.31577,0.319113,0.304009,0.124005,0.123052,0.122525,0.121473
0.00707682,0.00311267,0.0072427,0.00431287,0.00324114,0.00148717,0.00362211,0.00223916
0.000288657,8.28357e-05,0.000234445,0.000129111,0.000175193,4.53602e-05,0.000121521,5.92151e-05
1.20753e-05,1.79213e-06,9.52506e-06,3.25061e-06,6.60821e-06,8.3687e-07,3.35602e-06,1.32294e-06
4.99508e-07,4.15633e-08,3.57595e-07,8.39015e-08,2.58505e-07,2.47094e-08,1.01385e-07,3.53058e-08
1.96512e-08,1.22911e-09,1.15366e-08,1.82127e-09,1.04425e-08,4.94753e-10,3.52119e-09,8.51717e-10
7.75236e-10,1.99962e-11,3.41469e-10,4.12159e-11,4.46138e-10,1.44625e-11,9.7257e-11,2.28317e-11
3.15603e-11,1.99962e-11,1.12225e-11,4.12159e-11,1.83656e-11,1.44625e-11,9.7257e-11,2.28317e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.260266,0.258203,0.416101,0.395792,0.209652,0.206246,0.334002,0.317553
0.103568,0.0619123,0.157846,0.0950548,0.104393,0.0467822,0.159895,0.0823311
0.0501089,0.0113417,0.0748535,0.0191547,0.0577482,0.00276613,0.0866938,0.00513492
0.0263322,0.000664412,0.0386585,0.00112402,0.0319554,0.000377373,0.0469725,0.000607687
0.0143383,0.000100012,0.0206914,0.000157674,0.0176498,4.82643e-05,0.0254018,8.69476e-05
0.00790652,1.82194e-05,0.0111971,2.91487e-05,0.00974351,1.04096e-05,0.0137323,1.89105e-05
0.00437197,2.66386e-06,0.00606778,5.01879e-06,0.00537893,1.18282e-06,0.00742463,1.76709e-06
0.00241688,1.41115e-07,0.00328533,2.43309e-07,0.00296974,1.1326e-07,0.00401481,2.14508e-07
0.00133522,5.64826e-09,0.00177743,9.57175e-09,0.00163972,4.36818e-09,0.00217113,1.01984e-08
0.000737358,2.31317e-10,0.000961294,4.08203e-10,0.000905372,1.65098e-10,0.00117414,4.14768e-10
0.000407135,1.00335e-11,0.000519851,1.88407e-11,0.000499902,6.67654e-12,0.000634966,1.74206e-11
0.000224794,1.00335e-11,0.000281126,1.88407e-11,0.000276019,6.67654e-12,0.000343384,1.74206e-11
0.000124117,1.00335e-11,0.00015203,1.88407e-11,0.000152401,6.67654e-12,0.000185698,1.74206e-11
6.85297e-05,1.00335e-11,8.22167e-05,1.88407e-11,8.41466e-05,6.67654e-12,0.000100423,1.74206e-11
3.78379e-05,1.00335e-11,4.4462e-05,1.88407e-11,4.64603e-05,6.67654e-12,5.4307e-05,1.74206e-11
2.08917e-05,1.00335e-11,2.40445e-05,1.88407e-11,2.56522e-05,6.67654e-12,2.93682e-05,1.74206e-11
1.1535e-05,1.00335e-11,1.30029e-05,1.88407e-11,1.41634e-05,6.67654e-12,1.58817e-05,1.74206e-11
6.36883e-06,1.00335e-11,7.03169e-06,1.88407e-11,7.82001e-06,6.67654e-12,8.58843e-06,1.74206e-11
3.51642e-06,1.00335e-11,3.80258e-06,1.88407e-11,4.31765e-06,6.67654e-12,4.6444e-06,1.74206e-11
1.94151e-06,1.00335e-11,2.05634e-06,1.88407e-11,2.38389e-06,6.67654e-12,2.51157e-06,1.74206e-11
1.07196e-06,1.00335e-11,1.11201e-06,1.88407e-11,1.3162e-06,6.67654e-12,1.35818e-06,1.74206e-11
5.91855e-07,1.00335e-11,6.01344e-07,1.88407e-11,7.26709e-07,6.67654e-12,7.34465e-07,1.74206e-11
3.26778e-07,1.00335e-11,3.25188e-07,1.88407e-11,4.01234e-07,6.67654e-12,3.97176e-07,1.74206e-11
1.80422e-07,1.00335e-11,1.75852e-07,1.88407e-11,2.21531e-07,6.67654e-12,2.1478e-07,1.74206e-11
9.9615e-08,1.00335e-11,9.50948e-08,1.88407e-11,1.22312e-07,6.67654e-12,1.16146e-07,1.74206e-11
5.49997e-08,1.00335e-11,5.1424e-08,1.88407e-11,6.75315e-08,6.67654e-12,6.28078e-08,1.74206e-11
3.03666e-08,1.00335e-11,2.78084e-08,1.88407e-11,3.72856e-08,6.67654e-12,3.39643e-08,1.74206e-11
1.67661e-08,1.00335e-11,1.50378e-08,1.88407e-11,2.05863e-08,6.67654e-12,1.83667e-08,1.74206e-11
9.25693e-09,1.00335e-11,8.13192e-09,1.88407e-11,1.13661e-08,6.67654e-12,9.93209e-09,1.74206e-11
5.11096e-09,1.00335e-11,4.39745e-09,1.88407e-11,6.27549e-09,6.67654e-12,5.37087e-09,1.74206e-11
2.82185e-09,1.00335e-11,2.37796e-09,1.88407e-11,3.46481e-09,6.67654e-12,2.90439e-09,1.74206e-11
1.55801e-09,1.00335e-11,1.28591e-09,1.88407e-11,1.91301e-09,6.67654e-12,1.57059e-09,1.74206e-11
8.60208e-10,1.00335e-11,6.95381e-10,1.88407e-11,1.05621e-09,6.67654e-12,8.49324e-10,1.74206e-11
4.74965e-10,1.00335e-11,3.7606e-10,1.88407e-11,5.83167e-10,6.67654e-12,4.59298e-10,1.74206e-11
2.62262e-10,1.00335e-11,2.03383e-10,1.88407e-11,3.21961e-10,6.67654e-12,2.48405e-10,1.74206e-11
1.44855e-10,1.00335e-11,1.10018e-10,1.88407e-11,1.77782e-10,6.67654e-12,1.34327e-10,1.74206e-11
8.00034e-11,1.00335e-11,5.95365e-11,1.88407e-11,9.81873e-11,6.67654e-12,7.26733e-11,1.74206e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.327955,0.315736,0.65898,0.555908,0.184127,0.18137,0.385384,0.360252
0.151698,0.108063,0.305961,0.231982,0.0337725,0.0304949,0.0652289,0.0591967
0.0804484,0.0105922,0.161364,0.0245723,0.0105165,0.00543624,0.019265,0.0112528
0.0429454,0.00276513,0.0852029,0.00552744,0.00367758,0.000720489,0.00667299,0.00145262
0.0229643,0.000689839,0.0450415,0.00149101,0.00136245,0.000262654,0.00246053,0.000530922
0.0122979,6.39698e-05,0.0238424,0.000149849,0.000538328,3.52997e-05,0.000969797,7.58759e-05
0.00659438,3.85133e-06,0.0126369,1.09561e-05,0.000231253,6.27481e-06,0.000416844,1.27513e-05
0.00354007,6.22944e-07,0.00670556,1.88791e-06,0.000108345,1.84748e-06,0.000195206,3.70154e-06
0.00190232,9.54334e-08,0.00356187,2.85927e-07,5.41729e-05,3.2146e-07,9.7218e-05,6.88519e-07
0.00102314,1.56435e-08,0.00189374,3.84144e-08,2.81379e-05,2.77224e-08,5.01362e-05,6.013e-08
0.000550706,1.49861e-09,0.00100766,3.42997e-09,1.48999e-05,2.99467e-09,2.63065e-05,5.2411e-09
0.000296615,1.05399e-10,0.000536561,2.92824e-10,7.96313e-06,6.27285e-10,1.39157e-05,1.09406e-09
0.000159851,1.70903e-11,0.000285889,4.2198e-11,4.27473e-06,7.90244e-11,7.38983e-06,1.38678e-10
8.61899e-05,1.70903e-11,0.000152411,4.2198e-11,2.29991e-06,7.90244e-11,3.93207e-06,1.64379e-11
4.64926e-05,1.70903e-11,8.12911e-05,4.2198e-11,1.23897e-06,7.90244e-11,2.0946e-06,1.64379e-11
2.50884e-05,1.70903e-11,4.33764e-05,4.2198e-11,6.67967e-07,7.90244e-11,1.11661e-06,1.64379e-11
1.35426e-05,1.70903e-11,2.31539e-05,4.2198e-11,3.6032e-07,7.90244e-11,5.95579e-07,1.64379e-11
7.31224e-06,1.70903e-11,1.23633e-05,4.2198e-11,1.94449e-07,7.90244e-11,3.1781e-07,1.64379e-11
3.94913e-06,1.70903e-11,6.60337e-06,4.2198e-11,1.04971e-07,7.90244e-11,1.6965e-07,1.64379e-11
2.13325e-06,1.70903e-11,3.52779e-06,4.2198e-11,5.6683e-08,7.90244e-11,9.05893e-08,1.64379e-11
1.15255e-06,1.70903e-11,1.88509e-06,4.2198e-11,3.06153e-08,7.90244e-11,4.83858e-08,1.64379e-11
6.2279e-07,1.70903e-11,1.00749e-06,4.2198e-11,1.65391e-08,7.90244e-11,2.58501e-08,1.64379e-11
3.36574e-07,1.70903e-11,5.38539e-07,4.2198e-11,8.93626e-09,7.90244e-11,1.38132e-08,1.64379e-11
1.81915e-07,1.70903e-11,2.87909e-07,4.2198e-11,4.82907e-09,7.90244e-11,7.38252e-09,1.64379e-11
9.83328e-08,1.70903e-11,1.53938e-07,4.2198e-11,2.60992e-09,7.90244e-11,3.94624e-09,1.64379e-11
5.31575e-08,1.70903e-11,8.23156e-08,4.2198e-11,1.4107e-09,7.90244e-11,2.1097e-09,1.64379e-11
2.87384e-08,1.70903e-11,4.40208e-08,4.2198e-11,7.62589e-10,7.90244e-11,1.128e-09,1.64379e-11
1.55377e-08,1.70903e-11,2.35434e-08,4.2198e-11,4.12273e-10,7.90244e-11,6.0319e-10,1.64379e-11
8.40112e-09,1.70903e-11,1.25925e-08,4.2198e-11,2.22933e-10,7.90244e-11,3.226e-10,1.64379e-11
4.54263e-09,1.70903e-11,6.73565e-09,4.2198e-11,1.20601e-10,7.90244e-11,1.72584e-10,1.64379e-11
2.45639e-09,1.70903e-11,3.60307e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.32834e-09,1.70903e-11,1.92751e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
7.18424e-10,1.70903e-11,1.03122e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
3.88636e-10,1.70903e-11,5.51764e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
2.10442e-10,1.70903e-11,2.95407e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.14269e-10,1.70903e-11,1.58402e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
6.26891e-11,1.70903e-11,8.53656e-11,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.327955,0.315736,0.65898,0.555908,0.184127,0.18137,0.385384,0.360252
0.151698,0.108063,0.305961,0.231982,0.0337725,0.0304949,0.0652289,0.0591967
0.0804484,0.0105922,0.161364,0.0245723,0.0105165,0.00543624,0.019265,0.0112528
0.0429454,0.00276513,0.0852029,0.00552744,0.00367758,0.000720489,0.00667299,0.00145262
0.0229643,0.000689839,0.0450415,0.00149101,0.00136245,0.000262654,0.00246053,0.000530922
0.0122979,6.39698e-05,0.0238424,0.000149849,0.000538328,3.52997e-05,0.000969797,7.58759e-05
0.00659438,3.85133e-06,0.0126369,1.09561e-05,0.000231253,6.27481e-06,0.000416844,1.27513e-05
0.00354007,6.22944e-07,0.00670556,1.88791e-06,0.000108345,1.84748e-06,0.000195206,3.70154e-06
0.00190232,9.54334e-08,0.00356187,2.85927e-07,5.41729e-05,3.2146e-07,9.7218e-05,6.88519e-07
0.00102314,1.56435e-08,0.00189374,3.84144e-08,2.81379e-05,2.77224e-08,5.01362e-05,6.013e-08
0.000550706,1.49861e-09,0.00100766,3.42997e-09,1.48999e-05,2.99467e-09,2.63065e-05,5.2411e-09
0.000296615,1.05399e-10,0.000536561,2.92824e-10,7.96313e-06,6.27285e-10,1.39157e-05,1.09406e-09
0.000159851,1.70903e-11,0.000285889,4.2198e-11,4.27473e-06,7.90244e-11,7.38983e-06,1.38678e-10
8.61899e-05,1.70903e-11,0.000152411,4.2198e-11,2.29991e-06,7.90244e-11,3.93207e-06,1.64379e-11
4.64926e-05,1.70903e-11,8.12911e-05,4.2198e-11,1.23897e-06,7.90244e-11,2.0946e-06,1.64379e-11
2.50884e-05,1.70903e-11,4.33764e-05,4.2198e-11,6.67967e-07,7.90244e-11,1.11661e-06,1.64379e-11
1.35426e-05,1.70903e-11,2.31539e-05,4.2198e-11,3.6032e-07,7.90244e-11,5.95579e-07,1.64379e-11
7.31224e-06,1.70903e-11,1.23633e-05,4.2198e-11,1.94449e-07,7.90244e-11,3.1781e-07,1.64379e-11
3.94913e-06,1.70903e-11,6.60337e-06,4.2198e-11,1.04971e-07,7.90244e-11,1.6965e-07,1.64379e-11
2.13325e-06,1.70903e-11,3.52779e-06,4.2198e-11,5.6683e-08,7.90244e-11,9.05893e-08,1.64379e-11
1.15255e-06,1.70903e-11,1.88509e-06,4.2198e-11,3.06153e-08,7.90244e-11,4.83858e-08,1.64379e-11
6.2279e-07,1.70903e-11,1.00749e-06,4.2198e-11,1.65391e-08,7.90244e-11,2.58501e-08,1.64379e-11
3.36574e-07,1.70903e-11,5.38539e-07,4.2198e-11,8.93626e-09,7.90244e-11,1.38132e-08,1.64379e-11
1.81915e-07,1.70903e-11,2.87909e-07,4.2198e-11,4.82907e-09,7.90244e-11,7.38252e-09,1.64379e-11
9.83328e-08,1.70903e-11,1.53938e-07,4.2198e-11,2.60992e-09,7.90244e-11,3.94624e-09,1.64379e-11
5.31575e-08,1.70903e-11,8.23156e-08,4.2198e-11,1.4107e-09,7.90244e-11,2.1097e-09,1.64379e-11
2.87384e-08,1.70903e-11,4.40208e-08,4.2198e-11,7.62589e-10,7.90244e-11,1.128e-09,1.64379e-11
1.55377e-08,1.70903e-11,2.35434e-08,4.2198e-11,4.12273e-10,7.90244e-11,6.0319e-10,1.64379e-11
8.40112e-09,1.70903e-11,1.25925e-08,4.2198e-11,2.22933e-10,7.90244e-11,3.226e-10,1.64379e-11
4.54263e-09,1.70903e-11,6.73565e-09,4.2198e-11,1.20601e-10,7.90244e-11,1.72584e-10,1.64379e-11
2.45639e-09,1.70903e-11,3.60307e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.32834e-09,1.70903e-11,1.92751e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
7.18424e-10,1.70903e-11,1.03122e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
3.88636e-10,1.70903e-11,5.51764e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
2.10442e-10,1.70903e-11,2.95407e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.14269e-10,1.70903e-11,1.58402e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
6.26891e-11,1.70903e-11,8.53656e-11,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.327955,0.315736,0.65898,0.555908,0.184127,0.18137,0.385384,0.360252
0.151698,0.108063,0.305961,0.231982,0.0337725,0.0304949,0.0652289,0.0591967
0.0804484,0.0105922,0.161364,0.0245723,0.0105165,0.00543624,0.019265,0.0112528
0.0429454,0.00276513,0.0852029,0.00552744,0.00367758,0.000720489,0.00667299,0.00145262
0.0229643,0.000689839,0.0450415,0.00149101,0.00136245,0.000262654,0.00246053,0.000530922
0.0122979,6.39698e-05,0.0238424,0.000149849,0.000538328,3.52997e-05,0.000969797,7.58759e-05
0.00659438,3.85133e-06,0.0126369,1.09561e-05,0.000231253,6.27481e-06,0.000416844,1.27513e-05
0.00354007,6.22944e-07,0.00670556,1.88791e-06,0.000108345,1.84748e-06,0.000195206,3.70154e-06
0.00190232,9.54334e-08,0.00356187,2.85927e-07,5.41729e-05,3.2146e-07,9.7218e-05,6.88519e-07
0.00102314,1.56435e-08,0.00189374,3.84144e-08,2.81379e-05,2.77224e-08,5.01362e-05,6.013e-08
0.000550706,1.49861e-09,0.00100766,3.42997e-09,1.48999e-05,2.99467e-09,2.63065e-05,5.2411e-09
0.000296615,1.05399e-10,0.000536561,2.92824e-10,7.96313e-06,6.27285e-10,1.39157e-05,1.09406e-09
0.000159851,1.70903e-11,0.000285889,4.2198e-11,4.27473e-06,7.90244e-11,7.38983e-06,1.38678e-10
8.61899e-05,1.70903e-11,0.000152411,4.2198e-11,2.29991e-06,7.90244e-11,3.93207e-06,1.64379e-11
4.64926e-05,1.70903e-11,8.12911e-05,4.2198e-11,1.23897e-06,7.90244e-11,2.0946e-06,1.64379e-11
2.50884e-05,1.70903e-11,4.33764e-05,4.2198e-11,6.67967e-07,7.90244e-11,1.11661e-06,1.64379e-11
1.35426e-05,1.70903e-11,2.31539e-05,4.2198e-11,3.6032e-07,7.90244e-11,5.95579e-07,1.64379e-11
7.31224e-06,1.70903e-11,1.23633e-05,4.2198e-11,1.94449e-07,7.90244e-11,3.1781e-07,1.64379e-11
3.94913e-06,1.70903e-11,6.60337e-06,4.2198e-11,1.04971e-07,7.90244e-11,1.6965e-07,1.64379e-11
2.13325e-06,1.70903e-11,3.52779e-06,4.2198e-11,5.6683e-08,7.90244e-11,9.05893e-08,1.64379e-11
1.15255e-06,1.70903e-11,1.88509e-06,4.2198e-11,3.06153e-08,7.90244e-11,4.83858e-08,1.64379e-11
6.2279e-07,1.70903e-11,1.00749e-06,4.2198e-11,1.65391e-08,7.90244e-11,2.58501e-08,1.64379e-11
3.36574e-07,1.70903e-11,5.38539e-07,4.2198e-11,8.93626e-09,7.90244e-11,1.38132e-08,1.64379e-11
1.81915e-07,1.70903e-11,2.87909e-07,4.2198e-11,4.82907e-09,7.90244e-11,7.38252e-09,1.64379e-11
9.83328e-08,1.70903e-11,1.53938e-07,4.2198e-11,2.60992e-09,7.90244e-11,3.94624e-09,1.64379e-11
5.31575e-08,1.70903e-11,8.23156e-08,4.2198e-11,1.4107e-09,7.90244e-11,2.1097e-09,1.64379e-11
2.87384e-08,1.70903e-11,4.40208e-08,4.2198e-11,7.62589e-10,7.90244e-11,1.128e-09,1.64379e-11
1.55377e-08,1.70903e-11,2.35434e-08,4.2198e-11,4.12273e-10,7.90244e-11,6.0319e-10,1.64379e-11
8.40112e-09,1.70903e-11,1.25925e-08,4.2198e-11,2.22933e-10,7.90244e-11,3.226e-10,1.64379e-11
4.54263e-09,1.70903e-11,6.73565e-09,4.2198e-11,1.20601e-10,7.90244e-11,1.72584e-10,1.64379e-11
2.45639e-09,1.70903e-11,3.60307e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.32834e-09,1.70903e-11,1.92751e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
7.18424e-10,1.70903e-11,1.03122e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
3.88636e-10,1.70903e-11,5.51764e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
2.10442e-10,1.70903e-11,2.95407e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.14269e-10,1.70903e-11,1.58402e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
6.26891e-11,1.70903e-11,8.53656e-11,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11


==> csvs/2lvl_radial_4sqr_c6_crho3_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.327955,0.315736,0.65898,0.555908,0.184127,0.18137,0.385384,0.360252
0.151698,0.108063,0.305961,0.231982,0.0337725,0.0304949,0.0652289,0.0591967
0.0804484,0.0105922,0.161364,0.0245723,0.0105165,0.00543624,0.019265,0.0112528
0.0429454,0.00276513,0.0852029,0.00552744,0.00367758,0.000720489,0.00667299,0.00145262
0.0229643,0.000689839,0.0450415,0.00149101,0.00136245,0.000262654,0.00246053,0.000530922
0.0122979,6.39698e-05,0.0238424,0.000149849,0.000538328,3.52997e-05,0.000969797,7.58759e-05
0.00659438,3.85133e-06,0.0126369,1.09561e-05,0.000231253,6.27481e-06,0.000416844,1.27513e-05
0.00354007,6.22944e-07,0.00670556,1.88791e-06,0.000108345,1.84748e-06,0.000195206,3.70154e-06
0.00190232,9.54334e-08,0.00356187,2.85927e-07,5.41729e-05,3.2146e-07,9.7218e-05,6.88519e-07
0.00102314,1.56435e-08,0.00189374,3.84144e-08,2.81379e-05,2.77224e-08,5.01362e-05,6.013e-08
0.000550706,1.49861e-09,0.00100766,3.42997e-09,1.48999e-05,2.99467e-09,2.63065e-05,5.2411e-09
0.000296615,1.05399e-10,0.000536561,2.92824e-10,7.96313e-06,6.27285e-10,1.39157e-05,1.09406e-09
0.000159851,1.70903e-11,0.000285889,4.2198e-11,4.27473e-06,7.90244e-11,7.38983e-06,1.38678e-10
8.61899e-05,1.70903e-11,0.000152411,4.2198e-11,2.29991e-06,7.90244e-11,3.93207e-06,1.64379e-11
4.64926e-05,1.70903e-11,8.12911e-05,4.2198e-11,1.23897e-06,7.90244e-11,2.0946e-06,1.64379e-11
2.50884e-05,1.70903e-11,4.33764e-05,4.2198e-11,6.67967e-07,7.90244e-11,1.11661e-06,1.64379e-11
1.35426e-05,1.70903e-11,2.31539e-05,4.2198e-11,3.6032e-07,7.90244e-11,5.95579e-07,1.64379e-11
7.31224e-06,1.70903e-11,1.23633e-05,4.2198e-11,1.94449e-07,7.90244e-11,3.1781e-07,1.64379e-11
3.94913e-06,1.70903e-11,6.60337e-06,4.2198e-11,1.04971e-07,7.90244e-11,1.6965e-07,1.64379e-11
2.13325e-06,1.70903e-11,3.52779e-06,4.2198e-11,5.6683e-08,7.90244e-11,9.05893e-08,1.64379e-11
1.15255e-06,1.70903e-11,1.88509e-06,4.2198e-11,3.06153e-08,7.90244e-11,4.83858e-08,1.64379e-11
6.2279e-07,1.70903e-11,1.00749e-06,4.2198e-11,1.65391e-08,7.90244e-11,2.58501e-08,1.64379e-11
3.36574e-07,1.70903e-11,5.38539e-07,4.2198e-11,8.93626e-09,7.90244e-11,1.38132e-08,1.64379e-11
1.81915e-07,1.70903e-11,2.87909e-07,4.2198e-11,4.82907e-09,7.90244e-11,7.38252e-09,1.64379e-11
9.83328e-08,1.70903e-11,1.53938e-07,4.2198e-11,2.60992e-09,7.90244e-11,3.94624e-09,1.64379e-11
5.31575e-08,1.70903e-11,8.23156e-08,4.2198e-11,1.4107e-09,7.90244e-11,2.1097e-09,1.64379e-11
2.87384e-08,1.70903e-11,4.40208e-08,4.2198e-11,7.62589e-10,7.90244e-11,1.128e-09,1.64379e-11
1.55377e-08,1.70903e-11,2.35434e-08,4.2198e-11,4.12273e-10,7.90244e-11,6.0319e-10,1.64379e-11
8.40112e-09,1.70903e-11,1.25925e-08,4.2198e-11,2.22933e-10,7.90244e-11,3.226e-10,1.64379e-11
4.54263e-09,1.70903e-11,6.73565e-09,4.2198e-11,1.20601e-10,7.90244e-11,1.72584e-10,1.64379e-11
2.45639e-09,1.70903e-11,3.60307e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.32834e-09,1.70903e-11,1.92751e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
7.18424e-10,1.70903e-11,1.03122e-09,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
3.88636e-10,1.70903e-11,5.51764e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
2.10442e-10,1.70903e-11,2.95407e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
1.14269e-10,1.70903e-11,1.58402e-10,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11
6.26891e-11,1.70903e-11,8.53656e-11,4.2198e-11,6.53288e-11,7.90244e-11,9.24025e-11,1.64379e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
595.641,

==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
1.58791,0.856597,1.5869,0.855997,0.695082,0.568814,0.751231,0.59856
0.203812,0.103668,0.19897,0.106265,0.0898229,0.0687477,0.0893777,0.0800347
0.0284811,0.00663614,0.0272269,0.0102685,0.0119118,0.0048037,0.0128508,0.00714881
0.00378871,0.000394714,0.00385264,0.00102118,0.00159184,0.000324281,0.00183602,0.000737445
0.000507062,3.40959e-05,0.000494524,9.71236e-05,0.000206773,2.53078e-05,0.000215035,9.85321e-05
6.70913e-05,2.16288e-06,5.67592e-05,9.22703e-06,2.62404e-05,1.36339e-06,2.4661e-05,8.3634e-06
8.66824e-06,1.27354e-07,5.88264e-06,8.94577e-07,3.21182e-06,1.0721e-07,2.35867e-06,8.73964e-07
1.08449e-06,9.74787e-09,6.33858e-07,9.81409e-08,3.87712e-07,8.90821e-09,3.02955e-07,8.80534e-08
1.32213e-07,6.28542e-10,1.11178e-07,9.46662e-09,4.56379e-08,6.85392e-10,5.37042e-08,7.87115e-09
1.57759e-08,4.03311e-11,2.31101e-08,1.05571e-09,5.30783e-09,4.57949e-11,1.10564e-08,9.00069e-10
1.85307e-09,4.03311e-11,4.1722e-09,8.81034e-11,6.03838e-10,4.57949e-11,1.89494e-09,8.63425e-11
2.14832e-10,4.03311e-11,6.70139e-10,8.81034e-11,6.78982e-11,4.57949e-11,2.8823e-10,8.63425e-11
2.46402e-11,4.03311e-11,9.70982e-11,8.81034e-11,6.78982e-11,4.57949e-11,3.96589e-11,8.63425e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.487183,0.456844,0.598077,0.533806,0.384924,0.360496,0.499372,0.447905
0.283173,0.221142,0.336175,0.271839,0.248291,0.20638,0.300957,0.25193
0.198018,0.115059,0.234107,0.134808,0.205645,0.0480686,0.247778,0.069945
0.151733,0.0270379,0.179894,0.0414692,0.172792,0.00885751,0.207808,0.0112853
0.121383,0.0026919,0.144283,0.00434001,0.144986,0.00221831,0.174038,0.00318052
0.0991761,0.000844488,0.118064,0.00129501,0.121525,0.000225177,0.145605,0.000505843
0.0819503,0.000105994,0.0976052,0.000321934,0.101795,9.0762e-05,0.121748,0.000255456
0.068141,5.15415e-05,0.0811332,0.000142497,0.0852354,3.83529e-05,0.101768,8.43535e-05
0.0568544,7.42255e-06,0.0676357,4.48629e-05,0.0713558,1.51783e-05,0.0850549,2.71439e-05
0.047524,5.41658e-07,0.056466,5.30794e-06,0.0597309,2.47507e-06,0.0710818,5.57957e-06
0.0397606,4.96379e-08,0.0471734,4.92137e-07,0.0499981,2.231e-07,0.0594029,7.17178e-07
0.0332789,5.6177e-09,0.0394214,5.05673e-08,0.0418509,1.8765e-08,0.0496428,8.25893e-08
0.027858,4.53413e-10,0.0329465,5.60726e-09,0.0350312,1.51271e-09,0.0414864,8.20112e-09
0.0233209,3.59912e-11,0.0275356,5.85881e-10,0.029323,1.34792e-10,0.0346704,7.15634e-10
0.0195226,3.59912e-11,0.023013,5.5454e-11,0.0245451,1.33973e-11,0.0289743,5.64643e-11
0.0163426,3.59912e-11,0.0192329,5.5454e-11,0.0205457,1.33973e-11,0.0242141,5.64643e-11
0.0136803,3.59912e-11,0.0160735,5.5454e-11,0.017198,1.33973e-11,0.020236,5.64643e-11
0.0114516,3.59912e-11,0.013433,5.5454e-11,0.0143959,1.33973e-11,0.0169115,5.64643e-11
0.00958582,3.59912e-11,0.0112262,5.5454e-11,0.0120503,1.33973e-11,0.0141332,5.64643e-11
0.008024,3.59912e-11,0.00938187,5.5454e-11,0.0100868,1.33973e-11,0.0118113,5.64643e-11
0.00671663,3.59912e-11,0.00784055,5.5454e-11,0.00844335,1.33973e-11,0.00987086,5.64643e-11
0.00562227,3.59912e-11,0.00655245,5.5454e-11,0.00706763,1.33973e-11,0.00824923,5.64643e-11
0.00470621,3.59912e-11,0.00547598,5.5454e-11,0.00591607,1.33973e-11,0.00689401,5.64643e-11
0.00393941,3.59912e-11,0.00457635,5.5454e-11,0.00495214,1.33973e-11,0.00576143,5.64643e-11
0.00329755,3.59912e-11,0.00382452,5.5454e-11,0.00414526,1.33973e-11,0.00481492,5.64643e-11
0.00276027,3.59912e-11,0.00319621,5.5454e-11,0.00346986,1.33973e-11,0.00402391,5.64643e-11
0.00231053,3.59912e-11,0.00267112,5.5454e-11,0.0029045,1.33973e-11,0.00336285,5.64643e-11
0.00193406,3.59912e-11,0.0022323,5.5454e-11,0.00243125,1.33973e-11,0.00281039,5.64643e-11
0.00161894,3.59912e-11,0.00186557,5.5454e-11,0.00203512,1.33973e-11,0.00234869,5.64643e-11
0.00135516,3.59912e-11,0.00155909,5.5454e-11,0.00170353,1.33973e-11,0.00196284,5.64643e-11
0.00113436,3.59912e-11,0.00130296,5.5454e-11,0.00142596,1.33973e-11,0.00164038,5.64643e-11
0.000949532,3.59912e-11,0.0010889,5.5454e-11,0.00119362,1.33973e-11,0.0013709,5.64643e-11
0.000794821,3.59912e-11,0.000910016,5.5454e-11,0.000999142,1.33973e-11,0.00114568,5.64643e-11
0.000665317,3.59912e-11,0.000760516,5.5454e-11,0.000836347,1.33973e-11,0.000957469,5.64643e-11
0.000556915,3.59912e-11,0.000635577,5.5454e-11,0.000700078,1.33973e-11,0.000800174,5.64643e-11
0.000466174,3.59912e-11,0.000531163,5.5454e-11,0.000586011,1.33973e-11,0.00066872,5.64643e-11
0.000390218,3.59912e-11,0.000443903,5.5454e-11,0.000490529,1.33973e-11,0.000558862,5.64643e-11
0.000326638,3.59912e-11,0.000370978,5.5454e-11,0.000410605,1.33973e-11,0.000467051,5.64643e-11
0.000273418,3.59912e-11,0.000310033,5.5454e-11,0.000343703,1.33973e-11,0.000390324,5.64643e-11
0.000228869,3.59912e-11,0.0002591,5.5454e-11,0.000287702,1.33973e-11,0.000326201,5.64643e-11
0.000191578,3.59912e-11,0.000216535,5.5454e-11,0.000240826,1.33973e-11,0.000272612,5.64643e-11
0.000160363,3.59912e-11,0.000180963,5.5454e-11,0.000201587,1.33973e-11,0.000227827,5.64643e-11
0.000134235,3.59912e-11,0.000151234,5.5454e-11,0.000168741,1.33973e-11,0.0001904,5.64643e-11
0.000112363,3.59912e-11,0.000126389,5.5454e-11,0.000141247,1.33973e-11,0.000159121,5.64643e-11
9.40554e-05,3.59912e-11,0.000105626,5.5454e-11,0.000118233,1.33973e-11,0.00013298,5.64643e-11
7.87305e-05,3.59912e-11,8.82735e-05,5.5454e-11,9.89691e-05,1.33973e-11,0.000111134,5.64643e-11
6.59026e-05,3.59912e-11,7.37719e-05,5.5454e-11,8.28436e-05,1.33973e-11,9.2877e-05,5.64643e-11
5.51648e-05,3.59912e-11,6.16526e-05,5.5454e-11,6.93455e-05,1.33973e-11,7.76191e-05,5.64643e-11
4.61765e-05,3.59912e-11,5.15243e-05,5.5454e-11,5.80467e-05,1.33973e-11,6.48678e-05,5.64643e-11
3.86528e-05,3.59912e-11,4.30598e-05,5.5454e-11,4.85889e-05,1.33973e-11,5.42113e-05,5.64643e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.258215,0.252185,0.464337,0.425136,0.159238,0.157374,0.292063,0.280417
0.11034,0.0816137,0.192137,0.146371,0.0291784,0.0267005,0.0504302,0.0458723
0.0544134,0.0065388,0.0938866,0.0130563,0.00882978,0.0039513,0.0143225,0.00743578
0.0268628,0.00128685,0.0460185,0.00217084,0.00291322,0.000394882,0.00457568,0.000733571
0.0132646,0.000339969,0.0225554,0.000611178,0.000989713,0.000128651,0.00152978,0.000243159
0.00655666,2.97686e-05,0.0110653,5.87039e-05,0.000347011,1.53284e-05,0.000532017,3.10868e-05
0.00324455,1.19723e-06,0.00543357,2.98162e-06,0.000128073,2.23422e-06,0.000196886,3.92532e-06
0.0016073,1.10671e-07,0.00267054,3.35705e-07,5.08466e-05,6.10696e-07,7.92376e-05,1.06648e-06
0.000797071,1.53117e-08,0.00131367,5.22989e-08,2.1843e-05,1.13919e-07,3.4596e-05,2.08001e-07
0.000395669,2.25161e-09,0.000646741,4.04139e-09,1.00013e-05,8.51747e-09,1.60158e-05,1.96149e-08
0.000196599,1.36141e-10,0.000318645,4.63723e-10,4.76911e-06,6.1273e-10,7.66712e-06,1.82495e-09
9.77742e-05,9.15794e-12,0.000157108,3.78486e-11,2.32511e-06,1.0961e-10,3.73263e-06,3.498e-10
4.86675e-05,9.15794e-12,7.75144e-05,3.78486e-11,1.1464e-06,1.25274e-11,1.83173e-06,3.2032e-11
2.42439e-05,9.15794e-12,3.82685e-05,3.78486e-11,5.68452e-07,1.25274e-11,9.02326e-07,3.2032e-11
1.20864e-05,9.15794e-12,1.89041e-05,3.78486e-11,2.82719e-07,1.25274e-11,4.45353e-07,3.2032e-11
6.0297e-06,9.15794e-12,9.34344e-06,3.78486e-11,1.40856e-07,1.25274e-11,2.20052e-07,3.2032e-11
3.01011e-06,9.15794e-12,4.62039e-06,3.78486e-11,7.02581e-08,1.25274e-11,1.08809e-07,3.2032e-11
1.50361e-06,9.15794e-12,2.28588e-06,3.78486e-11,3.50745e-08,1.25274e-11,5.38322e-08,3.2032e-11
7.51515e-07,9.15794e-12,1.1314e-06,3.78486e-11,1.75223e-08,1.25274e-11,2.66455e-08,3.2032e-11
3.7581e-07,9.15794e-12,5.60213e-07,3.78486e-11,8.75899e-09,1.25274e-11,1.31942e-08,3.2032e-11
1.88023e-07,9.15794e-12,2.77491e-07,3.78486e-11,4.38078e-09,1.25274e-11,6.53583e-09,3.2032e-11
9.41133e-08,9.15794e-12,1.37496e-07,3.78486e-11,2.19211e-09,1.25274e-11,3.23867e-09,3.2032e-11
4.7127e-08,9.15794e-12,6.81501e-08,3.78486e-11,1.09741e-09,1.25274e-11,1.60534e-09,3.2032e-11
2.36078e-08,9.15794e-12,3.37882e-08,3.78486e-11,5.49605e-10,1.25274e-11,7.9596e-10,3.2032e-11
1.18302e-08,9.15794e-12,1.67562e-08,3.78486e-11,2.75366e-10,1.25274e-11,3.94759e-10,3.2032e-11
5.93018e-09,9.15794e-12,8.31173e-09,3.78486e-11,1.38017e-10,1.25274e-11,1.95835e-10,3.2032e-11
2.97352e-09,9.15794e-12,4.12381e-09,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
1.4914e-09,9.15794e-12,2.04643e-09,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
7.48216e-10,9.15794e-12,1.0157e-09,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
3.75488e-10,9.15794e-12,5.04217e-10,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
1.88508e-10,9.15794e-12,2.50401e-10,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
9.47367e-11,9.15794e-12,1.24421e-10,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11
9.47367e-11,9.15794e-12,6.19468e-11,3.78486e-11,6.92172e-11,1.25274e-11,9.7184e-11,3.2032e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.218476,0.214672,0.549116,0.482999,0.218577,0.213914,0.501855,0.448582
0.0943215,0.0751372,0.23301,0.180536,0.151309,0.0702198,0.341567,0.167009
0.0474273,0.00632509,0.116163,0.0162838,0.133959,0.0178453,0.304788,0.0440932
0.0238923,0.00168154,0.0582193,0.00401564,0.120016,0.00408906,0.278127,0.0100137
0.0120454,0.000890228,0.0291989,0.00208342,0.107798,0.00057705,0.253426,0.00136918
0.0060878,0.000138526,0.0146934,0.000350503,0.0968625,0.000170358,0.231582,0.000357798
0.00308284,6.5326e-06,0.00739161,1.81101e-05,0.087074,7.03332e-05,0.211491,0.000166476
0.0015696,8.82326e-07,0.00375907,1.62419e-06,0.0782675,1.52778e-05,0.1932,3.82256e-05
0.00080976,1.50033e-07,0.00192722,5.08284e-07,0.0703599,1.29217e-06,0.176499,3.2206e-06
0.000429912,1.43519e-08,0.0010383,5.00904e-08,0.0632484,1.32163e-07,0.161228,3.30121e-07
0.000248951,6.9892e-10,0.000616475,2.80861e-09,0.0568572,1.12076e-08,0.147291,2.93171e-08
0.000163219,7.04991e-11,0.00042619,2.62754e-10,0.0511115,7.29762e-10,0.134551,1.91786e-09
0.000126013,7.04991e-11,0.000346611,2.82096e-11,0.0459465,5.69331e-11,0.122918,1.37071e-10
0.000105689,7.04991e-11,0.000299584,2.82096e-11,0.0413035,5.69331e-11,0.112288,1.44621e-11
9.30582e-05,7.04991e-11,0.000270891,2.82096e-11,0.0371297,5.69331e-11,0.102578,1.44621e-11
8.29088e-05,7.04991e-11,0.000245246,2.82096e-11,0.0333778,5.69331e-11,0.0937082,1.44621e-11
7.43133e-05,7.04991e-11,0.000223808,2.82096e-11,0.030005,5.69331e-11,0.0856052,1.44621e-11
6.67178e-05,7.04991e-11,0.000204023,2.82096e-11,0.026973,5.69331e-11,0.0782029,1.44621e-11
5.99123e-05,7.04991e-11,0.000186174,2.82096e-11,0.0242474,5.69331e-11,0.0714406,1.44621e-11
5.38281e-05,7.04991e-11,0.000169891,2.82096e-11,0.0217973,5.69331e-11,0.0652632,1.44621e-11
4.83524e-05,7.04991e-11,0.000155015,2.82096e-11,0.0195947,5.69331e-11,0.05962,1.44621e-11
4.34416e-05,7.04991e-11,0.000141467,2.82096e-11,0.0176148,5.69331e-11,0.0544647,1.44621e-11
3.90262e-05,7.04991e-11,0.000129086,2.82096e-11,0.0158349,5.69331e-11,0.0497553,1.44621e-11
3.50613e-05,7.04991e-11,0.0001178,2.82096e-11,0.0142348,5.69331e-11,0.0454531,1.44621e-11
3.14986e-05,7.04991e-11,0.000107494,2.82096e-11,0.0127965,5.69331e-11,0.0415229,1.44621e-11
2.82982e-05,7.04991e-11,9.80931e-05,2.82096e-11,0.0115035,5.69331e-11,0.0379326,1.44621e-11
2.5423e-05,7.04991e-11,8.95133e-05,2.82096e-11,0.0103412,5.69331e-11,0.0346527,1.44621e-11
2.28399e-05,7.04991e-11,8.16841e-05,2.82096e-11,0.00929627,5.69331e-11,0.0316565,1.44621e-11
2.05193e-05,7.04991e-11,7.45398e-05,2.82096e-11,0.00835697,5.69331e-11,0.0289193,1.44621e-11
1.84344e-05,7.04991e-11,6.80202e-05,2.82096e-11,0.00751258,5.69331e-11,0.0264188,1.44621e-11
1.65615e-05,7.04991e-11,6.2071e-05,2.82096e-11,0.00675351,5.69331e-11,0.0241346,1.44621e-11
1.48788e-05,7.04991e-11,5.66421e-05,2.82096e-11,0.00607115,5.69331e-11,0.0220478,1.44621e-11
1.33671e-05,7.04991e-11,5.16881e-05,2.82096e-11,0.00545773,5.69331e-11,0.0201415,1.44621e-11
1.2009e-05,7.04991e-11,4.71673e-05,2.82096e-11,0.0049063,5.69331e-11,0.0184,1.44621e-11
1.07889e-05,7.04991e-11,4.3042e-05,2.82096e-11,0.00441058,5.69331e-11,0.0168091,1.44621e-11
9.69282e-06,7.04991e-11,3.92775e-05,2.82096e-11,0.00396495,5.69331e-11,0.0153558,1.44621e-11
8.70806e-06,7.04991e-11,3.58423e-05,2.82096e-11,0.00356436,5.69331e-11,0.0140281,1.44621e-11
7.82336e-06,7.04991e-11,3.27075e-05,2.82096e-11,0.00320423,5.69331e-11,0.0128153,1.44621e-11
7.02855e-06,7.04991e-11,2.98469e-05,2.82096e-11,0.0028805,5.69331e-11,0.0117073,1.44621e-11
6.3145e-06,7.04991e-11,2.72365e-05,2.82096e-11,0.00258947,5.69331e-11,0.0106951,1.44621e-11
5.67299e-06,7.04991e-11,2.48544e-05,2.82096e-11,0.00232785,5.69331e-11,0.00977041,1.44621e-11
5.09666e-06,7.04991e-11,2.26807e-05,2.82096e-11,0.00209267,5.69331e-11,0.00892568,1.44621e-11
4.57889e-06,7.04991e-11,2.06971e-05,2.82096e-11,0.00188124,5.69331e-11,0.00815399,1.44621e-11
4.11372e-06,7.04991e-11,1.8887e-05,2.82096e-11,0.00169118,5.69331e-11,0.00744903,1.44621e-11
3.69581e-06,7.04991e-11,1.72352e-05,2.82096e-11,0.00152032,5.69331e-11,0.00680502,1.44621e-11
3.32036e-06,7.04991e-11,1.57278e-05,2.82096e-11,0.00136673,5.69331e-11,0.00621669,1.44621e-11
2.98305e-06,7.04991e-11,1.43523e-05,2.82096e-11,0.00122865,5.69331e-11,0.00567922,1.44621e-11
2.68001e-06,7.04991e-11,1.30971e-05,2.82096e-11,0.00110452,5.69331e-11,0.00518823,1.44621e-11
2.40776e-06,7.04991e-11,1.19517e-05,2.82096e-11,0.000992937,5.69331e-11,0.00473969,1.44621e-11
2.16317e-06,7.04991e-11,1.09064e-05,2.82096e-11,0.000892625,5.69331e-11,0.00432993,1.44621e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.190386,0.18778,3.11202e-315,1.31428e-315,0.131859,0.131015,4.0982e-316,2.65948e-315
0.0837775,0.0644882,3.11202e-315,1.31428e-315,0.0299625,0.0262575,4.0982e-316,2.65948e-315
0.0417721,0.00466962,3.11202e-315,1.31428e-315,0.012623,0.00604725,4.0982e-316,2.65948e-315
0.0208004,0.001005,3.11202e-315,1.31428e-315,0.00598279,0.00116077,4.0982e-316,2.65948e-315
0.0103625,0.000164099,3.11202e-315,1.31428e-315,0.00293264,0.000140202,4.0982e-316,2.65948e-315
0.00516832,4.76329e-06,3.11202e-315,1.31428e-315,0.0014543,3.54451e-05,4.0982e-316,2.65948e-315
0.00258092,3.52006e-07,3.11202e-315,1.31428e-315,0.000724523,7.52571e-06,4.0982e-316,2.65948e-315
0.00129041,2.9596e-08,3.11202e-315,1.31428e-315,0.000361798,7.64402e-07,4.0982e-316,2.65948e-315
0.000645939,3.24124e-09,3.11202e-315,1.31428e-315,0.00018095,4.94017e-08,4.0982e-316,2.65948e-315
0.000323695,3.66307e-10,3.11202e-315,1.31428e-315,9.06151e-05,2.4379e-09,4.0982e-316,2.65948e-315
0.000162381,1.85758e-11,3.11202e-315,1.31428e-315,4.54288e-05,1.7963e-10,4.0982e-316,2.65948e-315
8.15384e-05,1.85758e-11,3.11202e-315,1.31428e-315,2.27988e-05,1.71602e-11,4.0982e-316,2.65948e-315
4.09817e-05,1.85758e-11,3.11202e-315,1.31428e-315,1.14528e-05,1.71602e-11,4.0982e-316,2.65948e-315
2.06153e-05,1.85758e-11,3.11202e-315,1.31428e-315,5.75841e-06,1.71602e-11,4.0982e-316,2.65948e-315
1.03786e-05,1.85758e-11,3.11202e-315,1.31428e-315,2.89771e-06,1.71602e-11,4.0982e-316,2.65948e-315
5.22885e-06,1.85758e-11,3.11202e-315,1.31428e-315,1.45929e-06,1.71602e-11,4.0982e-316,2.65948e-315
2.63616e-06,1.85758e-11,3.11202e-315,1.31428e-315,7.35432e-07,1.71602e-11,4.0982e-316,2.65948e-315
1.32988e-06,1.85758e-11,3.11202e-315,1.31428e-315,3.70876e-07,1.71602e-11,4.0982e-316,2.65948e-315
6.71277e-07,1.85758e-11,3.11202e-315,1.31428e-315,1.87145e-07,1.71602e-11,4.0982e-316,2.65948e-315
3.39018e-07,1.85758e-11,3.11202e-315,1.31428e-315,9.44867e-08,1.71602e-11,4.0982e-316,2.65948e-315
1.71299e-07,1.85758e-11,3.11202e-315,1.31428e-315,4.77293e-08,1.71602e-11,4.0982e-316,2.65948e-315
8.65921e-08,1.85758e-11,3.11202e-315,1.31428e-315,2.41213e-08,1.71602e-11,4.0982e-316,2.65948e-315
4.37903e-08,1.85758e-11,3.11202e-315,1.31428e-315,1.21956e-08,1.71602e-11,4.0982e-316,2.65948e-315
2.21532e-08,1.85758e-11,3.11202e-315,1.31428e-315,6.16842e-09,1.71602e-11,4.0982e-316,2.65948e-315
1.12109e-08,1.85758e-11,3.11202e-315,1.31428e-315,3.12104e-09,1.71602e-11,4.0982e-316,2.65948e-315
5.67519e-09,1.85758e-11,3.11202e-315,1.31428e-315,1.57968e-09,1.71602e-11,4.0982e-316,2.65948e-315
2.87373e-09,1.85758e-11,3.11202e-315,1.31428e-315,7.99818e-10,1.71602e-11,4.0982e-316,2.65948e-315
1.45564e-09,1.85758e-11,3.11202e-315,1.31428e-315,4.05148e-10,1.71602e-11,4.0982e-316,2.65948e-315
7.37723e-10,1.85758e-11,3.11202e-315,1.31428e-315,2.0546e-10,1.71602e-11,4.0982e-316,2.65948e-315
3.74378e-10,1.85758e-11,3.11202e-315,1.31428e-315,1.04545e-10,1.71602e-11,4.0982e-316,2.65948e-315
1.9088e-10,1.85758e-11,3.11202e-315,1.31428e-315,5.38661e-11,1.71602e-11,4.0982e-316,2.65948e-315
9.89895e-11,1.85758e-11,3.11202e-315,1.31428e-315,5.38661e-11,1.71602e-11,4.0982e-316,2.65948e-315


==> csvs/2lvl_radial_4sqr_c8_C16_keps0.1_k100p9_P2_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.201772,0.198584,2.26571e-315,4.76402e-315,0.10992,0.109174,4.78145e-316,1.98649e-315
0.0918697,0.0632122,2.26571e-315,4.76402e-315,0.0215188,0.0160213,4.78145e-316,1.98649e-315
0.0463159,0.0047077,2.26571e-315,4.76402e-315,0.00732915,0.00175147,4.78145e-316,1.98649e-315
0.0234038,0.0012573,2.26571e-315,4.76402e-315,0.00254716,0.000498155,4.78145e-316,1.98649e-315
0.0118462,0.000249571,2.26571e-315,4.76402e-315,0.00089757,0.000112404,4.78145e-316,1.98649e-315
0.00600576,6.36438e-05,2.26571e-315,4.76402e-315,0.000320391,1.90884e-05,4.78145e-316,1.98649e-315
0.00304921,1.13096e-05,2.26571e-315,4.76402e-315,0.000118451,2.29093e-06,4.78145e-316,1.98649e-315
0.00155016,6.98639e-07,2.26571e-315,4.76402e-315,4.57982e-05,7.27129e-07,4.78145e-316,1.98649e-315
0.00078901,3.79677e-08,2.26571e-315,4.76402e-315,1.90579e-05,1.97056e-07,4.78145e-316,1.98649e-315
0.000402037,4.59851e-09,2.26571e-315,4.76402e-315,8.46276e-06,3.33602e-08,4.78145e-316,1.98649e-315
0.000205067,8.59812e-10,2.26571e-315,4.76402e-315,3.9974e-06,2.40412e-09,4.78145e-316,1.98649e-315
0.000104699,6.84932e-11,2.26571e-315,4.76402e-315,1.95339e-06,1.12455e-10,4.78145e-316,1.98649e-315
5.35042e-05,6.84932e-11,2.26571e-315,4.76402e-315,9.77089e-07,1.79439e-11,4.78145e-316,1.98649e-315
2.73656e-05,6.84932e-11,2.26571e-315,4.76402e-315,4.93799e-07,1.79439e-11,4.78145e-316,1.98649e-315
1.40079e-05,6.84932e-11,2.26571e-315,4.76402e-315,2.51218e-07,1.79439e-11,4.78145e-316,1.98649e-315
7.17584e-06,6.84932e-11,2.26571e-315,4.76402e-315,1.28229e-07,1.79439e-11,4.78145e-316,1.98649e-315
3.6786e-06,6.84932e-11,2.26571e-315,4.76402e-315,6.5588e-08,1.79439e-11,4.78145e-316,1.98649e-315
1.88704e-06,6.84932e-11,2.26571e-315,4.76402e-315,3.35997e-08,1.79439e-11,4.78145e-316,1.98649e-315
9.68612e-07,6.84932e-11,2.26571e-315,4.76402e-315,1.72282e-08,1.79439e-11,4.78145e-316,1.98649e-315
4.9747e-07,6.84932e-11,2.26571e-315,4.76402e-315,8.84229e-09,1.79439e-11,4.78145e-316,1.98649e-315
2.55632e-07,6.84932e-11,2.26571e-315,4.76402e-315,4.54083e-09,1.79439e-11,4.78145e-316,1.98649e-315
1.31424e-07,6.84932e-11,2.26571e-315,4.76402e-315,2.33349e-09,1.79439e-11,4.78145e-316,1.98649e-315
6.75967e-08,6.84932e-11,2.26571e-315,4.76402e-315,1.19969e-09,1.79439e-11,4.78145e-316,1.98649e-315
3.47821e-08,6.84932e-11,2.26571e-315,4.76402e-315,6.17163e-10,1.79439e-11,4.78145e-316,1.98649e-315
1.79039e-08,6.84932e-11,2.26571e-315,4.76402e-315,3.17718e-10,1.79439e-11,4.78145e-316,1.98649e-315
9.21918e-09,6.84932e-11,2.26571e-315,4.76402e-315,1.63844e-10,1.79439e-11,4.78145e-316,1.98649e-315
4.74876e-09,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
2.44697e-09,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
1.26161e-09,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
6.51419e-10,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
3.37954e-10,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
1.7826e-10,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315
9.92782e-11,6.84932e-11,2.26571e-315,4.76402e-315,8.49537e-11,1.79439e-11,4.78145e-316,1.98649e-315


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,996.553,

==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.989111,0.698659,0.957212,0.687001,0.451853,0.410108,0.454403,0.412053
0.0663603,0.0346435,0.0704845,0.0377392,0.0296949,0.0173099,0.0328498,0.0213767
0.00460918,0.00101267,0.00596516,0.0022094,0.00190329,0.000727487,0.00314883,0.00153001
0.000311554,3.88493e-05,0.000524657,0.000136533,0.000133672,2.72127e-05,0.000282265,9.28234e-05
2.16908e-05,1.38306e-06,4.03592e-05,7.65426e-06,9.68419e-06,1.24081e-06,2.10747e-05,5.37244e-06
1.57388e-06,7.60949e-08,2.81692e-06,3.79458e-07,7.24764e-07,5.32416e-08,1.5637e-06,3.37166e-07
1.16548e-07,3.22664e-09,1.95278e-07,2.30104e-08,5.30381e-08,2.13169e-09,1.14131e-07,1.97145e-08
8.49365e-09,1.25972e-10,1.37873e-08,1.20906e-09,3.75964e-09,7.55372e-11,7.99605e-09,9.24079e-10
6.06479e-10,5.29121e-12,1.03666e-09,6.60098e-11,2.66986e-10,7.55372e-11,5.46495e-10,8.38795e-11
4.30826e-11,5.29121e-12,7.92296e-11,6.60098e-11,1.89883e-11,7.55372e-11,3.98077e-11,8.38795e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.334152,0.324978,0.410042,0.389637,0.269819,0.26258,0.329739,0.316403
0.16576,0.110549,0.197733,0.135136,0.160737,0.100274,0.18946,0.128999
0.0997357,0.0365548,0.11747,0.045489,0.110445,0.00933301,0.130326,0.0127102
0.0645948,0.00277158,0.0758504,0.00414169,0.076146,0.00155529,0.0898791,0.00200221
0.0432074,0.000360071,0.0507475,0.000426385,0.0524034,0.000145828,0.0618463,0.000238147
0.0293585,4.33953e-05,0.0345109,8.51365e-05,0.0360279,1.64524e-05,0.0425159,5.10013e-05
0.0200959,6.85207e-06,0.0236374,2.23894e-05,0.0247594,4.9766e-06,0.0292167,1.34785e-05
0.0137974,1.61974e-06,0.0162337,4.26572e-06,0.0170132,1.65146e-06,0.0200757,2.47632e-06
0.00948235,7.49273e-08,0.0111578,2.78306e-07,0.0116903,1.30433e-07,0.0137947,3.24871e-07
0.00651797,5.15462e-09,0.00766967,1.57634e-08,0.00803286,8.59672e-09,0.00947897,1.85559e-08
0.00447999,2.22208e-10,0.00527147,1.01992e-09,0.00551982,4.04842e-10,0.00651355,1.01669e-09
0.00307891,8.88791e-12,0.00362278,6.67919e-11,0.00379301,1.66742e-11,0.00447588,7.28568e-11
0.00211586,8.88791e-12,0.00248957,6.67919e-11,0.00260643,1.66742e-11,0.00307568,7.28568e-11
0.00145398,8.88791e-12,0.00171077,6.67919e-11,0.00179105,1.66742e-11,0.0021135,7.28568e-11
0.000999133,8.88791e-12,0.00117558,6.67919e-11,0.00123076,1.66742e-11,0.00145233,7.28568e-11
0.000686572,8.88791e-12,0.000807818,6.67919e-11,0.000845737,1.66742e-11,0.000997993,7.28568e-11
0.000471789,8.88791e-12,0.000555102,6.67919e-11,0.000581164,1.66742e-11,0.000685787,7.28568e-11
0.000324198,8.88791e-12,0.000381446,6.67919e-11,0.000399358,1.66742e-11,0.000471249,7.28568e-11
0.000222778,8.88791e-12,0.000262115,6.67919e-11,0.000274426,1.66742e-11,0.000323826,7.28568e-11
0.000153086,8.88791e-12,0.000180116,6.67919e-11,0.000188577,1.66742e-11,0.000222522,7.28568e-11
0.000105196,8.88791e-12,0.000123769,6.67919e-11,0.000129584,1.66742e-11,0.000152909,7.28568e-11
7.22874e-05,8.88791e-12,8.50494e-05,6.67919e-11,8.9046e-05,1.66742e-11,0.000105074,7.28568e-11
4.96736e-05,8.88791e-12,5.84428e-05,6.67919e-11,6.11896e-05,1.66742e-11,7.22028e-05,7.28568e-11
3.41341e-05,8.88791e-12,4.01597e-05,6.67919e-11,4.20476e-05,1.66742e-11,4.96152e-05,7.28568e-11
2.34559e-05,8.88791e-12,2.75963e-05,6.67919e-11,2.88938e-05,1.66742e-11,3.40937e-05,7.28568e-11
1.61181e-05,8.88791e-12,1.89632e-05,6.67919e-11,1.98549e-05,1.66742e-11,2.3428e-05,7.28568e-11
1.10759e-05,8.88791e-12,1.30308e-05,6.67919e-11,1.36436e-05,1.66742e-11,1.60989e-05,7.28568e-11
7.61099e-06,8.88791e-12,8.95427e-06,6.67919e-11,9.37548e-06,1.66742e-11,1.10626e-05,7.28568e-11
5.23003e-06,8.88791e-12,6.15305e-06,6.67919e-11,6.44253e-06,1.66742e-11,7.60179e-06,7.28568e-11
3.59391e-06,8.88791e-12,4.22815e-06,6.67919e-11,4.4271e-06,1.66742e-11,5.22367e-06,7.28568e-11
2.46962e-06,8.88791e-12,2.90543e-06,6.67919e-11,3.04217e-06,1.66742e-11,3.58952e-06,7.28568e-11
1.69705e-06,8.88791e-12,1.9965e-06,6.67919e-11,2.09048e-06,1.66742e-11,2.46659e-06,7.28568e-11
1.16616e-06,8.88791e-12,1.37192e-06,6.67919e-11,1.43651e-06,1.66742e-11,1.69495e-06,7.28568e-11
8.01346e-07,8.88791e-12,9.42737e-07,6.67919e-11,9.87125e-07,1.66742e-11,1.16471e-06,7.28568e-11
5.5066e-07,8.88791e-12,6.47814e-07,6.67919e-11,6.78321e-07,1.66742e-11,8.00345e-07,7.28568e-11
3.78396e-07,8.88791e-12,4.45155e-07,6.67919e-11,4.66121e-07,1.66742e-11,5.49968e-07,7.28568e-11
2.60022e-07,8.88791e-12,3.05894e-07,6.67919e-11,3.20304e-07,1.66742e-11,3.77918e-07,7.28568e-11
1.78679e-07,8.88791e-12,2.10199e-07,6.67919e-11,2.20102e-07,1.66742e-11,2.59692e-07,7.28568e-11
1.22782e-07,8.88791e-12,1.44441e-07,6.67919e-11,1.51247e-07,1.66742e-11,1.78451e-07,7.28568e-11
8.43721e-08,8.88791e-12,9.92549e-08,6.67919e-11,1.03932e-07,1.66742e-11,1.22625e-07,7.28568e-11
5.79779e-08,8.88791e-12,6.82044e-08,6.67919e-11,7.14191e-08,1.66742e-11,8.42635e-08,7.28568e-11
3.98406e-08,8.88791e-12,4.68676e-08,6.67919e-11,4.9077e-08,1.66742e-11,5.79029e-08,7.28568e-11
2.73772e-08,8.88791e-12,3.22057e-08,6.67919e-11,3.37241e-08,1.66742e-11,3.97888e-08,7.28568e-11
1.88127e-08,8.88791e-12,2.21306e-08,6.67919e-11,2.31741e-08,1.66742e-11,2.73414e-08,7.28568e-11
1.29275e-08,8.88791e-12,1.52074e-08,6.67919e-11,1.59245e-08,1.66742e-11,1.8788e-08,7.28568e-11
8.88338e-09,8.88791e-12,1.04499e-08,6.67919e-11,1.09428e-08,1.66742e-11,1.29105e-08,7.28568e-11
6.10436e-09,8.88791e-12,7.18083e-09,6.67919e-11,7.51958e-09,1.66742e-11,8.87161e-09,7.28568e-11
4.19473e-09,8.88791e-12,4.93441e-09,6.67919e-11,5.16722e-09,1.66742e-11,6.09624e-09,7.28568e-11
2.88248e-09,8.88791e-12,3.39074e-09,6.67919e-11,3.55075e-09,1.66742e-11,4.18913e-09,7.28568e-11
1.98075e-09,8.88791e-12,2.33e-09,6.67919e-11,2.43996e-09,1.66742e-11,2.87861e-09,7.28568e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.162465,0.161338,0.2908,0.280578,0.0826662,0.0824278,0.153531,0.151508
0.0498043,0.026833,0.0871166,0.0500763,0.0100506,0.0089297,0.0171802,0.0156361
0.0167392,0.00133606,0.0289675,0.00240245,0.00193158,0.000594518,0.00314016,0.00118756
0.00564279,0.000242404,0.00964871,0.000441041,0.000397743,6.44785e-05,0.000633968,0.000115185
0.00190659,1.4713e-05,0.00322101,2.91835e-05,8.69708e-05,8.04192e-06,0.000137506,1.60768e-05
0.000645729,6.0181e-07,0.00107777,1.28327e-06,2.10012e-05,5.10702e-07,3.33204e-05,9.21567e-07
0.000219179,2.0316e-08,0.000361421,5.6555e-08,5.78181e-06,9.12399e-08,9.23764e-06,1.72284e-07
7.45444e-05,2.02491e-09,0.000121442,5.95382e-09,1.77727e-06,7.70243e-09,2.84164e-06,1.44457e-08
2.53988e-05,1.15989e-10,4.08802e-05,2.68687e-10,5.81168e-07,4.11552e-10,9.23312e-07,8.64536e-10
8.66782e-06,5.62712e-12,1.37837e-05,1.70203e-11,1.953e-07,1.43157e-11,3.07122e-07,3.19655e-11
2.96228e-06,5.62712e-12,4.65426e-06,1.70203e-11,6.63648e-08,1.43157e-11,1.03146e-07,3.19655e-11
1.01365e-06,5.62712e-12,1.57362e-06,1.70203e-11,2.26591e-08,1.43157e-11,3.479e-08,3.19655e-11
3.47239e-07,5.62712e-12,5.32652e-07,1.70203e-11,7.75486e-09,1.43157e-11,1.17611e-08,3.19655e-11
1.19066e-07,5.62712e-12,1.80479e-07,1.70203e-11,2.65785e-09,1.43157e-11,3.98184e-09,3.19655e-11
4.08613e-08,5.62712e-12,6.12058e-08,1.70203e-11,9.11883e-10,1.43157e-11,1.3496e-09,3.19655e-11
1.40331e-08,5.62712e-12,2.07727e-08,1.70203e-11,3.1312e-10,1.43157e-11,4.57852e-10,3.19655e-11
4.82242e-09,5.62712e-12,7.05484e-09,1.70203e-11,1.07597e-10,1.43157e-11,1.55447e-10,3.19655e-11
1.65811e-09,5.62712e-12,2.39737e-09,1.70203e-11,3.70103e-11,1.43157e-11,5.28242e-11,3.19655e-11
5.70391e-10,5.62712e-12,8.15096e-10,1.70203e-11,3.70103e-11,1.43157e-11,5.28242e-11,3.19655e-11
1.96313e-10,5.62712e-12,2.77262e-10,1.70203e-11,3.70103e-11,1.43157e-11,5.28242e-11,3.19655e-11
6.76425e-11,5.62712e-12,9.43908e-11,1.70203e-11,3.70103e-11,1.43157e-11,5.28242e-11,3.19655e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.136617,0.135842,0.357083,0.336252,0.0958934,0.0955611,0.237893,0.230897
0.0410573,0.0237798,0.10511,0.0612973,0.0216947,0.0191022,0.0539424,0.0474991
0.0136204,0.000992005,0.0346459,0.00263861,0.00686507,0.00406515,0.0170602,0.0104182
0.00452679,0.00017516,0.0114502,0.000449521,0.00221247,0.000359009,0.00562919,0.000940291
0.00150695,1.37193e-05,0.00379085,3.86062e-05,0.000717093,3.04778e-05,0.00182973,7.73894e-05
0.000502532,2.0588e-06,0.00125708,5.77382e-06,0.000232092,5.03967e-06,0.000600653,1.31937e-05
0.000167865,5.70881e-08,0.000417522,1.68509e-07,7.54425e-05,3.72438e-07,0.000197187,1.09361e-06
5.61635e-05,1.93186e-09,0.000138875,5.83393e-09,2.44958e-05,5.47863e-08,6.42647e-05,1.70999e-07
1.88192e-05,7.4464e-11,4.62547e-05,3.03746e-10,7.98005e-06,4.19108e-09,2.1289e-05,1.08577e-08
6.31478e-06,7.4464e-11,1.54252e-05,4.40827e-11,2.6013e-06,2.15612e-10,6.90345e-06,5.77205e-10
2.12169e-06,7.4464e-11,5.14987e-06,4.40827e-11,8.49302e-07,7.25644e-12,2.29957e-06,2.10001e-11
7.13719e-07,7.4464e-11,1.72117e-06,4.40827e-11,2.7804e-07,7.25644e-12,7.45413e-07,2.10001e-11
2.40355e-07,7.4464e-11,5.75768e-07,4.40827e-11,9.1017e-08,7.25644e-12,2.4838e-07,2.10001e-11
8.10248e-08,7.4464e-11,1.92778e-07,4.40827e-11,2.99197e-08,7.25644e-12,8.09143e-08,2.10001e-11
2.7339e-08,7.4464e-11,6.45932e-08,4.40827e-11,9.82727e-09,7.25644e-12,2.68383e-08,2.10001e-11
9.23229e-09,7.4464e-11,2.16586e-08,4.40827e-11,3.24218e-09,7.25644e-12,8.82167e-09,2.10001e-11
3.12008e-09,7.4464e-11,7.2666e-09,4.40827e-11,1.06928e-09,7.25644e-12,2.90482e-09,2.10001e-11
1.05518e-09,7.4464e-11,2.43939e-09,4.40827e-11,3.53875e-10,7.25644e-12,9.64469e-10,2.10001e-11
3.57137e-10,7.4464e-11,8.19327e-10,4.40827e-11,1.17288e-10,7.25644e-12,3.15484e-10,2.10001e-11
1.21139e-10,7.4464e-11,2.75401e-10,4.40827e-11,3.90764e-11,7.25644e-12,1.05648e-10,2.10001e-11
4.16779e-11,7.4464e-11,9.2856e-11,4.40827e-11,3.90764e-11,7.25644e-12,3.46228e-11,2.10001e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.115726,0.115246,0.397988,0.369665,0.0703548,0.0702617,0.229931,0.224057
0.0354136,0.0199569,0.120433,0.0664125,0.0117016,0.00956915,0.038656,0.0324392
0.0116863,0.000723887,0.0393438,0.002458,0.00342779,0.00119118,0.011462,0.00384047
0.0038539,0.000127424,0.0128669,0.000431546,0.00109916,9.78121e-05,0.00366454,0.000323364
0.00127225,5.6107e-06,0.00421372,2.02119e-05,0.000360147,9.34569e-06,0.0011928,3.15978e-05
0.000420565,9.55252e-08,0.00138195,3.33221e-07,0.000118765,1.33425e-06,0.000390406,4.45463e-06
0.000139215,5.6866e-09,0.000453877,1.80821e-08,3.92696e-05,9.25827e-08,0.000128095,3.09453e-07
4.61427e-05,2.32887e-10,0.000149272,6.67405e-10,1.30062e-05,3.68684e-09,4.20983e-05,1.25155e-08
1.53128e-05,1.60255e-11,4.91572e-05,5.05485e-11,4.31352e-06,1.14341e-10,1.38548e-05,3.83191e-10
5.0875e-06,1.60255e-11,1.6208e-05,5.05485e-11,1.43232e-06,3.47834e-12,4.56555e-06,1.18583e-11
1.69209e-06,1.60255e-11,5.35023e-06,5.05485e-11,4.76145e-07,3.47834e-12,1.50627e-06,1.18583e-11
5.63347e-07,1.60255e-11,1.76802e-06,5.05485e-11,1.58448e-07,3.47834e-12,4.97507e-07,1.18583e-11
1.87729e-07,1.60255e-11,5.84843e-07,5.05485e-11,5.27783e-08,3.47834e-12,1.64494e-07,1.18583e-11
6.26121e-08,1.60255e-11,1.93642e-07,5.05485e-11,1.75958e-08,3.47834e-12,5.44402e-08,1.18583e-11
2.08991e-08,1.60255e-11,6.41704e-08,5.05485e-11,5.8711e-09,3.47834e-12,1.80336e-08,1.18583e-11
6.98087e-09,1.60255e-11,2.12823e-08,5.05485e-11,1.96046e-09,3.47834e-12,5.97866e-09,1.18583e-11
2.33338e-09,1.60255e-11,7.06352e-09,5.05485e-11,6.55108e-10,3.47834e-12,1.98362e-09,1.18583e-11
7.80518e-10,1.60255e-11,2.34597e-09,5.05485e-11,2.19135e-10,3.47834e-12,6.58621e-10,1.18583e-11
2.61545e-10,1.60255e-11,7.79735e-10,5.05485e-11,7.35974e-11,3.47834e-12,2.18915e-10,1.18583e-11
8.86499e-11,1.60255e-11,2.59638e-10,5.05485e-11,7.35974e-11,3.47834e-12,7.30692e-11,1.18583e-11
8.86499e-11,1.60255e-11,8.74726e-11,5.05485e-11,7.35974e-11,3.47834e-12,7.30692e-11,1.18583e-11


==> csvs/2lvl_radial_4sqr_c8_C16_keps0_k100p9_P2_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.118985,0.118404,0.505699,0.450692,0.0496521,0.0495667,0.201715,0.197381
0.0364346,0.0175013,0.154353,0.0724948,0.00377593,0.00319881,0.0149349,0.0125585
0.0118012,0.000889636,0.0497204,0.00369082,0.000563266,0.00034103,0.00227776,0.00142187
0.00383449,0.000137459,0.0160683,0.000570542,0.000105389,4.86161e-05,0.000433813,0.000201497
0.00124989,1.5293e-05,0.00520928,6.28717e-05,2.60346e-05,7.39092e-06,0.000107718,3.03879e-05
0.000408605,1.03848e-06,0.00169373,4.41247e-06,7.81686e-06,3.98501e-07,3.22369e-05,1.6409e-06
0.000133924,2.08581e-08,0.000552124,1.20205e-07,2.49122e-06,6.58814e-08,1.02331e-05,2.73108e-07
4.39962e-05,1.47724e-09,0.000180398,7.51873e-09,8.11339e-07,4.2907e-09,3.31809e-06,1.80858e-08
1.44834e-05,5.4285e-11,5.90646e-05,2.40064e-10,2.65884e-07,2.22843e-10,1.08241e-06,9.5161e-10
4.77676e-06,5.4285e-11,1.93744e-05,1.25933e-11,8.74785e-08,6.76883e-12,3.54379e-07,4.32278e-11
1.57805e-06,5.4285e-11,6.36581e-06,1.25933e-11,2.88504e-08,6.76883e-12,1.16276e-07,4.32278e-11
5.221e-07,5.4285e-11,2.09471e-06,1.25933e-11,9.53466e-09,6.76883e-12,3.82248e-08,4.32278e-11
1.72966e-07,5.4285e-11,6.90194e-07,1.25933e-11,3.15636e-09,6.76883e-12,1.2586e-08,4.32278e-11
5.73692e-08,5.4285e-11,2.27682e-07,1.25933e-11,1.04642e-09,6.76883e-12,4.14995e-09,4.32278e-11
1.90477e-08,5.4285e-11,7.51855e-08,1.25933e-11,3.47394e-10,6.76883e-12,1.37e-09,4.32278e-11
6.32996e-09,5.4285e-11,2.48505e-08,1.25933e-11,1.15632e-10,6.76883e-12,4.5278e-10,4.32278e-11
2.10536e-09,5.4285e-11,8.22019e-09,1.25933e-11,3.90645e-11,6.76883e-12,1.49916e-10,4.32278e-11
7.0114e-10,5.4285e-11,2.72113e-09,1.25933e-11,3.90645e-11,6.76883e-12,5.0101e-11,4.32278e-11
2.34873e-10,5.4285e-11,9.01622e-10,1.25933e-11,3.90645e-11,6.76883e-12,5.0101e-11,4.32278e-11
8.23186e-11,5.4285e-11,2.99879e-10,1.25933e-11,3.90645e-11,6.76883e-12,5.0101e-11,4.32278e-11
8.23186e-11,5.4285e-11,1.02663e-10,1.25933e-11,3.90645e-11,6.76883e-12,5.0101e-11,4.32278e-11
8.23186e-11,5.4285e-11,4.25886e-11,1.25933e-11,3.90645e-11,6.76883e-12,5.0101e-11,4.32278e-11


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,996.553,

==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.275762,0.265841,0.264678,0.255869,0.100749,0.100107,0.0973901,0.0967317
0.00572306,0.00246419,0.00560409,0.00270165,0.0025665,0.001212,0.00260498,0.0013963
0.00022993,6.89406e-05,0.000187403,7.2387e-05,0.000133238,3.51734e-05,9.55567e-05,3.26592e-05
9.19453e-06,1.41341e-06,7.00736e-06,1.47879e-06,4.83135e-06,6.53638e-07,2.75682e-06,7.07015e-07
3.69266e-07,3.27186e-08,2.43377e-07,3.70946e-08,1.79309e-07,1.86299e-08,8.00187e-08,1.52405e-08
1.38932e-08,9.20502e-10,7.84891e-09,8.35041e-10,6.86778e-09,3.58288e-10,2.7879e-09,3.89012e-10
5.19281e-10,1.49707e-11,2.2697e-10,1.48508e-11,2.81719e-10,1.07827e-11,9.30032e-11,9.07843e-12
1.99918e-11,1.49707e-11,7.20208e-12,1.48508e-11,1.11268e-11,1.07827e-11,9.30032e-11,9.07843e-12


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.205776,0.205612,0.250009,0.248721,0.165802,0.164319,0.198195,0.19514
0.0816276,0.0487406,0.0962956,0.0557875,0.0822493,0.0368167,0.0968804,0.0458093
0.0392922,0.0089599,0.0455367,0.0106809,0.0453195,0.00215582,0.0528123,0.00267139
0.0205339,0.000517277,0.023558,0.000597629,0.0249776,0.000293848,0.028756,0.000349699
0.011126,7.68247e-05,0.0126591,8.81432e-05,0.0137396,3.64357e-05,0.0156277,4.67248e-05
0.00610845,1.36307e-05,0.00688305,1.59572e-05,0.00755383,7.91505e-06,0.00849012,9.20612e-06
0.00336383,2.0235e-06,0.00374854,2.25727e-06,0.00415299,8.81705e-07,0.00461298,9.66174e-07
0.00185203,1.06091e-07,0.00203975,1.10944e-07,0.00228349,8.52205e-08,0.00250673,9.84605e-08
0.001019,4.21956e-09,0.00110903,4.09242e-09,0.00125563,3.16904e-09,0.00136227,3.838e-09
0.000560428,1.71474e-10,0.000602753,1.75325e-10,0.000690456,1.1553e-10,0.000740334,1.50327e-10
0.000308173,7.37325e-12,0.000327558,7.69118e-12,0.000379672,4.61603e-12,0.000402338,6.27261e-12
0.000169455,7.37325e-12,0.000178006,7.69118e-12,0.000208775,4.61603e-12,0.000218651,6.27261e-12
9.31779e-05,7.37325e-12,9.67361e-05,7.69118e-12,0.0001148,4.61603e-12,0.000118825,6.27261e-12
5.1236e-05,7.37325e-12,5.25708e-05,7.69118e-12,6.31256e-05,4.61603e-12,6.45747e-05,6.27261e-12
2.81733e-05,7.37325e-12,2.85694e-05,7.69118e-12,3.47109e-05,4.61603e-12,3.50926e-05,6.27261e-12
1.54917e-05,7.37325e-12,1.55258e-05,7.69118e-12,1.90864e-05,4.61603e-12,1.90707e-05,6.27261e-12
8.51838e-06,7.37325e-12,8.43738e-06,7.69118e-12,1.0495e-05,4.61603e-12,1.03638e-05,6.27261e-12
4.68397e-06,7.37325e-12,4.5852e-06,7.69118e-12,5.77082e-06,4.61603e-12,5.63206e-06,6.27261e-12
2.57555e-06,7.37325e-12,2.49177e-06,7.69118e-12,3.17317e-06,4.61603e-12,3.06067e-06,6.27261e-12
1.4162e-06,7.37325e-12,1.35411e-06,7.69118e-12,1.74481e-06,4.61603e-12,1.66327e-06,6.27261e-12
7.78715e-07,7.37325e-12,7.35873e-07,7.69118e-12,9.59403e-07,4.61603e-12,9.03879e-07,6.27261e-12
4.28186e-07,7.37325e-12,3.99898e-07,7.69118e-12,5.27539e-07,4.61603e-12,4.91198e-07,6.27261e-12
2.35443e-07,7.37325e-12,2.17318e-07,7.69118e-12,2.90073e-07,4.61603e-12,2.66933e-07,6.27261e-12
1.29461e-07,7.37325e-12,1.18098e-07,7.69118e-12,1.595e-07,4.61603e-12,1.4506e-07,6.27261e-12
7.11852e-08,7.37325e-12,6.4178e-08,7.69118e-12,8.77027e-08,4.61603e-12,7.88303e-08,6.27261e-12
3.91419e-08,7.37325e-12,3.48763e-08,7.69118e-12,4.82242e-08,4.61603e-12,4.28389e-08,6.27261e-12
2.15226e-08,7.37325e-12,1.89529e-08,7.69118e-12,2.65166e-08,4.61603e-12,2.328e-08,6.27261e-12
1.18344e-08,7.37325e-12,1.02996e-08,7.69118e-12,1.45804e-08,4.61603e-12,1.26511e-08,6.27261e-12
6.50726e-09,7.37325e-12,5.59712e-09,7.69118e-12,8.01718e-09,4.61603e-12,6.87498e-09,6.27261e-12
3.57808e-09,7.37325e-12,3.04164e-09,7.69118e-12,4.40832e-09,4.61603e-12,3.73608e-09,6.27261e-12
1.96744e-09,7.37325e-12,1.65292e-09,7.69118e-12,2.42396e-09,4.61603e-12,2.0303e-09,6.27261e-12
1.08181e-09,7.37325e-12,8.9826e-10,7.69118e-12,1.33284e-09,4.61603e-12,1.10333e-09,6.27261e-12
5.94841e-10,7.37325e-12,4.88133e-10,7.69118e-12,7.32878e-10,4.61603e-12,5.99579e-10,6.27261e-12
3.27083e-10,7.37325e-12,2.65274e-10,7.69118e-12,4.02978e-10,4.61603e-12,3.25829e-10,6.27261e-12
1.79853e-10,7.37325e-12,1.44164e-10,7.69118e-12,2.21585e-10,4.61603e-12,1.7707e-10,6.27261e-12
9.88887e-11,7.37325e-12,7.83397e-11,7.69118e-12,1.21841e-10,4.61603e-12,9.6226e-11,6.27261e-12
9.88887e-11,7.37325e-12,7.83397e-11,7.69118e-12,6.69967e-11,4.61603e-12,9.6226e-11,6.27261e-12


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.230563,0.227504,0.298413,0.289556,0.131332,0.130402,0.169255,0.167068
0.105569,0.0759474,0.138677,0.10343,0.0236689,0.0212723,0.0295175,0.0269048
0.0556086,0.00740875,0.0729048,0.00999993,0.00726202,0.00381561,0.00890577,0.00485518
0.0294936,0.00194557,0.0384486,0.0024813,0.00252454,0.000496798,0.00308307,0.000640246
0.015671,0.000464165,0.0203057,0.000610014,0.000930029,0.000179735,0.0011337,0.000232497
0.00833968,4.32046e-05,0.0107394,5.72611e-05,0.00036525,2.42158e-05,0.000445887,3.08807e-05
0.00444436,2.61663e-06,0.00568734,3.65508e-06,0.000155953,4.35923e-06,0.000191324,5.53756e-06
0.00237141,4.13876e-07,0.00301545,5.99955e-07,7.26284e-05,1.26116e-06,8.94846e-05,1.59439e-06
0.00126671,6.29334e-08,0.00160047,8.96721e-08,3.61004e-05,2.15064e-07,4.45239e-05,2.67741e-07
0.000677271,1.03776e-08,0.000850246,1.37482e-08,1.86419e-05,1.84065e-08,2.29423e-05,2.17892e-08
0.000362419,9.89153e-10,0.000452055,1.19757e-09,9.81465e-06,2.03244e-09,1.20284e-05,2.34604e-09
0.000194078,6.94314e-11,0.000240517,9.14981e-11,5.21535e-06,4.2512e-10,6.35797e-06,4.98978e-10
0.000103996,6.94314e-11,0.000128047,9.14981e-11,2.78376e-06,5.28868e-11,3.37381e-06,6.1012e-11
5.57561e-05,6.94314e-11,6.82062e-05,9.14981e-11,1.48926e-06,5.28868e-11,1.79384e-06,6.1012e-11
2.99072e-05,6.94314e-11,3.63481e-05,9.14981e-11,7.97761e-07,5.28868e-11,9.54858e-07,6.1012e-11
1.60486e-05,6.94314e-11,1.93783e-05,9.14981e-11,4.27691e-07,5.28868e-11,5.08641e-07,6.1012e-11
8.61491e-06,6.94314e-11,1.03348e-05,9.14981e-11,2.29425e-07,5.28868e-11,2.71091e-07,6.1012e-11
4.6259e-06,6.94314e-11,5.51343e-06,9.14981e-11,1.23125e-07,5.28868e-11,1.44544e-07,6.1012e-11
2.4846e-06,6.94314e-11,2.94207e-06,9.14981e-11,6.61009e-08,5.28868e-11,7.70966e-08,6.1012e-11
1.33479e-06,6.94314e-11,1.5703e-06,9.14981e-11,3.54976e-08,5.28868e-11,4.11336e-08,6.1012e-11
7.17221e-07,6.94314e-11,8.38299e-07,9.14981e-11,1.90678e-08,5.28868e-11,2.19516e-08,6.1012e-11
3.85448e-07,6.94314e-11,4.47597e-07,9.14981e-11,1.02446e-08,5.28868e-11,1.17173e-08,6.1012e-11
2.07176e-07,6.94314e-11,2.39023e-07,9.14981e-11,5.50516e-09,5.28868e-11,6.25563e-09,6.1012e-11
1.1137e-07,6.94314e-11,1.27657e-07,9.14981e-11,2.95878e-09,5.28868e-11,3.34028e-09,6.1012e-11
5.98743e-08,6.94314e-11,6.81865e-08,9.14981e-11,1.59042e-09,5.28868e-11,1.78383e-09,6.1012e-11
3.21924e-08,6.94314e-11,3.64244e-08,9.14981e-11,8.54992e-10,5.28868e-11,9.52745e-10,6.1012e-11
1.73101e-08,6.94314e-11,1.94591e-08,9.14981e-11,4.59681e-10,5.28868e-11,5.08913e-10,6.1012e-11
9.30843e-09,6.94314e-11,1.03964e-08,9.14981e-11,2.47166e-10,5.28868e-11,2.71864e-10,6.1012e-11
5.00585e-09,6.94314e-11,5.55481e-09,9.14981e-11,1.32906e-10,5.28868e-11,1.45241e-10,6.1012e-11
2.69216e-09,6.94314e-11,2.96811e-09,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
1.44792e-09,6.94314e-11,1.58603e-09,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
7.78762e-10,6.94314e-11,8.47536e-10,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
4.18868e-10,6.94314e-11,4.5292e-10,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
2.25304e-10,6.94314e-11,2.4205e-10,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
1.21194e-10,6.94314e-11,1.29362e-10,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11
6.51927e-11,6.94314e-11,6.91398e-11,9.14981e-11,7.14746e-11,5.28868e-11,7.76001e-11,6.1012e-11


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.264999,0.258303,0.348412,0.331979,0.703872,0.5799,0.889416,0.668289
0.138881,0.131407,0.184607,0.174807,3.89626,0.210602,4.9249,0.272824
0.199186,0.12508,0.254322,0.16668,22.5353,0.139041,28.5358,0.180124
1.02228,0.0434998,1.29209,0.0579687,130.4,0.0493639,165.427,0.0666679
5.89213,0.0392334,7.45614,0.052761,754.735,0.0229115,959.301,0.030799
34.047,0.00618499,43.134,0.00816358,4369.23,0.00857364,5564.49,0.0113169
196.822,0.00232374,249.651,0.00310394,25298.9,0.00218758,32285.8,0.00292523
1138.21,0.000878998,1445.53,0.00115813,146514,0.000491361,187372,0.000659023
6584.46,8.60258e-05,8373.25,0.000118801,848658,0.000225283,1.08767e+06,0.000302602
38102.6,1.40452e-05,48520.8,2.0117e-05,4.91649e+06,8.00552e-05,6.31519e+06,0.000106023
220557,3.08808e-06,281270,4.45824e-06,2.84867e+07,1.80261e-05,3.66743e+07,2.38481e-05
1.27705e+06,4.18373e-07,1.63106e+06,6.16283e-07,1.65078e+08,3.77945e-06,2.13018e+08,5.02886e-06
7.39626e+06,6.55196e-08,9.46156e+06,8.9475e-08,9.56736e+08,5.92652e-07,1.2375e+09,7.95183e-07
4.28472e+07,1.55784e-08,5.49026e+07,2.17239e-08,5.54558e+09,7.22414e-08,7.19029e+09,9.65083e-08
2.48275e+08,2.23703e-09,3.18678e+08,3.18717e-09,3.21477e+10,9.70861e-09,4.17839e+10,1.3737e-08
1.43892e+09,2.54757e-10,1.85027e+09,3.64145e-10,1.86379e+11,2.09417e-09,2.42846e+11,2.97882e-09
8.3411e+09,4.5298e-11,1.07456e+10,6.36136e-11,1.08066e+12,3.83509e-10,1.41159e+12,5.02273e-10
4.83604e+10,4.5298e-11,6.24215e+10,6.36136e-11,1.08066e+12,5.63409e-11,1.41159e+12,7.86018e-11
2.80433e+11,4.5298e-11,3.62691e+11,6.36136e-11,1.08066e+12,5.63409e-11,1.41159e+12,7.86018e-11
1.62643e+12,4.5298e-11,2.10781e+12,6.36136e-11,1.08066e+12,5.63409e-11,1.41159e+12,7.86018e-11


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.297346,0.286898,0.387604,0.363649,0.279856,0.271464,0.362216,0.342438
0.146333,0.141778,0.190125,0.184168,0.094087,0.0805093,0.120145,0.103198
0.111198,0.0798512,0.145607,0.105971,0.0470488,0.0396315,0.0602175,0.0515807
0.0888703,0.0210157,0.116571,0.0276528,0.031542,0.0194768,0.0407304,0.0253432
0.0712727,0.00643625,0.0935112,0.00838208,0.0230864,0.0105285,0.0299414,0.0136413
0.0571792,0.00410401,0.0750068,0.00538393,0.0175041,0.00514372,0.0227647,0.00663899
0.0458903,0.00128727,0.0601809,0.00170589,0.0135405,0.00201528,0.0176488,0.00261599
0.0368478,0.000272741,0.0483063,0.000359847,0.0106149,0.000861665,0.0138564,0.00114396
0.0296023,8.84137e-05,0.0387939,0.000116991,0.00839612,0.000389061,0.0109699,0.000514572
0.0237941,2.76096e-05,0.0311706,3.74751e-05,0.00668066,0.000214858,0.00873253,0.000274972
0.0191355,8.16904e-06,0.0250581,1.1022e-05,0.00533691,0.000112042,0.00697707,0.000143885
0.0153969,2.67044e-06,0.0201543,3.60401e-06,0.00427502,3.23062e-05,0.00558847,4.16197e-05
0.0123951,1.08937e-06,0.0162181,1.46296e-06,0.00343092,6.83789e-06,0.0044841,8.77127e-06
0.00998334,3.65068e-07,0.0130568,5.01293e-07,0.00275727,1.96231e-06,0.00360257,2.54376e-06
0.0080447,7.47039e-08,0.0105165,1.06291e-07,0.00221819,6.57241e-07,0.00289715,8.45537e-07
0.00648552,1.44625e-08,0.00847426,1.99183e-08,0.00178597,1.88047e-07,0.00233167,2.36157e-07
0.00523086,4.12014e-09,0.00683149,5.62332e-09,0.00143895,6.37096e-08,0.00187778,7.85228e-08
0.00422073,1.27865e-09,0.00550944,1.73973e-09,0.00116004,2.59669e-08,0.00151308,3.25315e-08
0.00340709,3.8447e-10,0.004445,4.76836e-10,0.000935672,7.03883e-09,0.00121982,9.21394e-09
0.00275138,1.46932e-10,0.00358756,1.79392e-10,0.000755059,1.57851e-09,0.000983839,2.06695e-09
0.00222272,5.46913e-11,0.00289658,7.01708e-11,0.000609577,3.3161e-10,0.000793844,4.36436e-10
0.00179629,5.46913e-11,0.0023395,7.01708e-11,0.000492328,6.28834e-11,0.00064079,8.13501e-11
0.00145218,5.46913e-11,0.00189018,7.01708e-11,0.000397784,6.28834e-11,0.000517436,8.13501e-11
0.00117439,5.46913e-11,0.00152764,7.01708e-11,0.000321514,6.28834e-11,0.000417973,8.13501e-11
0.000950034,5.46913e-11,0.00123501,7.01708e-11,0.000259958,6.28834e-11,0.000337741,8.13501e-11
0.000768775,5.46913e-11,0.000998723,7.01708e-11,0.000210257,6.28834e-11,0.000272996,8.13501e-11
0.000622279,5.46913e-11,0.000807863,7.01708e-11,0.000170112,6.28834e-11,0.000220727,8.13501e-11
0.000503837,5.46913e-11,0.000653647,7.01708e-11,0.000137672,6.28834e-11,0.000178517,8.13501e-11
0.000408046,5.46913e-11,0.000528999,7.01708e-11,0.000111451,6.28834e-11,0.000144417,8.13501e-11
0.000330549,5.46913e-11,0.000428221,7.01708e-11,9.02478e-05,6.28834e-11,0.000116861,8.13501e-11
0.000267833,5.46913e-11,0.000346719,7.01708e-11,7.30972e-05,6.28834e-11,9.45854e-05,8.13501e-11
0.000217064,5.46913e-11,0.000280787,7.01708e-11,5.92203e-05,6.28834e-11,7.65734e-05,8.13501e-11
0.000175956,5.46913e-11,0.000227438,7.01708e-11,4.79888e-05,6.28834e-11,6.20048e-05,8.13501e-11
0.000142661,5.46913e-11,0.000184259,7.01708e-11,3.88958e-05,6.28834e-11,5.02182e-05,8.13501e-11
0.000115688,5.46913e-11,0.000149304,7.01708e-11,3.15323e-05,6.28834e-11,4.068e-05,8.13501e-11
9.38318e-05,5.46913e-11,0.000121,7.01708e-11,2.55677e-05,6.28834e-11,3.29595e-05,8.13501e-11
7.61173e-05,5.46913e-11,9.80775e-05,7.01708e-11,2.07352e-05,6.28834e-11,2.67087e-05,8.13501e-11
6.17567e-05,5.46913e-11,7.9509e-05,7.01708e-11,1.6819e-05,6.28834e-11,2.1647e-05,8.13501e-11
5.01129e-05,5.46913e-11,6.44648e-05,7.01708e-11,1.36446e-05,6.28834e-11,1.75472e-05,8.13501e-11
4.06702e-05,5.46913e-11,5.22741e-05,7.01708e-11,1.10711e-05,6.28834e-11,1.42259e-05,8.13501e-11
3.3011e-05,5.46913e-11,4.23938e-05,7.01708e-11,8.98424e-06,6.28834e-11,1.15348e-05,8.13501e-11
2.67976e-05,5.46913e-11,3.4385e-05,7.01708e-11,7.29174e-06,6.28834e-11,9.35397e-06,8.13501e-11
2.17561e-05,5.46913e-11,2.78922e-05,7.01708e-11,5.91884e-06,6.28834e-11,7.58637e-06,8.13501e-11
1.76651e-05,5.46913e-11,2.26277e-05,7.01708e-11,4.80501e-06,6.28834e-11,6.15348e-06,8.13501e-11
1.43448e-05,5.46913e-11,1.83586e-05,7.01708e-11,3.90123e-06,6.28834e-11,4.99175e-06,8.13501e-11
1.16497e-05,5.46913e-11,1.48963e-05,7.01708e-11,3.16777e-06,6.28834e-11,4.04975e-06,8.13501e-11
9.46178e-06,5.46913e-11,1.20879e-05,7.01708e-11,2.57247e-06,6.28834e-11,3.28582e-06,8.13501e-11
7.68543e-06,5.46913e-11,9.80982e-06,7.01708e-11,2.08923e-06,6.28834e-11,2.66623e-06,8.13501e-11
6.24306e-06,5.46913e-11,7.96162e-06,7.01708e-11,1.69692e-06,6.28834e-11,2.16365e-06,8.13501e-11
5.07177e-06,5.46913e-11,6.46207e-06,7.01708e-11,1.37839e-06,6.28834e-11,1.75594e-06,8.13501e-11


==> csvs/2lvl_radial_4sqr_ccst2_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES,CAP2,CAPGMRES2,IMP2,IMPGMRES2
0.323253,0.310622,0.433574,0.401251,0.377347,0.354448,0.489049,0.439808
0.158832,0.150814,0.215495,0.204719,0.607276,0.348395,0.773001,0.432108
0.124757,0.110746,0.171196,0.151111,1.52191,0.102302,1.94166,0.132165
0.108196,0.0829411,0.148302,0.110227,3.86308,0.0207073,4.93816,0.0270345
0.106138,0.0621195,0.143827,0.0829435,9.80692,0.00724506,12.5596,0.0094995
0.15932,0.0206741,0.211072,0.0272572,24.8956,0.00712275,31.9426,0.00935714
0.357059,0.00942548,0.469441,0.0123315,63.1991,0.00405937,81.2388,0.00536508
0.886587,0.00912377,1.16627,0.0120347,160.435,0.00253646,206.613,0.00336099
2.23227,0.00630397,2.94134,0.00848894,407.277,0.00129287,525.474,0.00173505
5.63011,0.00400021,7.43134,0.00536697,1033.9,0.00067095,1336.43,0.000916232
14.2033,0.00165587,18.7795,0.00222033,2624.64,0.000472936,3398.92,0.000643344
35.8329,0.00116283,47.459,0.00155863,6662.86,0.000270658,8644.41,0.000360282
90.4039,0.000613371,119.939,0.000809303,16914.2,0.000118806,21985.2,0.000157171
228.087,0.000243562,303.118,0.000325097,42938.1,5.64027e-05,55914.7,7.50055e-05
575.47,0.000107758,766.069,0.000143913,109002,2.01385e-05,142207,2.67707e-05
1451.96,2.9875e-05,1936.12,3.85137e-05,276711,1.19523e-05,361675,1.6201e-05
3663.47,6.97547e-06,4893.34,8.83013e-06,702454,7.91999e-06,919845,1.06567e-05
9243.57,1.95111e-06,12367.6,2.46232e-06,1.78324e+06,3.00025e-06,2.33944e+06,3.96067e-06
23323.6,5.7003e-07,31258.9,6.78143e-07,4.52692e+06,9.38316e-07,5.94988e+06,1.24662e-06
58852,1.61575e-07,79007.7,1.7492e-07,1.1492e+07,3.12102e-07,1.51323e+07,4.20807e-07
148503,8.55289e-08,199698,7.86503e-08,2.91735e+07,1.65854e-07,3.8486e+07,2.26395e-07
374729,4.81137e-08,504761,4.82602e-08,7.40597e+07,9.09864e-08,9.78815e+07,1.22939e-07
945603,1.30426e-08,1.27587e+06,1.60903e-08,1.88008e+08,2.98924e-08,2.48942e+08,3.97335e-08
2.38621e+06,3.94783e-09,3.22504e+06,5.07547e-09,4.77276e+08,9.65299e-09,6.33136e+08,1.31704e-08
6.0217e+06,1.34657e-09,8.15214e+06,1.7568e-09,1.21161e+09,4.05173e-09,1.61026e+09,5.50065e-09
1.51963e+07,4.76257e-10,2.06071e+07,6.31067e-10,3.0758e+09,1.29136e-09,4.09538e+09,1.67075e-09
3.83501e+07,1.38022e-10,5.2092e+07,1.84648e-10,7.80823e+09,2.88939e-10,1.04158e+10,3.62428e-10
9.67842e+07,2.94876e-11,1.31684e+08,3.93503e-11,1.9822e+10,6.19826e-11,2.64906e+10,7.77288e-11
2.4426e+08,2.94876e-11,3.32893e+08,3.93503e-11,5.03202e+10,6.19826e-11,6.73739e+10,7.77288e-11
6.16466e+08,2.94876e-11,8.4156e+08,3.93503e-11,1.27743e+11,6.19826e-11,1.71353e+11,7.77288e-11
1.55588e+09,2.94876e-11,2.12752e+09,3.93503e-11,3.2429e+11,6.19826e-11,4.35804e+11,7.77288e-11
3.92692e+09,2.94876e-11,5.37863e+09,3.93503e-11,8.23246e+11,6.19826e-11,1.10839e+12,7.77288e-11
9.91147e+09,2.94876e-11,1.35981e+10,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11
2.50169e+10,2.94876e-11,3.43791e+10,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11
6.31452e+10,2.94876e-11,8.69201e+10,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11
1.59388e+11,2.94876e-11,2.19763e+11,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11
4.02331e+11,2.94876e-11,5.55646e+11,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11
1.01559e+12,2.94876e-11,1.40492e+12,3.93503e-11,2.0899e+12,6.19826e-11,1.10839e+12,7.77288e-11


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.1_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
400.912,595.641,

==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.1_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
4.6109,0.966863,4.5507e-316,3.76515e-316
0.526427,0.264426,4.5507e-316,3.76515e-316
0.0668435,0.0195966,4.5507e-316,3.76515e-316
0.00895069,0.00138077,4.5507e-316,3.76515e-316
0.00121019,0.00010056,4.5507e-316,3.76515e-316
0.000157584,6.92741e-06,4.5507e-316,3.76515e-316
1.96975e-05,5.00171e-07,4.5507e-316,3.76515e-316
2.39176e-06,3.22301e-08,4.5507e-316,3.76515e-316
2.85458e-07,2.31029e-09,4.5507e-316,3.76515e-316
3.36876e-08,1.39303e-10,4.5507e-316,3.76515e-316
3.91924e-09,1.1134e-11,4.5507e-316,3.76515e-316
4.50201e-10,1.1134e-11,4.5507e-316,3.76515e-316
5.10806e-11,1.1134e-11,4.5507e-316,3.76515e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.1_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.06848,0.787074,4.26984e-316,3.55869e-316
0.54317,0.280422,4.26984e-316,3.55869e-316
0.329078,0.164175,4.26984e-316,3.55869e-316
0.232401,0.0284826,4.26984e-316,3.55869e-316
0.180628,0.00785818,4.26984e-316,3.55869e-316
0.146558,0.00177676,4.26984e-316,3.55869e-316
0.120978,0.000221684,4.26984e-316,3.55869e-316
0.100578,7.73899e-05,4.26984e-316,3.55869e-316
0.0838935,2.66889e-05,4.26984e-316,3.55869e-316
0.0700936,1.73613e-06,4.26984e-316,3.55869e-316
0.0586153,1.62593e-07,4.26984e-316,3.55869e-316
0.0490399,1.65252e-08,4.26984e-316,3.55869e-316
0.041039,1.55978e-09,4.26984e-316,3.55869e-316
0.034348,1.16642e-10,4.26984e-316,3.55869e-316
0.0287498,9.33242e-12,4.26984e-316,3.55869e-316
0.0240648,9.33242e-12,4.26984e-316,3.55869e-316
0.0201435,9.33242e-12,4.26984e-316,3.55869e-316
0.0168614,9.33242e-12,4.26984e-316,3.55869e-316
0.0141141,9.33242e-12,4.26984e-316,3.55869e-316
0.0118144,9.33242e-12,4.26984e-316,3.55869e-316
0.00988942,9.33242e-12,4.26984e-316,3.55869e-316
0.0082781,9.33242e-12,4.26984e-316,3.55869e-316
0.00692931,9.33242e-12,4.26984e-316,3.55869e-316
0.00580029,9.33242e-12,4.26984e-316,3.55869e-316
0.00485522,9.33242e-12,4.26984e-316,3.55869e-316
0.00406414,9.33242e-12,4.26984e-316,3.55869e-316
0.00340195,9.33242e-12,4.26984e-316,3.55869e-316
0.00284766,9.33242e-12,4.26984e-316,3.55869e-316
0.00238368,9.33242e-12,4.26984e-316,3.55869e-316
0.00199529,9.33242e-12,4.26984e-316,3.55869e-316
0.00167019,9.33242e-12,4.26984e-316,3.55869e-316
0.00139806,9.33242e-12,4.26984e-316,3.55869e-316
0.00117027,9.33242e-12,4.26984e-316,3.55869e-316
0.00097959,9.33242e-12,4.26984e-316,3.55869e-316
0.000819981,9.33242e-12,4.26984e-316,3.55869e-316
0.000686378,9.33242e-12,4.26984e-316,3.55869e-316
0.000574543,9.33242e-12,4.26984e-316,3.55869e-316
0.00048093,9.33242e-12,4.26984e-316,3.55869e-316
0.00040257,9.33242e-12,4.26984e-316,3.55869e-316
0.000336978,9.33242e-12,4.26984e-316,3.55869e-316
0.000282072,9.33242e-12,4.26984e-316,3.55869e-316
0.000236113,9.33242e-12,4.26984e-316,3.55869e-316
0.000197642,9.33242e-12,4.26984e-316,3.55869e-316
0.000165439,9.33242e-12,4.26984e-316,3.55869e-316
0.000138484,9.33242e-12,4.26984e-316,3.55869e-316
0.00011592,9.33242e-12,4.26984e-316,3.55869e-316
9.70325e-05,9.33242e-12,4.26984e-316,3.55869e-316
8.12225e-05,9.33242e-12,4.26984e-316,3.55869e-316
6.79885e-05,9.33242e-12,4.26984e-316,3.55869e-316
5.69109e-05,9.33242e-12,4.26984e-316,3.55869e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.1_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.896464,0.730169,4.08649e-316,6.5144e-316
0.445172,0.0964473,4.08649e-316,6.5144e-316
0.223654,0.00718007,4.08649e-316,6.5144e-316
0.112498,0.0012121,4.08649e-316,6.5144e-316
0.0565902,0.000312187,4.08649e-316,6.5144e-316
0.0284674,2.81411e-05,4.08649e-316,6.5144e-316
0.0143206,5.37886e-06,4.08649e-316,6.5144e-316
0.00720409,4.97972e-07,4.08649e-316,6.5144e-316
0.00362412,5.39488e-08,4.08649e-316,6.5144e-316
0.00182317,5.97587e-09,4.08649e-316,6.5144e-316
0.000917182,3.14542e-10,4.08649e-316,6.5144e-316
0.000461408,1.51005e-11,4.08649e-316,6.5144e-316
0.000232121,1.51005e-11,4.08649e-316,6.5144e-316
0.000116774,1.51005e-11,4.08649e-316,6.5144e-316
5.87455e-05,1.51005e-11,4.08649e-316,6.5144e-316
2.95531e-05,1.51005e-11,4.08649e-316,6.5144e-316
1.48673e-05,1.51005e-11,4.08649e-316,6.5144e-316
7.47924e-06,1.51005e-11,4.08649e-316,6.5144e-316
3.76255e-06,1.51005e-11,4.08649e-316,6.5144e-316
1.8928e-06,1.51005e-11,4.08649e-316,6.5144e-316
9.52193e-07,1.51005e-11,4.08649e-316,6.5144e-316
4.79009e-07,1.51005e-11,4.08649e-316,6.5144e-316
2.40968e-07,1.51005e-11,4.08649e-316,6.5144e-316
1.2122e-07,1.51005e-11,4.08649e-316,6.5144e-316
6.09795e-08,1.51005e-11,4.08649e-316,6.5144e-316
3.06755e-08,1.51005e-11,4.08649e-316,6.5144e-316
1.54312e-08,1.51005e-11,4.08649e-316,6.5144e-316
7.76253e-09,1.51005e-11,4.08649e-316,6.5144e-316
3.90487e-09,1.51005e-11,4.08649e-316,6.5144e-316
1.96441e-09,1.51005e-11,4.08649e-316,6.5144e-316
9.88315e-10,1.51005e-11,4.08649e-316,6.5144e-316
4.97504e-10,1.51005e-11,4.08649e-316,6.5144e-316
2.50879e-10,1.51005e-11,4.08649e-316,6.5144e-316
1.27488e-10,1.51005e-11,4.08649e-316,6.5144e-316
6.67045e-11,1.51005e-11,4.08649e-316,6.5144e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.1_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.953131,0.743122,6.42319e-316,1.81669e-315
0.453705,0.0754752,6.42319e-316,1.81669e-315
0.219044,0.00639141,6.42319e-316,1.81669e-315
0.10597,0.00223157,6.42319e-316,1.81669e-315
0.0512911,0.000679448,6.42319e-316,1.81669e-315
0.0248391,9.56611e-05,6.42319e-316,1.81669e-315
0.0120581,8.11386e-06,6.42319e-316,1.81669e-315
0.00588363,2.55663e-06,6.42319e-316,1.81669e-315
0.00293924,4.08407e-07,6.42319e-316,1.81669e-315
0.00155369,3.00568e-08,6.42319e-316,1.81669e-315
0.000946439,3.51294e-09,6.42319e-316,1.81669e-315
0.000686657,2.41682e-10,6.42319e-316,1.81669e-315
0.000568667,9.28455e-12,6.42319e-316,1.81669e-315
0.000497769,9.28455e-12,6.42319e-316,1.81669e-315
0.000443821,9.28455e-12,6.42319e-316,1.81669e-315
0.000398292,9.28455e-12,6.42319e-316,1.81669e-315
0.000357806,9.28455e-12,6.42319e-316,1.81669e-315
0.000321732,9.28455e-12,6.42319e-316,1.81669e-315
0.000289264,9.28455e-12,6.42319e-316,1.81669e-315
0.000260117,9.28455e-12,6.42319e-316,1.81669e-315
0.000233897,9.28455e-12,6.42319e-316,1.81669e-315
0.000210324,9.28455e-12,6.42319e-316,1.81669e-315
0.000189127,9.28455e-12,6.42319e-316,1.81669e-315
0.000170066,9.28455e-12,6.42319e-316,1.81669e-315
0.000152926,9.28455e-12,6.42319e-316,1.81669e-315
0.000137514,9.28455e-12,6.42319e-316,1.81669e-315
0.000123655,9.28455e-12,6.42319e-316,1.81669e-315
0.000111193,9.28455e-12,6.42319e-316,1.81669e-315
9.99869e-05,9.28455e-12,6.42319e-316,1.81669e-315
8.99101e-05,9.28455e-12,6.42319e-316,1.81669e-315
8.08489e-05,9.28455e-12,6.42319e-316,1.81669e-315
7.2701e-05,9.28455e-12,6.42319e-316,1.81669e-315
6.53742e-05,9.28455e-12,6.42319e-316,1.81669e-315
5.87858e-05,9.28455e-12,6.42319e-316,1.81669e-315
5.28615e-05,9.28455e-12,6.42319e-316,1.81669e-315
4.75342e-05,9.28455e-12,6.42319e-316,1.81669e-315
4.27438e-05,9.28455e-12,6.42319e-316,1.81669e-315
3.84361e-05,9.28455e-12,6.42319e-316,1.81669e-315
3.45626e-05,9.28455e-12,6.42319e-316,1.81669e-315
3.10795e-05,9.28455e-12,6.42319e-316,1.81669e-315
2.79474e-05,9.28455e-12,6.42319e-316,1.81669e-315
2.5131e-05,9.28455e-12,6.42319e-316,1.81669e-315
2.25984e-05,9.28455e-12,6.42319e-316,1.81669e-315
2.0321e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.82732e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.64317e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.47758e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.32868e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.19478e-05,9.28455e-12,6.42319e-316,1.81669e-315
1.07438e-05,9.28455e-12,6.42319e-316,1.81669e-315


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.2_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
103.092,400.912,595.641,

==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.2_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
4.88156,0.986028,4.82621e-316,3.9849e-316
0.654124,0.361942,4.82621e-316,3.9849e-316
0.115163,0.0550054,4.82621e-316,3.9849e-316
0.0199137,0.00750493,4.82621e-316,3.9849e-316
0.00362625,0.000830765,4.82621e-316,3.9849e-316
0.000618573,7.70076e-05,4.82621e-316,3.9849e-316
0.000108377,9.97263e-06,4.82621e-316,3.9849e-316
1.72396e-05,9.86182e-07,4.82621e-316,3.9849e-316
2.7871e-06,1.19128e-07,4.82621e-316,3.9849e-316
4.53737e-07,1.34647e-08,4.82621e-316,3.9849e-316
7.4552e-08,1.24243e-09,4.82621e-316,3.9849e-316
1.39345e-08,1.99359e-10,4.82621e-316,3.9849e-316
2.28867e-09,1.82139e-11,4.82621e-316,3.9849e-316
4.69738e-10,1.82139e-11,4.82621e-316,3.9849e-316
7.85992e-11,1.82139e-11,4.82621e-316,3.9849e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.2_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.20751,0.830798,4.6716e-316,4.44149e-316
0.727847,0.380984,4.6716e-316,4.44149e-316
0.478823,0.240879,4.6716e-316,4.44149e-316
0.343284,0.111553,4.6716e-316,4.44149e-316
0.267064,0.0263714,4.6716e-316,4.44149e-316
0.220515,0.0104349,4.6716e-316,4.44149e-316
0.188572,0.00348568,4.6716e-316,4.44149e-316
0.164278,0.000570588,4.6716e-316,4.44149e-316
0.144507,7.28708e-05,4.6716e-316,4.44149e-316
0.127789,3.28752e-05,4.6716e-316,4.44149e-316
0.113355,1.94348e-05,4.6716e-316,4.44149e-316
0.100746,3.76044e-06,4.6716e-316,4.44149e-316
0.0896499,3.95975e-07,4.6716e-316,4.44149e-316
0.0798411,4.35612e-08,4.6716e-316,4.44149e-316
0.0711432,5.6885e-09,4.6716e-316,4.44149e-316
0.0634143,6.85113e-10,4.6716e-316,4.44149e-316
0.0565371,9.06912e-11,4.6716e-316,4.44149e-316
0.0504123,9.06912e-11,4.6716e-316,4.44149e-316
0.0449543,9.06912e-11,4.6716e-316,4.44149e-316
0.0400889,9.06912e-11,4.6716e-316,4.44149e-316
0.0357509,9.06912e-11,4.6716e-316,4.44149e-316
0.0318826,9.06912e-11,4.6716e-316,4.44149e-316
0.028433,9.06912e-11,4.6716e-316,4.44149e-316
0.0253567,9.06912e-11,4.6716e-316,4.44149e-316
0.0226132,9.06912e-11,4.6716e-316,4.44149e-316
0.0201666,9.06912e-11,4.6716e-316,4.44149e-316
0.0179846,9.06912e-11,4.6716e-316,4.44149e-316
0.0160387,9.06912e-11,4.6716e-316,4.44149e-316
0.0143033,9.06912e-11,4.6716e-316,4.44149e-316
0.0127557,9.06912e-11,4.6716e-316,4.44149e-316
0.0113756,9.06912e-11,4.6716e-316,4.44149e-316
0.0101447,9.06912e-11,4.6716e-316,4.44149e-316
0.00904708,9.06912e-11,4.6716e-316,4.44149e-316
0.00806819,9.06912e-11,4.6716e-316,4.44149e-316
0.00719521,9.06912e-11,4.6716e-316,4.44149e-316
0.00641669,9.06912e-11,4.6716e-316,4.44149e-316
0.00572241,9.06912e-11,4.6716e-316,4.44149e-316
0.00510325,9.06912e-11,4.6716e-316,4.44149e-316
0.00455108,9.06912e-11,4.6716e-316,4.44149e-316
0.00405866,9.06912e-11,4.6716e-316,4.44149e-316
0.00361951,9.06912e-11,4.6716e-316,4.44149e-316
0.00322788,9.06912e-11,4.6716e-316,4.44149e-316
0.00287863,9.06912e-11,4.6716e-316,4.44149e-316
0.00256716,9.06912e-11,4.6716e-316,4.44149e-316
0.0022894,9.06912e-11,4.6716e-316,4.44149e-316
0.00204169,9.06912e-11,4.6716e-316,4.44149e-316
0.00182078,9.06912e-11,4.6716e-316,4.44149e-316
0.00162377,9.06912e-11,4.6716e-316,4.44149e-316
0.00144808,9.06912e-11,4.6716e-316,4.44149e-316
0.0012914,9.06912e-11,4.6716e-316,4.44149e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.2_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.28995,0.857763,1.1414e-315,4.08942e-316
0.822797,0.290103,1.1414e-315,4.08942e-316
0.530439,0.0369009,1.1414e-315,4.08942e-316
0.342772,0.00577101,1.1414e-315,4.08942e-316
0.221472,0.00196754,1.1414e-315,4.08942e-316
0.143094,0.000620716,1.1414e-315,4.08942e-316
0.0924539,0.000122291,1.1414e-315,4.08942e-316
0.0597356,3.62884e-05,1.1414e-315,4.08942e-316
0.0385962,5.65716e-06,1.1414e-315,4.08942e-316
0.0249378,1.05658e-06,1.1414e-315,4.08942e-316
0.016113,1.98525e-07,1.1414e-315,4.08942e-316
0.010411,1.76857e-08,1.1414e-315,4.08942e-316
0.0067269,1.71633e-09,1.1414e-315,4.08942e-316
0.00434647,3.73063e-10,1.1414e-315,4.08942e-316
0.00280841,1.16542e-10,1.1414e-315,4.08942e-316
0.00181462,1.63177e-11,1.1414e-315,4.08942e-316
0.0011725,1.63177e-11,1.1414e-315,4.08942e-316
0.000757598,1.63177e-11,1.1414e-315,4.08942e-316
0.000489515,1.63177e-11,1.1414e-315,4.08942e-316
0.000316296,1.63177e-11,1.1414e-315,4.08942e-316
0.000204372,1.63177e-11,1.1414e-315,4.08942e-316
0.000132054,1.63177e-11,1.1414e-315,4.08942e-316
8.53254e-05,1.63177e-11,1.1414e-315,4.08942e-316
5.51323e-05,1.63177e-11,1.1414e-315,4.08942e-316
3.56233e-05,1.63177e-11,1.1414e-315,4.08942e-316
2.30177e-05,1.63177e-11,1.1414e-315,4.08942e-316
1.48727e-05,1.63177e-11,1.1414e-315,4.08942e-316
9.60983e-06,1.63177e-11,1.1414e-315,4.08942e-316
6.20929e-06,1.63177e-11,1.1414e-315,4.08942e-316
4.01206e-06,1.63177e-11,1.1414e-315,4.08942e-316
2.59234e-06,1.63177e-11,1.1414e-315,4.08942e-316
1.67501e-06,1.63177e-11,1.1414e-315,4.08942e-316
1.08228e-06,1.63177e-11,1.1414e-315,4.08942e-316
6.99297e-07,1.63177e-11,1.1414e-315,4.08942e-316
4.51839e-07,1.63177e-11,1.1414e-315,4.08942e-316
2.91947e-07,1.63177e-11,1.1414e-315,4.08942e-316
1.88635e-07,1.63177e-11,1.1414e-315,4.08942e-316
1.21883e-07,1.63177e-11,1.1414e-315,4.08942e-316
7.87517e-08,1.63177e-11,1.1414e-315,4.08942e-316
5.08834e-08,1.63177e-11,1.1414e-315,4.08942e-316
3.28769e-08,1.63177e-11,1.1414e-315,4.08942e-316
2.12425e-08,1.63177e-11,1.1414e-315,4.08942e-316
1.37252e-08,1.63177e-11,1.1414e-315,4.08942e-316
8.86814e-09,1.63177e-11,1.1414e-315,4.08942e-316
5.72982e-09,1.63177e-11,1.1414e-315,4.08942e-316
3.70215e-09,1.63177e-11,1.1414e-315,4.08942e-316
2.39206e-09,1.63177e-11,1.1414e-315,4.08942e-316
1.5456e-09,1.63177e-11,1.1414e-315,4.08942e-316
9.98691e-10,1.63177e-11,1.1414e-315,4.08942e-316
6.4536e-10,1.63177e-11,1.1414e-315,4.08942e-316


==> csvs/2lvl_radial_4sqr_srcpw_c8_C16_keps0.2_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.26344,0.847825,4.68723e-316,3.27443e-316
0.828316,0.349678,4.68723e-316,3.27443e-316
0.715798,0.245819,4.68723e-316,3.27443e-316
2.45508,0.0270971,4.68723e-316,3.27443e-316
12.715,0.00349575,4.68723e-316,3.27443e-316
66.5723,0.00273483,4.68723e-316,3.27443e-316
348.602,0.00116783,4.68723e-316,3.27443e-316
1825.44,0.000311103,4.68723e-316,3.27443e-316
9558.81,4.93182e-05,4.68723e-316,3.27443e-316
50054.2,1.08465e-05,4.68723e-316,3.27443e-316
262107,1.33019e-06,4.68723e-316,3.27443e-316
1.37251e+06,1.79006e-07,4.68723e-316,3.27443e-316
7.18707e+06,3.40921e-08,4.68723e-316,3.27443e-316
3.76347e+07,2.5901e-09,4.68723e-316,3.27443e-316
1.97072e+08,1.97801e-10,4.68723e-316,3.27443e-316
1.03196e+09,2.04383e-11,4.68723e-316,3.27443e-316
5.40381e+09,2.04383e-11,4.68723e-316,3.27443e-316
2.82968e+10,2.04383e-11,4.68723e-316,3.27443e-316
1.48175e+11,2.04383e-11,4.68723e-316,3.27443e-316
7.7591e+11,2.04383e-11,4.68723e-316,3.27443e-316
4.06301e+12,2.04383e-11,4.68723e-316,3.27443e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,

==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.384867,0.359183,6.60405e-316,3.5523e-316
0.0108184,0.00434596,6.60405e-316,3.5523e-316
0.00044138,0.000150576,6.60405e-316,3.5523e-316
1.87483e-05,3.42603e-06,6.60405e-316,3.5523e-316
9.29985e-07,8.50468e-08,6.60405e-316,3.5523e-316
5.29254e-08,2.78828e-09,6.60405e-316,3.5523e-316
2.72743e-09,7.08866e-11,6.60405e-316,3.5523e-316
1.30641e-10,7.08866e-11,6.60405e-316,3.5523e-316
6.16077e-12,7.08866e-11,6.60405e-316,3.5523e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.134087,0.134053,5.14017e-316,4.80842e-316
0.0279721,0.0140636,5.14017e-316,4.80842e-316
0.00635384,0.00127087,5.14017e-316,4.80842e-316
0.00163703,9.32938e-05,5.14017e-316,4.80842e-316
0.000469963,3.71354e-06,5.14017e-316,4.80842e-316
0.000139209,3.52987e-07,5.14017e-316,4.80842e-316
4.08685e-05,1.31699e-08,5.14017e-316,4.80842e-316
1.18482e-05,2.32242e-10,5.14017e-316,4.80842e-316
3.41757e-06,4.60651e-12,5.14017e-316,4.80842e-316
9.86635e-07,4.60651e-12,5.14017e-316,4.80842e-316
2.85509e-07,4.60651e-12,5.14017e-316,4.80842e-316
8.27263e-08,4.60651e-12,5.14017e-316,4.80842e-316
2.39709e-08,4.60651e-12,5.14017e-316,4.80842e-316
6.94287e-09,4.60651e-12,5.14017e-316,4.80842e-316
2.01029e-09,4.60651e-12,5.14017e-316,4.80842e-316
5.82038e-10,4.60651e-12,5.14017e-316,4.80842e-316
1.68537e-10,4.60651e-12,5.14017e-316,4.80842e-316
4.88021e-11,4.60651e-12,5.14017e-316,4.80842e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0533061,0.0533024,3.58625e-316,6.30817e-316
0.00671944,0.00225837,3.58625e-316,6.30817e-316
0.000900583,6.08599e-05,3.58625e-316,6.30817e-316
0.000121498,2.94682e-06,3.58625e-316,6.30817e-316
1.64802e-05,4.33274e-08,3.58625e-316,6.30817e-316
2.24599e-06,8.08158e-10,3.58625e-316,6.30817e-316
3.07336e-07,1.30569e-11,3.58625e-316,6.30817e-316
4.21988e-08,1.30569e-11,3.58625e-316,6.30817e-316
5.81053e-09,1.30569e-11,3.58625e-316,6.30817e-316
8.01937e-10,1.30569e-11,3.58625e-316,6.30817e-316
1.10907e-10,1.30569e-11,3.58625e-316,6.30817e-316
1.55157e-11,1.30569e-11,3.58625e-316,6.30817e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0396869,0.0396858,7.92507e-316,5.44771e-316
0.00478209,0.00163852,7.92507e-316,5.44771e-316
0.000597397,1.33707e-05,7.92507e-316,5.44771e-316
7.45467e-05,3.76451e-07,7.92507e-316,5.44771e-316
9.30055e-06,1.79968e-08,7.92507e-316,5.44771e-316
1.16033e-06,6.90588e-10,7.92507e-316,5.44771e-316
1.44765e-07,1.71356e-11,7.92507e-316,5.44771e-316
1.80615e-08,1.71356e-11,7.92507e-316,5.44771e-316
2.25351e-09,1.71356e-11,7.92507e-316,5.44771e-316
2.81215e-10,1.71356e-11,7.92507e-316,5.44771e-316
3.53937e-11,1.71356e-11,7.92507e-316,5.44771e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0313414,0.0313411,4.78554e-316,9.64745e-316
0.00362303,0.0012577,4.78554e-316,9.64745e-316
0.000439627,1.86499e-05,4.78554e-316,9.64745e-316
5.34919e-05,9.70277e-07,4.78554e-316,9.64745e-316
6.52335e-06,6.91432e-09,4.78554e-316,9.64745e-316
7.97221e-07,6.39977e-11,4.78554e-316,9.64745e-316
9.76197e-08,6.39977e-11,4.78554e-316,9.64745e-316
1.19749e-08,6.39977e-11,4.78554e-316,9.64745e-316
1.47134e-09,6.39977e-11,4.78554e-316,9.64745e-316
1.81203e-10,6.39977e-11,4.78554e-316,9.64745e-316
2.35654e-11,6.39977e-11,4.78554e-316,9.64745e-316


==> csvs/2lvl_radialfix_4sqr_c6_C12_keps0_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.0295594,0.0295594,1.11594e-315,9.62732e-316
0.00337289,0.000916793,1.11594e-315,9.62732e-316
0.000397226,1.55496e-05,1.11594e-315,9.62732e-316
4.68457e-05,6.67398e-07,1.11594e-315,9.62732e-316
5.53072e-06,2.83819e-08,1.11594e-315,9.62732e-316
6.5364e-07,3.03999e-10,1.11594e-315,9.62732e-316
7.73264e-08,3.05503e-12,1.11594e-315,9.62732e-316
9.15683e-09,3.05503e-12,1.11594e-315,9.62732e-316
1.08545e-09,3.05503e-12,1.11594e-315,9.62732e-316
1.29375e-10,3.05503e-12,1.11594e-315,9.62732e-316
1.97468e-11,3.05503e-12,1.11594e-315,9.62732e-316


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,

==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.716408,0.580871,5.24066e-316,6.70038e-316
0.0264086,0.0138675,5.24066e-316,6.70038e-316
0.00109051,0.000777264,5.24066e-316,6.70038e-316
0.000131444,3.59678e-05,5.24066e-316,6.70038e-316
8.3285e-06,2.00658e-06,5.24066e-316,6.70038e-316
3.43897e-07,8.26113e-08,5.24066e-316,6.70038e-316
3.81859e-08,3.28417e-09,5.24066e-316,6.70038e-316
2.67106e-09,1.3523e-10,5.24066e-316,6.70038e-316
1.0236e-10,7.75571e-12,5.24066e-316,6.70038e-316
1.11639e-11,7.75571e-12,5.24066e-316,6.70038e-316


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.448384,0.417613,6.15937e-316,5.08623e-316
0.250633,0.18236,6.15937e-316,5.08623e-316
0.163419,0.0756122,6.15937e-316,5.08623e-316
0.114291,0.0169791,6.15937e-316,5.08623e-316
0.0834027,0.00284988,6.15937e-316,5.08623e-316
0.0626264,0.0010095,6.15937e-316,5.08623e-316
0.0479142,0.000392395,6.15937e-316,5.08623e-316
0.0370612,0.000116928,6.15937e-316,5.08623e-316
0.028823,1.33039e-05,6.15937e-316,5.08623e-316
0.0224638,1.62758e-06,6.15937e-316,5.08623e-316
0.0175152,1.70394e-07,6.15937e-316,5.08623e-316
0.0136531,1.63655e-08,6.15937e-316,5.08623e-316
0.0106379,1.47225e-09,6.15937e-316,5.08623e-316
0.00828528,1.38215e-10,6.15937e-316,5.08623e-316
0.00645109,1.40696e-11,6.15937e-316,5.08623e-316
0.00502202,1.40696e-11,6.15937e-316,5.08623e-316
0.00390908,1.40696e-11,6.15937e-316,5.08623e-316
0.00304257,1.40696e-11,6.15937e-316,5.08623e-316
0.00236802,1.40696e-11,6.15937e-316,5.08623e-316
0.00184294,1.40696e-11,6.15937e-316,5.08623e-316
0.00143425,1.40696e-11,6.15937e-316,5.08623e-316
0.00111615,1.40696e-11,6.15937e-316,5.08623e-316
0.000868574,1.40696e-11,6.15937e-316,5.08623e-316
0.000675893,1.40696e-11,6.15937e-316,5.08623e-316
0.00052594,1.40696e-11,6.15937e-316,5.08623e-316
0.000409245,1.40696e-11,6.15937e-316,5.08623e-316
0.000318434,1.40696e-11,6.15937e-316,5.08623e-316
0.000247769,1.40696e-11,6.15937e-316,5.08623e-316
0.000192782,1.40696e-11,6.15937e-316,5.08623e-316
0.000149996,1.40696e-11,6.15937e-316,5.08623e-316
0.000116704,1.40696e-11,6.15937e-316,5.08623e-316
9.08001e-05,1.40696e-11,6.15937e-316,5.08623e-316
7.06452e-05,1.40696e-11,6.15937e-316,5.08623e-316
5.49635e-05,1.40696e-11,6.15937e-316,5.08623e-316
4.27625e-05,1.40696e-11,6.15937e-316,5.08623e-316
3.32696e-05,1.40696e-11,6.15937e-316,5.08623e-316
2.58839e-05,1.40696e-11,6.15937e-316,5.08623e-316
2.01377e-05,1.40696e-11,6.15937e-316,5.08623e-316
1.56671e-05,1.40696e-11,6.15937e-316,5.08623e-316
1.21889e-05,1.40696e-11,6.15937e-316,5.08623e-316
9.48289e-06,1.40696e-11,6.15937e-316,5.08623e-316
7.37759e-06,1.40696e-11,6.15937e-316,5.08623e-316
5.73968e-06,1.40696e-11,6.15937e-316,5.08623e-316
4.46539e-06,1.40696e-11,6.15937e-316,5.08623e-316
3.47401e-06,1.40696e-11,6.15937e-316,5.08623e-316
2.70272e-06,1.40696e-11,6.15937e-316,5.08623e-316
2.10268e-06,1.40696e-11,6.15937e-316,5.08623e-316
1.63585e-06,1.40696e-11,6.15937e-316,5.08623e-316
1.27266e-06,1.40696e-11,6.15937e-316,5.08623e-316
9.90106e-07,1.40696e-11,6.15937e-316,5.08623e-316


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.385464,0.364358,4.67854e-316,5.6159e-316
0.203935,0.192739,4.67854e-316,5.6159e-316
0.146483,0.0742271,4.67854e-316,5.6159e-316
0.106926,0.0152807,4.67854e-316,5.6159e-316
0.0779371,0.00319524,4.67854e-316,5.6159e-316
0.0567661,0.00119202,4.67854e-316,5.6159e-316
0.0413386,0.000617432,4.67854e-316,5.6159e-316
0.0301055,0.000135454,4.67854e-316,5.6159e-316
0.0219254,3.5857e-05,4.67854e-316,5.6159e-316
0.0159684,1.03327e-05,4.67854e-316,5.6159e-316
0.0116304,2.11613e-06,4.67854e-316,5.6159e-316
0.00847124,6.58775e-07,4.67854e-316,5.6159e-316
0.00617043,1.91834e-07,4.67854e-316,5.6159e-316
0.0044947,3.25557e-08,4.67854e-316,5.6159e-316
0.00327418,6.66144e-09,4.67854e-316,5.6159e-316
0.00238518,2.02007e-09,4.67854e-316,5.6159e-316
0.00173762,4.69379e-10,4.67854e-316,5.6159e-316
0.00126591,1.2777e-10,4.67854e-316,5.6159e-316
0.000922289,3.33871e-11,4.67854e-316,5.6159e-316
0.000671964,3.33871e-11,4.67854e-316,5.6159e-316
0.000489597,3.33871e-11,4.67854e-316,5.6159e-316
0.000356735,3.33871e-11,4.67854e-316,5.6159e-316
0.000259936,3.33871e-11,4.67854e-316,5.6159e-316
0.000189408,3.33871e-11,4.67854e-316,5.6159e-316
0.000138021,3.33871e-11,4.67854e-316,5.6159e-316
0.000100578,3.33871e-11,4.67854e-316,5.6159e-316
7.32952e-05,3.33871e-11,4.67854e-316,5.6159e-316
5.34145e-05,3.33871e-11,4.67854e-316,5.6159e-316
3.89272e-05,3.33871e-11,4.67854e-316,5.6159e-316
2.837e-05,3.33871e-11,4.67854e-316,5.6159e-316
2.06765e-05,3.33871e-11,4.67854e-316,5.6159e-316
1.50697e-05,3.33871e-11,4.67854e-316,5.6159e-316
1.09835e-05,3.33871e-11,4.67854e-316,5.6159e-316
8.00555e-06,3.33871e-11,4.67854e-316,5.6159e-316
5.83511e-06,3.33871e-11,4.67854e-316,5.6159e-316
4.25321e-06,3.33871e-11,4.67854e-316,5.6159e-316
3.10023e-06,3.33871e-11,4.67854e-316,5.6159e-316
2.25985e-06,3.33871e-11,4.67854e-316,5.6159e-316
1.64731e-06,3.33871e-11,4.67854e-316,5.6159e-316
1.20082e-06,3.33871e-11,4.67854e-316,5.6159e-316
8.75368e-07,3.33871e-11,4.67854e-316,5.6159e-316
6.38132e-07,3.33871e-11,4.67854e-316,5.6159e-316
4.65198e-07,3.33871e-11,4.67854e-316,5.6159e-316
3.39136e-07,3.33871e-11,4.67854e-316,5.6159e-316
2.47238e-07,3.33871e-11,4.67854e-316,5.6159e-316
1.80246e-07,3.33871e-11,4.67854e-316,5.6159e-316
1.31408e-07,3.33871e-11,4.67854e-316,5.6159e-316
9.58045e-08,3.33871e-11,4.67854e-316,5.6159e-316
6.98483e-08,3.33871e-11,4.67854e-316,5.6159e-316
5.09251e-08,3.33871e-11,4.67854e-316,5.6159e-316


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.576066,0.504451,4.24922e-316,5.12061e-316
0.291112,0.262406,4.24922e-316,5.12061e-316
0.215692,0.193972,4.24922e-316,5.12061e-316
0.181986,0.108519,4.24922e-316,5.12061e-316
0.157147,0.0909797,4.24922e-316,5.12061e-316
0.142778,0.0627933,4.24922e-316,5.12061e-316
0.151935,0.0219717,4.24922e-316,5.12061e-316
0.210071,0.0126669,4.24922e-316,5.12061e-316
0.35058,0.0113398,4.24922e-316,5.12061e-316
0.625869,0.00492243,4.24922e-316,5.12061e-316
1.13717,0.0030649,4.24922e-316,5.12061e-316
2.07543,0.00223742,4.24922e-316,5.12061e-316
3.79293,0.00115014,4.24922e-316,5.12061e-316
6.9358,0.00051978,4.24922e-316,5.12061e-316
12.6876,0.000229732,4.24922e-316,5.12061e-316
23.2162,7.29773e-05,4.24922e-316,5.12061e-316
42.4929,2.05247e-05,4.24922e-316,5.12061e-316
77.7937,7.84395e-06,4.24922e-316,5.12061e-316
142.451,3.09331e-06,4.24922e-316,5.12061e-316
260.901,9.44079e-07,4.24922e-316,5.12061e-316
477.931,2.97565e-07,4.24922e-316,5.12061e-316
875.648,9.73631e-08,4.24922e-316,5.12061e-316
1604.58,3.56814e-08,4.24922e-316,5.12061e-316
2940.76,1.29431e-08,4.24922e-316,5.12061e-316
5390.34,3.75413e-09,4.24922e-316,5.12061e-316
9881.59,9.08383e-10,4.24922e-316,5.12061e-316
18117.1,2.09184e-10,4.24922e-316,5.12061e-316
33219.8,8.17046e-11,4.24922e-316,5.12061e-316
60918.4,8.17046e-11,4.24922e-316,5.12061e-316
111722,8.17046e-11,4.24922e-316,5.12061e-316
204912,8.17046e-11,4.24922e-316,5.12061e-316
375864,8.17046e-11,4.24922e-316,5.12061e-316
689484,8.17046e-11,4.24922e-316,5.12061e-316
1.26487e+06,8.17046e-11,4.24922e-316,5.12061e-316
2.32058e+06,8.17046e-11,4.24922e-316,5.12061e-316
4.25767e+06,8.17046e-11,4.24922e-316,5.12061e-316
7.81212e+06,8.17046e-11,4.24922e-316,5.12061e-316
1.43347e+07,8.17046e-11,4.24922e-316,5.12061e-316
2.63042e+07,8.17046e-11,4.24922e-316,5.12061e-316
4.82705e+07,8.17046e-11,4.24922e-316,5.12061e-316
8.85838e+07,8.17046e-11,4.24922e-316,5.12061e-316
1.62571e+08,8.17046e-11,4.24922e-316,5.12061e-316
2.98363e+08,8.17046e-11,4.24922e-316,5.12061e-316
5.47596e+08,8.17046e-11,4.24922e-316,5.12061e-316
1.00505e+09,8.17046e-11,4.24922e-316,5.12061e-316
1.8447e+09,8.17046e-11,4.24922e-316,5.12061e-316
3.38591e+09,8.17046e-11,4.24922e-316,5.12061e-316
6.21489e+09,8.17046e-11,4.24922e-316,5.12061e-316
1.14078e+10,8.17046e-11,4.24922e-316,5.12061e-316
2.094e+10,8.17046e-11,4.24922e-316,5.12061e-316


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.662331,0.555411,4.68452e-316,1.03052e-315
0.3181,0.27602,4.68452e-316,1.03052e-315
0.225606,0.207585,4.68452e-316,1.03052e-315
0.193999,0.147117,4.68452e-316,1.03052e-315
0.172078,0.0831086,4.68452e-316,1.03052e-315
0.153859,0.0348883,4.68452e-316,1.03052e-315
0.137732,0.0122289,4.68452e-316,1.03052e-315
0.123242,0.00462288,4.68452e-316,1.03052e-315
0.110334,0.00266321,4.68452e-316,1.03052e-315
0.0987735,0.0019922,4.68452e-316,1.03052e-315
0.0884171,0.0014723,4.68452e-316,1.03052e-315
0.0791558,0.00100663,4.68452e-316,1.03052e-315
0.0708588,0.000683513,4.68452e-316,1.03052e-315
0.0634326,0.000391634,4.68452e-316,1.03052e-315
0.0567864,0.000166729,4.68452e-316,1.03052e-315
0.0508349,6.6166e-05,4.68452e-316,1.03052e-315
0.045508,3.12952e-05,4.68452e-316,1.03052e-315
0.0407397,1.51007e-05,4.68452e-316,1.03052e-315
0.0364709,6.98897e-06,4.68452e-316,1.03052e-315
0.0326496,3.24775e-06,4.68452e-316,1.03052e-315
0.0292289,1.45265e-06,4.68452e-316,1.03052e-315
0.0261668,6.11646e-07,4.68452e-316,1.03052e-315
0.0234255,3.17049e-07,4.68452e-316,1.03052e-315
0.0209717,1.51665e-07,4.68452e-316,1.03052e-315
0.0187749,5.32763e-08,4.68452e-316,1.03052e-315
0.0168084,1.64323e-08,4.68452e-316,1.03052e-315
0.015048,6.84741e-09,4.68452e-316,1.03052e-315
0.013472,3.69679e-09,4.68452e-316,1.03052e-315
0.0120612,1.87705e-09,4.68452e-316,1.03052e-315
0.0107981,7.53064e-10,4.68452e-316,1.03052e-315
0.00966745,2.44244e-10,4.68452e-316,1.03052e-315
0.00865521,8.75764e-11,4.68452e-316,1.03052e-315
0.00774902,8.75764e-11,4.68452e-316,1.03052e-315
0.00693775,8.75764e-11,4.68452e-316,1.03052e-315
0.00621145,8.75764e-11,4.68452e-316,1.03052e-315
0.00556123,8.75764e-11,4.68452e-316,1.03052e-315
0.00497911,8.75764e-11,4.68452e-316,1.03052e-315
0.00445795,8.75764e-11,4.68452e-316,1.03052e-315
0.00399137,8.75764e-11,4.68452e-316,1.03052e-315
0.00357364,8.75764e-11,4.68452e-316,1.03052e-315
0.00319966,8.75764e-11,4.68452e-316,1.03052e-315
0.00286483,8.75764e-11,4.68452e-316,1.03052e-315
0.00256506,8.75764e-11,4.68452e-316,1.03052e-315
0.00229667,8.75764e-11,4.68452e-316,1.03052e-315
0.00205638,8.75764e-11,4.68452e-316,1.03052e-315
0.00184124,8.75764e-11,4.68452e-316,1.03052e-315
0.00164862,8.75764e-11,4.68452e-316,1.03052e-315
0.00147616,8.75764e-11,4.68452e-316,1.03052e-315
0.00132175,8.75764e-11,4.68452e-316,1.03052e-315
0.0011835,8.75764e-11,4.68452e-316,1.03052e-315


==> csvs/2lvl_radialfix_4sqr_c6_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.799044,0.628228,6.79534e-316,8.11094e-316
0.433265,0.319148,6.79534e-316,8.11094e-316
0.275438,0.235571,6.79534e-316,8.11094e-316
0.225449,0.206045,6.79534e-316,8.11094e-316
0.203501,0.175895,6.79534e-316,8.11094e-316
0.190161,0.133735,6.79534e-316,8.11094e-316
0.179967,0.108584,6.79534e-316,8.11094e-316
0.170265,0.106543,6.79534e-316,8.11094e-316
0.164769,0.0938549,6.79534e-316,8.11094e-316
0.164835,0.0602236,6.79534e-316,8.11094e-316
0.174063,0.0306145,6.79534e-316,8.11094e-316
0.201394,0.0178924,6.79534e-316,8.11094e-316
0.255758,0.015484,6.79534e-316,8.11094e-316
0.35049,0.0152341,6.79534e-316,8.11094e-316
0.501052,0.0127571,6.79534e-316,8.11094e-316
0.729645,0.0103331,6.79534e-316,8.11094e-316
1.07553,0.00789344,6.79534e-316,8.11094e-316
1.59138,0.00514816,6.79534e-316,8.11094e-316
2.35554,0.00293097,6.79534e-316,8.11094e-316
3.49308,0.00186926,6.79534e-316,8.11094e-316
5.18233,0.00130705,6.79534e-316,8.11094e-316
7.68523,0.00076596,6.79534e-316,8.11094e-316
11.4018,0.000351213,6.79534e-316,8.11094e-316
16.9194,0.000201975,6.79534e-316,8.11094e-316
25.1029,0.000151527,6.79534e-316,8.11094e-316
37.2498,0.000123641,6.79534e-316,8.11094e-316
55.2818,9.25358e-05,6.79534e-316,8.11094e-316
82.0421,6.76422e-05,6.79534e-316,8.11094e-316
121.765,4.98422e-05,6.79534e-316,8.11094e-316
180.738,3.55117e-05,6.79534e-316,8.11094e-316
268.283,2.34202e-05,6.79534e-316,8.11094e-316
398.259,1.52108e-05,6.79534e-316,8.11094e-316
591.25,1.05861e-05,6.79534e-316,8.11094e-316
877.813,7.54678e-06,6.79534e-316,8.11094e-316
1303.35,5.13683e-06,6.79534e-316,8.11094e-316
1935.3,2.96509e-06,6.79534e-316,8.11094e-316
2873.85,1.50197e-06,6.79534e-316,8.11094e-316
4267.83,6.89843e-07,6.79534e-316,8.11094e-316
6338.4,2.80767e-07,6.79534e-316,8.11094e-316
9414.13,1.02995e-07,6.79534e-316,8.11094e-316
13983.3,3.40701e-08,6.79534e-316,8.11094e-316
20771.4,1.31104e-08,6.79534e-316,8.11094e-316
30856.9,4.86025e-09,6.79534e-316,8.11094e-316
45842.2,1.96843e-09,6.79534e-316,8.11094e-316
68109.6,7.54278e-10,6.79534e-316,8.11094e-316
101200,2.69165e-10,6.79534e-316,8.11094e-316
150376,8.68902e-11,6.79534e-316,8.11094e-316
223463,8.68902e-11,6.79534e-316,8.11094e-316
332094,8.68902e-11,6.79534e-316,8.11094e-316
493565,8.68902e-11,6.79534e-316,8.11094e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,996.553,

==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.20977,0.770767,4.89822e-316,5.02942e-316
0.0774662,0.0429713,4.89822e-316,5.02942e-316
0.00868675,0.00191075,4.89822e-316,5.02942e-316
0.000956499,9.46006e-05,4.89822e-316,5.02942e-316
0.00010431,5.57732e-06,4.89822e-316,5.02942e-316
1.13114e-05,2.95366e-07,4.89822e-316,5.02942e-316
1.21978e-06,1.31052e-08,4.89822e-316,5.02942e-316
1.30937e-07,7.65051e-10,4.89822e-316,5.02942e-316
1.40397e-08,4.09613e-11,4.89822e-316,5.02942e-316
1.5048e-09,4.09613e-11,4.89822e-316,5.02942e-316
1.61395e-10,4.09613e-11,4.89822e-316,5.02942e-316
1.73187e-11,4.09613e-11,4.89822e-316,5.02942e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.451206,0.425483,4.74014e-316,4.80505e-316
0.240459,0.170842,4.74014e-316,4.80505e-316
0.151817,0.0716892,4.74014e-316,4.80505e-316
0.10443,0.010752,4.74014e-316,4.80505e-316
0.0751465,0.000739306,4.74014e-316,4.80505e-316
0.0554445,0.00024477,4.74014e-316,4.80505e-316
0.041488,7.96905e-05,4.74014e-316,4.80505e-316
0.0312806,2.75276e-05,4.74014e-316,4.80505e-316
0.0236733,2.92352e-06,4.74014e-316,4.80505e-316
0.0179456,2.06176e-07,4.74014e-316,4.80505e-316
0.0136117,1.91221e-08,4.74014e-316,4.80505e-316
0.0103258,1.32731e-09,4.74014e-316,4.80505e-316
0.00783269,7.7065e-11,4.74014e-316,4.80505e-316
0.00594106,7.7065e-11,4.74014e-316,4.80505e-316
0.00450594,7.7065e-11,4.74014e-316,4.80505e-316
0.00341733,7.7065e-11,4.74014e-316,4.80505e-316
0.00259164,7.7065e-11,4.74014e-316,4.80505e-316
0.00196543,7.7065e-11,4.74014e-316,4.80505e-316
0.00149051,7.7065e-11,4.74014e-316,4.80505e-316
0.00113035,7.7065e-11,4.74014e-316,4.80505e-316
0.000857216,7.7065e-11,4.74014e-316,4.80505e-316
0.00065008,7.7065e-11,4.74014e-316,4.80505e-316
0.000492996,7.7065e-11,4.74014e-316,4.80505e-316
0.000373869,7.7065e-11,4.74014e-316,4.80505e-316
0.000283528,7.7065e-11,4.74014e-316,4.80505e-316
0.000215016,7.7065e-11,4.74014e-316,4.80505e-316
0.00016306,7.7065e-11,4.74014e-316,4.80505e-316
0.000123658,7.7065e-11,4.74014e-316,4.80505e-316
9.37773e-05,7.7065e-11,4.74014e-316,4.80505e-316
7.11169e-05,7.7065e-11,4.74014e-316,4.80505e-316
5.39322e-05,7.7065e-11,4.74014e-316,4.80505e-316
4.09e-05,7.7065e-11,4.74014e-316,4.80505e-316
3.10168e-05,7.7065e-11,4.74014e-316,4.80505e-316
2.35219e-05,7.7065e-11,4.74014e-316,4.80505e-316
1.7838e-05,7.7065e-11,4.74014e-316,4.80505e-316
1.35276e-05,7.7065e-11,4.74014e-316,4.80505e-316
1.02588e-05,7.7065e-11,4.74014e-316,4.80505e-316
7.77983e-06,7.7065e-11,4.74014e-316,4.80505e-316
5.89989e-06,7.7065e-11,4.74014e-316,4.80505e-316
4.47423e-06,7.7065e-11,4.74014e-316,4.80505e-316
3.39307e-06,7.7065e-11,4.74014e-316,4.80505e-316
2.57316e-06,7.7065e-11,4.74014e-316,4.80505e-316
1.95138e-06,7.7065e-11,4.74014e-316,4.80505e-316
1.47984e-06,7.7065e-11,4.74014e-316,4.80505e-316
1.12225e-06,7.7065e-11,4.74014e-316,4.80505e-316
8.51065e-07,7.7065e-11,4.74014e-316,4.80505e-316
6.45412e-07,7.7065e-11,4.74014e-316,4.80505e-316
4.89453e-07,7.7065e-11,4.74014e-316,4.80505e-316
3.7118e-07,7.7065e-11,4.74014e-316,4.80505e-316
2.81487e-07,7.7065e-11,4.74014e-316,4.80505e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.247039,0.241453,5.7755e-316,2.77757e-316
0.0916545,0.049542,5.7755e-316,2.77757e-316
0.036523,0.00228482,5.7755e-316,2.77757e-316
0.0145788,0.000234262,5.7755e-316,2.77757e-316
0.00582051,4.98031e-05,5.7755e-316,2.77757e-316
0.00232421,3.28575e-06,5.7755e-316,2.77757e-316
0.000928221,1.73178e-07,5.7755e-316,2.77757e-316
0.000370755,1.39764e-08,5.7755e-316,2.77757e-316
0.000148108,1.38747e-09,5.7755e-316,2.77757e-316
5.91731e-05,8.04487e-11,5.7755e-316,2.77757e-316
2.36441e-05,8.04487e-11,5.7755e-316,2.77757e-316
9.44871e-06,8.04487e-11,5.7755e-316,2.77757e-316
3.77634e-06,8.04487e-11,5.7755e-316,2.77757e-316
1.50944e-06,8.04487e-11,5.7755e-316,2.77757e-316
6.03404e-07,8.04487e-11,5.7755e-316,2.77757e-316
2.41237e-07,8.04487e-11,5.7755e-316,2.77757e-316
9.64544e-08,8.04487e-11,5.7755e-316,2.77757e-316
3.85692e-08,8.04487e-11,5.7755e-316,2.77757e-316
1.54241e-08,8.04487e-11,5.7755e-316,2.77757e-316
6.16871e-09,8.04487e-11,5.7755e-316,2.77757e-316
2.46733e-09,8.04487e-11,5.7755e-316,2.77757e-316
9.86956e-10,8.04487e-11,5.7755e-316,2.77757e-316
3.94824e-10,8.04487e-11,5.7755e-316,2.77757e-316
1.57977e-10,8.04487e-11,5.7755e-316,2.77757e-316
6.32774e-11,8.04487e-11,5.7755e-316,2.77757e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.203143,0.200084,4.2802e-316,8.63359e-316
0.0742721,0.0454274,4.2802e-316,8.63359e-316
0.0298614,0.00226046,4.2802e-316,8.63359e-316
0.0120342,0.000455948,4.2802e-316,8.63359e-316
0.00485563,8.71739e-05,4.2802e-316,8.63359e-316
0.00196123,1.41939e-05,4.2802e-316,8.63359e-316
0.000793046,4.25803e-07,4.2802e-316,8.63359e-316
0.000320984,1.68043e-08,4.2802e-316,8.63359e-316
0.000130046,3.60279e-09,4.2802e-316,8.63359e-316
5.27348e-05,3.32397e-10,4.2802e-316,8.63359e-316
2.14021e-05,1.4168e-11,4.2802e-316,8.63359e-316
8.69343e-06,1.4168e-11,4.2802e-316,8.63359e-316
3.53348e-06,1.4168e-11,4.2802e-316,8.63359e-316
1.43741e-06,1.4168e-11,4.2802e-316,8.63359e-316
5.85008e-07,1.4168e-11,4.2802e-316,8.63359e-316
2.38283e-07,1.4168e-11,4.2802e-316,8.63359e-316
9.70896e-08,1.4168e-11,4.2802e-316,8.63359e-316
3.95879e-08,1.4168e-11,4.2802e-316,8.63359e-316
1.61469e-08,1.4168e-11,4.2802e-316,8.63359e-316
6.5894e-09,1.4168e-11,4.2802e-316,8.63359e-316
2.69015e-09,1.4168e-11,4.2802e-316,8.63359e-316
1.09857e-09,1.4168e-11,4.2802e-316,8.63359e-316
4.48934e-10,1.4168e-11,4.2802e-316,8.63359e-316
1.83563e-10,1.4168e-11,4.2802e-316,8.63359e-316
7.54155e-11,1.4168e-11,4.2802e-316,8.63359e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.157853,0.156474,5.23257e-316,3.44358e-316
0.0562019,0.0328579,5.23257e-316,3.44358e-316
0.0216078,0.00126528,5.23257e-316,3.44358e-316
0.00830154,0.000233484,5.23257e-316,3.44358e-316
0.00319069,1.8421e-05,5.23257e-316,3.44358e-316
0.00122714,4.24322e-07,5.23257e-316,3.44358e-316
0.000472282,3.01879e-08,5.23257e-316,3.44358e-316
0.000181888,1.14685e-09,5.23257e-316,3.44358e-316
7.00966e-05,1.01181e-10,5.23257e-316,3.44358e-316
2.70315e-05,4.52381e-12,5.23257e-316,3.44358e-316
1.04308e-05,4.52381e-12,5.23257e-316,3.44358e-316
4.02748e-06,4.52381e-12,5.23257e-316,3.44358e-316
1.55598e-06,4.52381e-12,5.23257e-316,3.44358e-316
6.01485e-07,4.52381e-12,5.23257e-316,3.44358e-316
2.3264e-07,4.52381e-12,5.23257e-316,3.44358e-316
9.0027e-08,4.52381e-12,5.23257e-316,3.44358e-316
3.48564e-08,4.52381e-12,5.23257e-316,3.44358e-316
1.35022e-08,4.52381e-12,5.23257e-316,3.44358e-316
5.23272e-09,4.52381e-12,5.23257e-316,3.44358e-316
2.02886e-09,4.52381e-12,5.23257e-316,3.44358e-316
7.87077e-10,4.52381e-12,5.23257e-316,3.44358e-316
3.0574e-10,4.52381e-12,5.23257e-316,3.44358e-316
1.19503e-10,4.52381e-12,5.23257e-316,3.44358e-316
4.84795e-11,4.52381e-12,5.23257e-316,3.44358e-316


==> csvs/2lvl_radialfix_4sqr_c8_C16_keps0_k100p9_P2_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.159855,0.158252,3.90747e-316,3.40685e-316
0.0594309,0.0323734,3.90747e-316,3.40685e-316
0.0232768,0.00142284,3.90747e-316,3.40685e-316
0.00911009,0.00021861,3.90747e-316,3.40685e-316
0.00356659,2.81381e-05,3.90747e-316,3.40685e-316
0.00139684,5.25553e-06,3.90747e-316,3.40685e-316
0.000547222,3.37172e-07,3.90747e-316,3.40685e-316
0.00021442,2.93092e-08,3.90747e-316,3.40685e-316
8.40296e-05,2.16703e-09,3.90747e-316,3.40685e-316
3.29348e-05,1.01221e-10,3.90747e-316,3.40685e-316
1.29101e-05,1.40714e-11,3.90747e-316,3.40685e-316
5.06128e-06,1.40714e-11,3.90747e-316,3.40685e-316
1.98448e-06,1.40714e-11,3.90747e-316,3.40685e-316
7.78205e-07,1.40714e-11,3.90747e-316,3.40685e-316
3.05212e-07,1.40714e-11,3.90747e-316,3.40685e-316
1.19721e-07,1.40714e-11,3.90747e-316,3.40685e-316
4.69683e-08,1.40714e-11,3.90747e-316,3.40685e-316
1.84289e-08,1.40714e-11,3.90747e-316,3.40685e-316
7.23201e-09,1.40714e-11,3.90747e-316,3.40685e-316
2.83853e-09,1.40714e-11,3.90747e-316,3.40685e-316
1.1145e-09,1.40714e-11,3.90747e-316,3.40685e-316
4.38257e-10,1.40714e-11,3.90747e-316,3.40685e-316
1.73903e-10,1.40714e-11,3.90747e-316,3.40685e-316
7.27714e-11,1.40714e-11,3.90747e-316,3.40685e-316


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
801.824,

==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.980155,0.699161,3.85168e-316,5.37082e-316
0.0514449,0.02199,3.85168e-316,5.37082e-316
0.00265243,0.000384523,3.85168e-316,5.37082e-316
0.000140435,1.10408e-05,3.85168e-316,5.37082e-316
7.39308e-06,2.86701e-07,3.85168e-316,5.37082e-316
3.86095e-07,7.51883e-09,3.85168e-316,5.37082e-316
2.0035e-08,1.57542e-10,3.85168e-316,5.37082e-316
1.04927e-09,3.80926e-12,3.85168e-316,5.37082e-316
5.56612e-11,3.80926e-12,3.85168e-316,5.37082e-316


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.377346,0.366221,4.53166e-316,4.25904e-316
0.187371,0.125309,4.53166e-316,4.25904e-316
0.110088,0.0434451,4.53166e-316,4.25904e-316
0.0698237,0.00382202,4.53166e-316,4.25904e-316
0.0461337,0.00046479,4.53166e-316,4.25904e-316
0.0311994,8.74596e-05,4.53166e-316,4.25904e-316
0.0213642,2.89705e-05,4.53166e-316,4.25904e-316
0.014714,3.65406e-06,4.53166e-316,4.25904e-316
0.0101555,2.11898e-07,4.53166e-316,4.25904e-316
0.0070126,1.44651e-08,4.53166e-316,4.25904e-316
0.00484179,6.08547e-10,4.53166e-316,4.25904e-316
0.0033422,2.65942e-11,4.53166e-316,4.25904e-316
0.00230664,2.65942e-11,4.53166e-316,4.25904e-316
0.00159177,2.65942e-11,4.53166e-316,4.25904e-316
0.00109839,2.65942e-11,4.53166e-316,4.25904e-316
0.00075793,2.65942e-11,4.53166e-316,4.25904e-316
0.000522995,2.65942e-11,4.53166e-316,4.25904e-316
0.000360884,2.65942e-11,4.53166e-316,4.25904e-316
0.000249022,2.65942e-11,4.53166e-316,4.25904e-316
0.000171833,2.65942e-11,4.53166e-316,4.25904e-316
0.000118571,2.65942e-11,4.53166e-316,4.25904e-316
8.18179e-05,2.65942e-11,4.53166e-316,4.25904e-316
5.6457e-05,2.65942e-11,4.53166e-316,4.25904e-316
3.89572e-05,2.65942e-11,4.53166e-316,4.25904e-316
2.68817e-05,2.65942e-11,4.53166e-316,4.25904e-316
1.85492e-05,2.65942e-11,4.53166e-316,4.25904e-316
1.27995e-05,2.65942e-11,4.53166e-316,4.25904e-316
8.83207e-06,2.65942e-11,4.53166e-316,4.25904e-316
6.0944e-06,2.65942e-11,4.53166e-316,4.25904e-316
4.20532e-06,2.65942e-11,4.53166e-316,4.25904e-316
2.9018e-06,2.65942e-11,4.53166e-316,4.25904e-316
2.00233e-06,2.65942e-11,4.53166e-316,4.25904e-316
1.38166e-06,2.65942e-11,4.53166e-316,4.25904e-316
9.53389e-07,2.65942e-11,4.53166e-316,4.25904e-316
6.57866e-07,2.65942e-11,4.53166e-316,4.25904e-316
4.53947e-07,2.65942e-11,4.53166e-316,4.25904e-316
3.13237e-07,2.65942e-11,4.53166e-316,4.25904e-316
2.16142e-07,2.65942e-11,4.53166e-316,4.25904e-316
1.49145e-07,2.65942e-11,4.53166e-316,4.25904e-316
1.02914e-07,2.65942e-11,4.53166e-316,4.25904e-316
7.10137e-08,2.65942e-11,4.53166e-316,4.25904e-316
4.90015e-08,2.65942e-11,4.53166e-316,4.25904e-316
3.38124e-08,2.65942e-11,4.53166e-316,4.25904e-316
2.33315e-08,2.65942e-11,4.53166e-316,4.25904e-316
1.60994e-08,2.65942e-11,4.53166e-316,4.25904e-316
1.11091e-08,2.65942e-11,4.53166e-316,4.25904e-316
7.66559e-09,2.65942e-11,4.53166e-316,4.25904e-316
5.28948e-09,2.65942e-11,4.53166e-316,4.25904e-316
3.64989e-09,2.65942e-11,4.53166e-316,4.25904e-316
2.51853e-09,2.65942e-11,4.53166e-316,4.25904e-316


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.353999,0.33643,1.24941e-315,1.23151e-315
0.16763,0.127018,1.24941e-315,1.23151e-315
0.0909712,0.0122451,1.24941e-315,1.23151e-315
0.0494887,0.00127627,1.24941e-315,1.23151e-315
0.0269177,0.000440023,1.24941e-315,1.23151e-315
0.0146415,9.19391e-05,1.24941e-315,1.23151e-315
0.00796457,4.39236e-06,1.24941e-315,1.23151e-315
0.00433283,4.16278e-07,1.24941e-315,1.23151e-315
0.00235729,7.62786e-08,1.24941e-315,1.23151e-315
0.00128258,8.72023e-09,1.24941e-315,1.23151e-315
0.000697892,1.06476e-09,1.24941e-315,1.23151e-315
0.000379769,8.8298e-11,1.24941e-315,1.23151e-315
0.000206671,8.8298e-11,1.24941e-315,1.23151e-315
0.000112477,8.8298e-11,1.24941e-315,1.23151e-315
6.12176e-05,8.8298e-11,1.24941e-315,1.23151e-315
3.33206e-05,8.8298e-11,1.24941e-315,1.23151e-315
1.81373e-05,8.8298e-11,1.24941e-315,1.23151e-315
9.87311e-06,8.8298e-11,1.24941e-315,1.23151e-315
5.37474e-06,8.8298e-11,1.24941e-315,1.23151e-315
2.92605e-06,8.8298e-11,1.24941e-315,1.23151e-315
1.59304e-06,8.8298e-11,1.24941e-315,1.23151e-315
8.67339e-07,8.8298e-11,1.24941e-315,1.23151e-315
4.72248e-07,8.8298e-11,1.24941e-315,1.23151e-315
2.57139e-07,8.8298e-11,1.24941e-315,1.23151e-315
1.40018e-07,8.8298e-11,1.24941e-315,1.23151e-315
7.62454e-08,8.8298e-11,1.24941e-315,1.23151e-315
4.15201e-08,8.8298e-11,1.24941e-315,1.23151e-315
2.26109e-08,8.8298e-11,1.24941e-315,1.23151e-315
1.23138e-08,8.8298e-11,1.24941e-315,1.23151e-315
6.7062e-09,8.8298e-11,1.24941e-315,1.23151e-315
3.65237e-09,8.8298e-11,1.24941e-315,1.23151e-315
1.98922e-09,8.8298e-11,1.24941e-315,1.23151e-315
1.08345e-09,8.8298e-11,1.24941e-315,1.23151e-315
5.90154e-10,8.8298e-11,1.24941e-315,1.23151e-315
3.21466e-10,8.8298e-11,1.24941e-315,1.23151e-315
1.75173e-10,8.8298e-11,1.24941e-315,1.23151e-315
9.55362e-11,8.8298e-11,1.24941e-315,1.23151e-315


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.32822,0.314077,1.61352e-315,1.201e-315
0.164876,0.144503,1.61352e-315,1.201e-315
0.101172,0.0277745,1.61352e-315,1.201e-315
0.0635995,0.0147993,1.61352e-315,1.201e-315
0.047782,0.0019198,1.61352e-315,1.201e-315
0.0687616,0.000943706,1.61352e-315,1.201e-315
0.143684,0.000629644,1.61352e-315,1.201e-315
0.31886,9.38337e-05,1.61352e-315,1.201e-315
0.709605,4.66364e-06,1.61352e-315,1.201e-315
1.58019,7.45383e-07,1.61352e-315,1.201e-315
3.51929,1.03804e-07,1.61352e-315,1.201e-315
7.83828,8.70694e-09,1.61352e-315,1.201e-315
17.4591,1.37646e-09,1.61352e-315,1.201e-315
38.8912,1.93286e-10,1.61352e-315,1.201e-315
86.6386,2.03089e-11,1.61352e-315,1.201e-315
193.019,2.03089e-11,1.61352e-315,1.201e-315
430.05,2.03089e-11,1.61352e-315,1.201e-315
958.222,2.03089e-11,1.61352e-315,1.201e-315
2135.21,2.03089e-11,1.61352e-315,1.201e-315
4758.21,2.03089e-11,1.61352e-315,1.201e-315
10604.1,2.03089e-11,1.61352e-315,1.201e-315
23633.6,2.03089e-11,1.61352e-315,1.201e-315
52676.1,2.03089e-11,1.61352e-315,1.201e-315
117415,2.03089e-11,1.61352e-315,1.201e-315
261732,2.03089e-11,1.61352e-315,1.201e-315
583467,2.03089e-11,1.61352e-315,1.201e-315
1.30077e+06,2.03089e-11,1.61352e-315,1.201e-315
2.90007e+06,2.03089e-11,1.61352e-315,1.201e-315
6.46607e+06,2.03089e-11,1.61352e-315,1.201e-315
1.44177e+07,2.03089e-11,1.61352e-315,1.201e-315
3.21495e+07,2.03089e-11,1.61352e-315,1.201e-315
7.16926e+07,2.03089e-11,1.61352e-315,1.201e-315
1.59881e+08,2.03089e-11,1.61352e-315,1.201e-315
3.56567e+08,2.03089e-11,1.61352e-315,1.201e-315
7.95256e+08,2.03089e-11,1.61352e-315,1.201e-315
1.77375e+09,2.03089e-11,1.61352e-315,1.201e-315
3.9564e+09,2.03089e-11,1.61352e-315,1.201e-315
8.82525e+09,2.03089e-11,1.61352e-315,1.201e-315
1.96867e+10,2.03089e-11,1.61352e-315,1.201e-315
4.39177e+10,2.03089e-11,1.61352e-315,1.201e-315
9.7977e+10,2.03089e-11,1.61352e-315,1.201e-315
2.18589e+11,2.03089e-11,1.61352e-315,1.201e-315
4.87696e+11,2.03089e-11,1.61352e-315,1.201e-315
1.08815e+12,2.03089e-11,1.61352e-315,1.201e-315


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.305656,0.294083,4.55237e-316,2.45367e-315
0.164079,0.150999,4.55237e-316,2.45367e-315
0.110208,0.0294022,4.55237e-316,2.45367e-315
0.0742642,0.00374143,4.55237e-316,2.45367e-315
0.0500187,0.00164374,4.55237e-316,2.45367e-315
0.0336878,0.000276904,4.55237e-316,2.45367e-315
0.0226933,1.88838e-05,4.55237e-316,2.45367e-315
0.015291,3.69409e-06,4.55237e-316,2.45367e-315
0.0103061,7.4784e-07,4.55237e-316,2.45367e-315
0.00694827,1.22299e-07,4.55237e-316,2.45367e-315
0.00468573,2.04484e-08,4.55237e-316,2.45367e-315
0.0031608,3.93594e-09,4.55237e-316,2.45367e-315
0.00213272,4.4825e-10,4.55237e-316,2.45367e-315
0.00143941,5.17151e-11,4.55237e-316,2.45367e-315
0.000971743,5.17151e-11,4.55237e-316,2.45367e-315
0.000656188,5.17151e-11,4.55237e-316,2.45367e-315
0.000443215,5.17151e-11,4.55237e-316,2.45367e-315
0.000299439,5.17151e-11,4.55237e-316,2.45367e-315
0.000202352,5.17151e-11,4.55237e-316,2.45367e-315
0.000136776,5.17151e-11,4.55237e-316,2.45367e-315
9.24722e-05,5.17151e-11,4.55237e-316,2.45367e-315
6.25333e-05,5.17151e-11,4.55237e-316,2.45367e-315
4.22968e-05,5.17151e-11,4.55237e-316,2.45367e-315
2.86152e-05,5.17151e-11,4.55237e-316,2.45367e-315
1.93632e-05,5.17151e-11,4.55237e-316,2.45367e-315
1.31053e-05,5.17151e-11,4.55237e-316,2.45367e-315
8.87161e-06,5.17151e-11,4.55237e-316,2.45367e-315
6.00677e-06,5.17151e-11,4.55237e-316,2.45367e-315
4.06782e-06,5.17151e-11,4.55237e-316,2.45367e-315
2.75525e-06,5.17151e-11,4.55237e-316,2.45367e-315
1.86654e-06,5.17151e-11,4.55237e-316,2.45367e-315
1.2647e-06,5.17151e-11,4.55237e-316,2.45367e-315
8.57053e-07,5.17151e-11,4.55237e-316,2.45367e-315
5.80896e-07,5.17151e-11,4.55237e-316,2.45367e-315
3.93782e-07,5.17151e-11,4.55237e-316,2.45367e-315
2.6698e-07,5.17151e-11,4.55237e-316,2.45367e-315
1.81036e-07,5.17151e-11,4.55237e-316,2.45367e-315
1.22775e-07,5.17151e-11,4.55237e-316,2.45367e-315
8.32751e-08,5.17151e-11,4.55237e-316,2.45367e-315
5.64905e-08,5.17151e-11,4.55237e-316,2.45367e-315
3.83257e-08,5.17151e-11,4.55237e-316,2.45367e-315
2.6005e-08,5.17151e-11,4.55237e-316,2.45367e-315
1.76472e-08,5.17151e-11,4.55237e-316,2.45367e-315
1.19768e-08,5.17151e-11,4.55237e-316,2.45367e-315
8.12931e-09,5.17151e-11,4.55237e-316,2.45367e-315
5.51839e-09,5.17151e-11,4.55237e-316,2.45367e-315
3.74641e-09,5.17151e-11,4.55237e-316,2.45367e-315
2.54369e-09,5.17151e-11,4.55237e-316,2.45367e-315
1.72727e-09,5.17151e-11,4.55237e-316,2.45367e-315
1.17303e-09,5.17151e-11,4.55237e-316,2.45367e-315


==> csvs/2lvl_radialfix_4sqr_c8_C4_keps1_k100p9_P2_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.3342,0.318734,1.6874e-315,2.31508e-315
0.195166,0.180082,1.6874e-315,2.31508e-315
0.139552,0.0405272,1.6874e-315,2.31508e-315
0.100513,0.0145752,1.6874e-315,2.31508e-315
0.0725005,0.00648328,1.6874e-315,2.31508e-315
0.0525765,0.00297758,1.6874e-315,2.31508e-315
0.0389091,0.000996636,1.6874e-315,2.31508e-315
0.0314395,0.000716804,1.6874e-315,2.31508e-315
0.0323303,0.000350104,1.6874e-315,2.31508e-315
0.04394,3.19505e-05,1.6874e-315,2.31508e-315
0.0683978,4.644e-06,1.6874e-315,2.31508e-315
0.10993,8.60625e-07,1.6874e-315,2.31508e-315
0.178227,1.19759e-07,1.6874e-315,2.31508e-315
0.28917,4.52939e-08,1.6874e-315,2.31508e-315
0.469485,1.05759e-08,1.6874e-315,2.31508e-315
0.762169,1.68045e-09,1.6874e-315,2.31508e-315
1.23744,2.57323e-10,1.6874e-315,2.31508e-315
2.00907,6.22148e-11,1.6874e-315,2.31508e-315
3.26194,6.22148e-11,1.6874e-315,2.31508e-315
5.29619,6.22148e-11,1.6874e-315,2.31508e-315
8.59921,6.22148e-11,1.6874e-315,2.31508e-315
13.9624,6.22148e-11,1.6874e-315,2.31508e-315
22.671,6.22148e-11,1.6874e-315,2.31508e-315
36.8117,6.22148e-11,1.6874e-315,2.31508e-315
59.7735,6.22148e-11,1.6874e-315,2.31508e-315
97.0595,6.22148e-11,1.6874e-315,2.31508e-315
157.606,6.22148e-11,1.6874e-315,2.31508e-315
255.927,6.22148e-11,1.6874e-315,2.31508e-315
415.59,6.22148e-11,1.6874e-315,2.31508e-315
674.871,6.22148e-11,1.6874e-315,2.31508e-315
1095.93,6.22148e-11,1.6874e-315,2.31508e-315
1779.71,6.22148e-11,1.6874e-315,2.31508e-315
2890.17,6.22148e-11,1.6874e-315,2.31508e-315
4693.57,6.22148e-11,1.6874e-315,2.31508e-315
7622.35,6.22148e-11,1.6874e-315,2.31508e-315
12378.8,6.22148e-11,1.6874e-315,2.31508e-315
20103.8,6.22148e-11,1.6874e-315,2.31508e-315
32649.8,6.22148e-11,1.6874e-315,2.31508e-315
53025.9,6.22148e-11,1.6874e-315,2.31508e-315
86119.6,6.22148e-11,1.6874e-315,2.31508e-315
139869,6.22148e-11,1.6874e-315,2.31508e-315
227167,6.22148e-11,1.6874e-315,2.31508e-315
368957,6.22148e-11,1.6874e-315,2.31508e-315
599255,6.22148e-11,1.6874e-315,2.31508e-315
973312,6.22148e-11,1.6874e-315,2.31508e-315
1.58088e+06,6.22148e-11,1.6874e-315,2.31508e-315
2.56772e+06,6.22148e-11,1.6874e-315,2.31508e-315
4.17065e+06,6.22148e-11,1.6874e-315,2.31508e-315
6.7743e+06,6.22148e-11,1.6874e-315,2.31508e-315
1.10035e+07,6.22148e-11,1.6874e-315,2.31508e-315


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
996.553,

==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k103.092.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.643992,0.540115,3.56731e-316,4.25432e-316
0.0232434,0.0123657,3.56731e-316,4.25432e-316
0.000971469,0.000694228,3.56731e-316,4.25432e-316
0.000115214,3.17976e-05,3.56731e-316,4.25432e-316
7.01435e-06,1.75615e-06,3.56731e-316,4.25432e-316
2.98252e-07,7.13236e-08,3.56731e-316,4.25432e-316
3.28391e-08,2.83099e-09,3.56731e-316,4.25432e-316
2.13249e-09,1.12671e-10,3.56731e-316,4.25432e-316
8.21285e-11,6.27394e-12,3.56731e-316,4.25432e-316


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k194.729.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.403855,0.38232,4.89252e-316,4.12345e-316
0.223501,0.162965,4.89252e-316,4.12345e-316
0.144554,0.0664136,4.89252e-316,4.12345e-316
0.100398,0.0149898,4.89252e-316,4.12345e-316
0.0728124,0.00248342,4.89252e-316,4.12345e-316
0.0543562,0.000873244,4.89252e-316,4.12345e-316
0.0413482,0.000336511,4.89252e-316,4.12345e-316
0.0317975,9.95729e-05,4.89252e-316,4.12345e-316
0.0245845,1.11737e-05,4.89252e-316,4.12345e-316
0.0190472,1.36179e-06,4.89252e-316,4.12345e-316
0.0147631,1.41171e-07,4.89252e-316,4.12345e-316
0.0114395,1.35093e-08,4.89252e-316,4.12345e-316
0.00886034,1.21167e-09,4.89252e-316,4.12345e-316
0.00686001,1.13293e-10,4.89252e-316,4.12345e-316
0.0053098,1.1384e-11,4.89252e-316,4.12345e-316
0.00410918,1.1384e-11,4.89252e-316,4.12345e-316
0.0031797,1.1384e-11,4.89252e-316,4.12345e-316
0.00246031,1.1384e-11,4.89252e-316,4.12345e-316
0.00190359,1.1384e-11,4.89252e-316,4.12345e-316
0.00147279,1.1384e-11,4.89252e-316,4.12345e-316
0.00113945,1.1384e-11,4.89252e-316,4.12345e-316
0.000881531,1.1384e-11,4.89252e-316,4.12345e-316
0.000681971,1.1384e-11,4.89252e-316,4.12345e-316
0.000527572,1.1384e-11,4.89252e-316,4.12345e-316
0.000408119,1.1384e-11,4.89252e-316,4.12345e-316
0.000315704,1.1384e-11,4.89252e-316,4.12345e-316
0.000244211,1.1384e-11,4.89252e-316,4.12345e-316
0.000188904,1.1384e-11,4.89252e-316,4.12345e-316
0.00014612,1.1384e-11,4.89252e-316,4.12345e-316
0.000113024,1.1384e-11,4.89252e-316,4.12345e-316
8.74233e-05,1.1384e-11,4.89252e-316,4.12345e-316
6.76205e-05,1.1384e-11,4.89252e-316,4.12345e-316
5.23028e-05,1.1384e-11,4.89252e-316,4.12345e-316
4.04546e-05,1.1384e-11,4.89252e-316,4.12345e-316
3.12901e-05,1.1384e-11,4.89252e-316,4.12345e-316
2.42015e-05,1.1384e-11,4.89252e-316,4.12345e-316
1.87188e-05,1.1384e-11,4.89252e-316,4.12345e-316
1.4478e-05,1.1384e-11,4.89252e-316,4.12345e-316
1.11979e-05,1.1384e-11,4.89252e-316,4.12345e-316
8.66097e-06,1.1384e-11,4.89252e-316,4.12345e-316
6.69874e-06,1.1384e-11,4.89252e-316,4.12345e-316
5.18107e-06,1.1384e-11,4.89252e-316,4.12345e-316
4.00723e-06,1.1384e-11,4.89252e-316,4.12345e-316
3.09933e-06,1.1384e-11,4.89252e-316,4.12345e-316
2.39713e-06,1.1384e-11,4.89252e-316,4.12345e-316
1.85402e-06,1.1384e-11,4.89252e-316,4.12345e-316
1.43396e-06,1.1384e-11,4.89252e-316,4.12345e-316
1.10907e-06,1.1384e-11,4.89252e-316,4.12345e-316
8.57788e-07,1.1384e-11,4.89252e-316,4.12345e-316
6.6344e-07,1.1384e-11,4.89252e-316,4.12345e-316


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k400.912.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.349724,0.334457,5.31244e-316,4.40952e-316
0.184238,0.1744,5.31244e-316,4.40952e-316
0.131608,0.0658444,5.31244e-316,4.40952e-316
0.0955309,0.0133509,5.31244e-316,4.40952e-316
0.0692398,0.00276334,5.31244e-316,4.40952e-316
0.0501476,0.00101221,5.31244e-316,4.40952e-316
0.0363133,0.000521559,5.31244e-316,4.40952e-316
0.0262967,0.00011469,5.31244e-316,4.40952e-316
0.0190435,3.03887e-05,5.31244e-316,4.40952e-316
0.0137913,8.60399e-06,5.31244e-316,4.40952e-316
0.00998807,1.7478e-06,5.31244e-316,4.40952e-316
0.00723393,5.41577e-07,5.31244e-316,4.40952e-316
0.00523942,1.56409e-07,5.31244e-316,4.40952e-316
0.00379496,2.63617e-08,5.31244e-316,4.40952e-316
0.00274883,5.40385e-09,5.31244e-316,4.40952e-316
0.00199114,1.62068e-09,5.31244e-316,4.40952e-316
0.00144236,3.71976e-10,5.31244e-316,4.40952e-316
0.00104486,1.01442e-10,5.31244e-316,4.40952e-316
0.000756929,2.61591e-11,5.31244e-316,4.40952e-316
0.000548361,2.61591e-11,5.31244e-316,4.40952e-316
0.000397276,2.61591e-11,5.31244e-316,4.40952e-316
0.000287826,2.61591e-11,5.31244e-316,4.40952e-316
0.000208536,2.61591e-11,5.31244e-316,4.40952e-316
0.000151093,2.61591e-11,5.31244e-316,4.40952e-316
0.000109477,2.61591e-11,5.31244e-316,4.40952e-316
7.93247e-05,2.61591e-11,5.31244e-316,4.40952e-316
5.74788e-05,2.61591e-11,5.31244e-316,4.40952e-316
4.16502e-05,2.61591e-11,5.31244e-316,4.40952e-316
3.01814e-05,2.61591e-11,5.31244e-316,4.40952e-316
2.18711e-05,2.61591e-11,5.31244e-316,4.40952e-316
1.58494e-05,2.61591e-11,5.31244e-316,4.40952e-316
1.14859e-05,2.61591e-11,5.31244e-316,4.40952e-316
8.3239e-06,2.61591e-11,5.31244e-316,4.40952e-316
6.03251e-06,2.61591e-11,5.31244e-316,4.40952e-316
4.37199e-06,2.61591e-11,5.31244e-316,4.40952e-316
3.16861e-06,2.61591e-11,5.31244e-316,4.40952e-316
2.29651e-06,2.61591e-11,5.31244e-316,4.40952e-316
1.66446e-06,2.61591e-11,5.31244e-316,4.40952e-316
1.2064e-06,2.61591e-11,5.31244e-316,4.40952e-316
8.74407e-07,2.61591e-11,5.31244e-316,4.40952e-316
6.33789e-07,2.61591e-11,5.31244e-316,4.40952e-316
4.59392e-07,2.61591e-11,5.31244e-316,4.40952e-316
3.32989e-07,2.61591e-11,5.31244e-316,4.40952e-316
2.4137e-07,2.61591e-11,5.31244e-316,4.40952e-316
1.74962e-07,2.61591e-11,5.31244e-316,4.40952e-316
1.26827e-07,2.61591e-11,5.31244e-316,4.40952e-316
9.19357e-08,2.61591e-11,5.31244e-316,4.40952e-316
6.66444e-08,2.61591e-11,5.31244e-316,4.40952e-316
4.83114e-08,2.61591e-11,5.31244e-316,4.40952e-316
3.50221e-08,2.61591e-11,5.31244e-316,4.40952e-316


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k595.641.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.484778,0.441109,4.18856e-316,6.35081e-316
0.244025,0.222067,4.18856e-316,6.35081e-316
0.179736,0.161888,4.18856e-316,6.35081e-316
0.150679,0.0879295,4.18856e-316,6.35081e-316
0.12927,0.0727587,4.18856e-316,6.35081e-316
0.116556,0.0505122,4.18856e-316,6.35081e-316
0.122769,0.017443,4.18856e-316,6.35081e-316
0.167986,0.00981263,4.18856e-316,6.35081e-316
0.278168,0.00891154,4.18856e-316,6.35081e-316
0.493428,0.00388274,4.18856e-316,6.35081e-316
0.89109,0.0023881,4.18856e-316,6.35081e-316
1.61649,0.00172319,4.18856e-316,6.35081e-316
2.93631,0.000873335,4.18856e-316,6.35081e-316
5.33669,0.000391993,4.18856e-316,6.35081e-316
9.70277,0.000170856,4.18856e-316,6.35081e-316
17.6459,5.36948e-05,4.18856e-316,6.35081e-316
32.0994,1.50219e-05,4.18856e-316,6.35081e-316
58.405,5.71105e-06,4.18856e-316,6.35081e-316
106.29,2.23187e-06,4.18856e-316,6.35081e-316
193.472,6.74436e-07,4.18856e-316,6.35081e-316
352.227,2.11005e-07,4.18856e-316,6.35081e-316
641.353,6.888e-08,4.18856e-316,6.35081e-316
1167.99,2.49285e-08,4.18856e-316,6.35081e-316
2127.36,8.95851e-09,4.18856e-316,6.35081e-316
3875.26,2.59875e-09,4.18856e-316,6.35081e-316
7060.14,6.24154e-10,4.18856e-316,6.35081e-316
12864,1.43059e-10,4.18856e-316,6.35081e-316
23441.2,5.54225e-11,4.18856e-316,6.35081e-316
42719.7,5.54225e-11,4.18856e-316,6.35081e-316
77860.1,5.54225e-11,4.18856e-316,6.35081e-316
141918,5.54225e-11,4.18856e-316,6.35081e-316
258698,5.54225e-11,4.18856e-316,6.35081e-316
471604,5.54225e-11,4.18856e-316,6.35081e-316
859788,5.54225e-11,4.18856e-316,6.35081e-316
1.56759e+06,5.54225e-11,4.18856e-316,6.35081e-316
2.85822e+06,5.54225e-11,4.18856e-316,6.35081e-316
5.21172e+06,5.54225e-11,4.18856e-316,6.35081e-316
9.50359e+06,5.54225e-11,4.18856e-316,6.35081e-316
1.73306e+07,5.54225e-11,4.18856e-316,6.35081e-316
3.16051e+07,5.54225e-11,4.18856e-316,6.35081e-316
5.76389e+07,5.54225e-11,4.18856e-316,6.35081e-316
1.05121e+08,5.54225e-11,4.18856e-316,6.35081e-316
1.91725e+08,5.54225e-11,4.18856e-316,6.35081e-316
3.49687e+08,5.54225e-11,4.18856e-316,6.35081e-316
6.37811e+08,5.54225e-11,4.18856e-316,6.35081e-316
1.16337e+09,5.54225e-11,4.18856e-316,6.35081e-316
2.12202e+09,5.54225e-11,4.18856e-316,6.35081e-316
3.87074e+09,5.54225e-11,4.18856e-316,6.35081e-316
7.06066e+09,5.54225e-11,4.18856e-316,6.35081e-316
1.28797e+10,5.54225e-11,4.18856e-316,6.35081e-316


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k801.824.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.555315,0.488506,5.16932e-316,3.62596e-316
0.264515,0.231982,5.16932e-316,3.62596e-316
0.186305,0.172319,5.16932e-316,3.62596e-316
0.159291,0.119693,5.16932e-316,3.62596e-316
0.140501,0.0659033,5.16932e-316,3.62596e-316
0.124881,0.0271945,5.16932e-316,3.62596e-316
0.111133,0.00946417,5.16932e-316,3.62596e-316
0.0988506,0.00358265,5.16932e-316,3.62596e-316
0.0879676,0.00207063,5.16932e-316,3.62596e-316
0.0782803,0.00153932,5.16932e-316,3.62596e-316
0.069653,0.00111681,5.16932e-316,3.62596e-316
0.0619834,0.000747903,5.16932e-316,3.62596e-316
0.055154,0.000499083,5.16932e-316,3.62596e-316
0.0490778,0.000278739,5.16932e-316,3.62596e-316
0.0436724,0.000116475,5.16932e-316,3.62596e-316
0.0388611,4.56954e-05,5.16932e-316,3.62596e-316
0.0345805,2.15837e-05,5.16932e-316,3.62596e-316
0.0307718,1.03435e-05,5.16932e-316,3.62596e-316
0.0273824,4.72863e-06,5.16932e-316,3.62596e-316
0.0243666,2.17289e-06,5.16932e-316,3.62596e-316
0.0216831,9.63508e-07,5.16932e-316,3.62596e-316
0.0192953,4.04232e-07,5.16932e-316,3.62596e-316
0.0171705,2.0781e-07,5.16932e-316,3.62596e-316
0.0152798,9.79364e-08,5.16932e-316,3.62596e-316
0.0135974,3.41067e-08,5.16932e-316,3.62596e-316
0.0121003,1.05005e-08,5.16932e-316,3.62596e-316
0.0107682,4.38937e-09,5.16932e-316,3.62596e-316
0.00958274,2.36117e-09,5.16932e-316,3.62596e-316
0.00852786,1.17665e-09,5.16932e-316,3.62596e-316
0.00758917,4.62721e-10,5.16932e-316,3.62596e-316
0.00675385,1.4828e-10,5.16932e-316,3.62596e-316
0.00601051,5.27818e-11,5.16932e-316,3.62596e-316
0.00534903,5.27818e-11,5.16932e-316,3.62596e-316
0.00476038,5.27818e-11,5.16932e-316,3.62596e-316
0.00423654,5.27818e-11,5.16932e-316,3.62596e-316
0.00377037,5.27818e-11,5.16932e-316,3.62596e-316
0.00335552,5.27818e-11,5.16932e-316,3.62596e-316
0.00298634,5.27818e-11,5.16932e-316,3.62596e-316
0.0026578,5.27818e-11,5.16932e-316,3.62596e-316
0.00236542,5.27818e-11,5.16932e-316,3.62596e-316
0.00210521,5.27818e-11,5.16932e-316,3.62596e-316
0.00187365,5.27818e-11,5.16932e-316,3.62596e-316
0.00166757,5.27818e-11,5.16932e-316,3.62596e-316
0.00148416,5.27818e-11,5.16932e-316,3.62596e-316
0.00132094,5.27818e-11,5.16932e-316,3.62596e-316
0.00117568,5.27818e-11,5.16932e-316,3.62596e-316
0.00104639,5.27818e-11,5.16932e-316,3.62596e-316
0.000931334,5.27818e-11,5.16932e-316,3.62596e-316
0.000828933,5.27818e-11,5.16932e-316,3.62596e-316
0.000737796,5.27818e-11,5.16932e-316,3.62596e-316


==> csvs/2lvl_radialfix_4sqr_ccst2_Ccst4_k100p9_P4_k996.553.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.671,0.561106,4.3149e-316,5.51393e-316
0.36234,0.270928,4.3149e-316,5.51393e-316
0.229007,0.197578,4.3149e-316,5.51393e-316
0.186388,0.171072,4.3149e-316,5.51393e-316
0.167212,0.143333,4.3149e-316,5.51393e-316
0.155302,0.105664,4.3149e-316,5.51393e-316
0.146102,0.0836656,4.3149e-316,5.51393e-316
0.137366,0.0816416,4.3149e-316,5.51393e-316
0.131957,0.0721871,4.3149e-316,5.51393e-316
0.130963,0.0456699,4.3149e-316,5.51393e-316
0.136961,0.0228807,4.3149e-316,5.51393e-316
0.156613,0.01314,4.3149e-316,5.51393e-316
0.196773,0.0111745,4.3149e-316,5.51393e-316
0.267108,0.0110284,4.3149e-316,5.51393e-316
0.378773,0.00935392,4.3149e-316,5.51393e-316
0.547894,0.00754962,4.3149e-316,5.51393e-316
0.802383,0.00569732,4.3149e-316,5.51393e-316
1.17971,0.00367191,4.3149e-316,5.51393e-316
1.73569,0.00207716,4.3149e-316,5.51393e-316
2.55827,0.00132209,4.3149e-316,5.51393e-316
3.77223,0.000924888,4.3149e-316,5.51393e-316
5.56047,0.000543095,4.3149e-316,5.51393e-316
8.19978,0.000264407,4.3149e-316,5.51393e-316
12.0939,0.000170561,4.3149e-316,5.51393e-316
17.8352,0.000136541,4.3149e-316,5.51393e-316
26.3055,0.000110051,4.3149e-316,5.51393e-316
38.803,7.54787e-05,4.3149e-316,5.51393e-316
57.2377,5.12906e-05,4.3149e-316,5.51393e-316
84.4366,3.52869e-05,4.3149e-316,5.51393e-316
124.571,2.35515e-05,4.3149e-316,5.51393e-316
183.789,1.47449e-05,4.3149e-316,5.51393e-316
271.175,9.29362e-06,4.3149e-316,5.51393e-316
400.138,6.38596e-06,4.3149e-316,5.51393e-316
590.467,4.47123e-06,4.3149e-316,5.51393e-316
871.378,2.95452e-06,4.3149e-316,5.51393e-316
1286.02,1.64232e-06,4.3149e-316,5.51393e-316
1898.07,8.10601e-07,4.3149e-316,5.51393e-316
2801.59,3.67813e-07,4.3149e-316,5.51393e-316
4135.47,1.48643e-07,4.3149e-316,5.51393e-316
6104.81,5.43645e-08,4.3149e-316,5.51393e-316
9012.52,1.78273e-08,4.3149e-316,5.51393e-316
13306,6.82373e-09,4.3149e-316,5.51393e-316
19646.1,2.51204e-09,4.3149e-316,5.51393e-316
29008.9,1.01177e-09,4.3149e-316,5.51393e-316
42836.4,3.85373e-10,4.3149e-316,5.51393e-316
63259,1.36201e-10,4.3149e-316,5.51393e-316
93424.1,4.37981e-11,4.3149e-316,5.51393e-316
137982,4.37981e-11,4.3149e-316,5.51393e-316
203804,4.37981e-11,4.3149e-316,5.51393e-316
301045,4.37981e-11,4.3149e-316,5.51393e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
600,1000,

==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.432994,0.395916,5.58223e-316,5.58646e-316
0.105855,0.0870936,5.58223e-316,5.58646e-316
0.027956,0.0184717,5.58223e-316,5.58646e-316
0.00787705,0.00376998,5.58223e-316,5.58646e-316
0.00205347,0.000742386,5.58223e-316,5.58646e-316
0.00057612,0.000163108,5.58223e-316,5.58646e-316
0.00017546,3.35758e-05,5.58223e-316,5.58646e-316
5.3545e-05,7.25626e-06,5.58223e-316,5.58646e-316
1.59156e-05,1.40905e-06,5.58223e-316,5.58646e-316
4.72405e-06,3.06057e-07,5.58223e-316,5.58646e-316
1.43037e-06,6.21983e-08,5.58223e-316,5.58646e-316
4.41545e-07,1.22385e-08,5.58223e-316,5.58646e-316
1.38054e-07,2.43015e-09,5.58223e-316,5.58646e-316
4.34581e-08,4.96167e-10,5.58223e-316,5.58646e-316
1.37736e-08,1.05681e-10,5.58223e-316,5.58646e-316
4.37267e-09,2.12843e-11,5.58223e-316,5.58646e-316
1.37615e-09,2.12843e-11,5.58223e-316,5.58646e-316
4.26964e-10,2.12843e-11,5.58223e-316,5.58646e-316
1.30857e-10,2.12843e-11,5.58223e-316,5.58646e-316
3.9864e-11,2.12843e-11,5.58223e-316,5.58646e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.2774,0.789924,5.46218e-316,7.28443e-316
0.876781,0.377625,5.46218e-316,7.28443e-316
0.517447,0.190382,5.46218e-316,7.28443e-316
0.411578,0.0713162,5.46218e-316,7.28443e-316
0.341336,0.0311487,5.46218e-316,7.28443e-316
0.27183,0.0137705,5.46218e-316,7.28443e-316
0.219435,0.0058284,5.46218e-316,7.28443e-316
0.183714,0.00246714,5.46218e-316,7.28443e-316
0.158741,0.00112269,5.46218e-316,7.28443e-316
0.140755,0.000493448,5.46218e-316,7.28443e-316
0.127285,0.00022902,5.46218e-316,7.28443e-316
0.116525,0.000102955,5.46218e-316,7.28443e-316
0.107335,4.3199e-05,5.46218e-316,7.28443e-316
0.0991576,1.88024e-05,5.46218e-316,7.28443e-316
0.0918212,8.47502e-06,5.46218e-316,7.28443e-316
0.0852732,3.47953e-06,5.46218e-316,7.28443e-316
0.0794184,1.54611e-06,5.46218e-316,7.28443e-316
0.0741091,6.93007e-07,5.46218e-316,7.28443e-316
0.0692007,3.16397e-07,5.46218e-316,7.28443e-316
0.064585,1.37591e-07,5.46218e-316,7.28443e-316
0.0601945,6.01115e-08,5.46218e-316,7.28443e-316
0.0559983,2.49655e-08,5.46218e-316,7.28443e-316
0.0519993,1.06336e-08,5.46218e-316,7.28443e-316
0.0482218,4.97695e-09,5.46218e-316,7.28443e-316
0.0446921,2.20364e-09,5.46218e-316,7.28443e-316
0.0414221,9.28652e-10,5.46218e-316,7.28443e-316
0.0384041,4.12346e-10,5.46218e-316,7.28443e-316
0.0356172,1.76976e-10,5.46218e-316,7.28443e-316
0.0330361,7.47324e-11,5.46218e-316,7.28443e-316
0.0306374,7.47324e-11,5.46218e-316,7.28443e-316
0.0284017,7.47324e-11,5.46218e-316,7.28443e-316
0.0263149,7.47324e-11,5.46218e-316,7.28443e-316
0.0243669,7.47324e-11,5.46218e-316,7.28443e-316
0.0225521,7.47324e-11,5.46218e-316,7.28443e-316
0.0208664,7.47324e-11,5.46218e-316,7.28443e-316
0.0193056,7.47324e-11,5.46218e-316,7.28443e-316
0.0178635,7.47324e-11,5.46218e-316,7.28443e-316
0.0165324,7.47324e-11,5.46218e-316,7.28443e-316
0.0153031,7.47324e-11,5.46218e-316,7.28443e-316
0.0141666,7.47324e-11,5.46218e-316,7.28443e-316
0.0131148,7.47324e-11,5.46218e-316,7.28443e-316
0.0121407,7.47324e-11,5.46218e-316,7.28443e-316
0.0112388,7.47324e-11,5.46218e-316,7.28443e-316
0.0104045,7.47324e-11,5.46218e-316,7.28443e-316
0.00963339,7.47324e-11,5.46218e-316,7.28443e-316
0.00892133,7.47324e-11,5.46218e-316,7.28443e-316
0.008264,7.47324e-11,5.46218e-316,7.28443e-316
0.007657,7.47324e-11,5.46218e-316,7.28443e-316
0.007096,7.47324e-11,5.46218e-316,7.28443e-316
0.00657697,7.47324e-11,5.46218e-316,7.28443e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.635071,0.537758,4.72809e-316,4.25679e-316
0.172451,0.141513,4.72809e-316,4.25679e-316
0.0819907,0.0448363,4.72809e-316,4.25679e-316
0.036012,0.0137895,4.72809e-316,4.25679e-316
0.0158912,0.004137,4.72809e-316,4.25679e-316
0.00728244,0.00137404,4.72809e-316,4.25679e-316
0.00331421,0.000415338,4.72809e-316,4.25679e-316
0.00147289,0.000128372,4.72809e-316,4.25679e-316
0.000652538,3.77709e-05,4.72809e-316,4.25679e-316
0.000293593,1.29413e-05,4.72809e-316,4.25679e-316
0.000133315,3.55269e-06,4.72809e-316,4.25679e-316
6.11095e-05,1.19568e-06,4.72809e-316,4.25679e-316
2.83642e-05,3.41817e-07,4.72809e-316,4.25679e-316
1.32836e-05,1.03303e-07,4.72809e-316,4.25679e-316
6.23017e-06,3.11212e-08,4.72809e-316,4.25679e-316
2.90787e-06,9.58058e-09,4.72809e-316,4.25679e-316
1.34546e-06,2.82217e-09,4.72809e-316,4.25679e-316
6.17046e-07,7.87424e-10,4.72809e-316,4.25679e-316
2.83527e-07,2.59846e-10,4.72809e-316,4.25679e-316
1.33026e-07,7.21024e-11,4.72809e-316,4.25679e-316
6.42676e-08,7.21024e-11,4.72809e-316,4.25679e-316
3.16122e-08,7.21024e-11,4.72809e-316,4.25679e-316
1.55418e-08,7.21024e-11,4.72809e-316,4.25679e-316
7.53308e-09,7.21024e-11,4.72809e-316,4.25679e-316
3.57643e-09,7.21024e-11,4.72809e-316,4.25679e-316
1.6648e-09,7.21024e-11,4.72809e-316,4.25679e-316
7.66619e-10,7.21024e-11,4.72809e-316,4.25679e-316
3.54581e-10,7.21024e-11,4.72809e-316,4.25679e-316
1.67355e-10,7.21024e-11,4.72809e-316,4.25679e-316
8.12132e-11,7.21024e-11,4.72809e-316,4.25679e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.75841,0.604444,5.22089e-316,5.18659e-316
0.285404,0.177947,5.22089e-316,5.18659e-316
0.139626,0.0675417,5.22089e-316,5.18659e-316
0.0849231,0.0209896,5.22089e-316,5.18659e-316
0.0473941,0.00663039,5.22089e-316,5.18659e-316
0.0265147,0.00246299,5.22089e-316,5.18659e-316
0.015247,0.000866331,5.22089e-316,5.18659e-316
0.0091119,0.000280687,5.22089e-316,5.18659e-316
0.00564396,0.000101149,5.22089e-316,5.18659e-316
0.00351796,3.28899e-05,5.22089e-316,5.18659e-316
0.00217684,1.14682e-05,5.22089e-316,5.18659e-316
0.00134046,3.74917e-06,5.22089e-316,5.18659e-316
0.000824006,1.28169e-06,5.22089e-316,5.18659e-316
0.000505798,4.22876e-07,5.22089e-316,5.18659e-316
0.000309699,1.45289e-07,5.22089e-316,5.18659e-316
0.000189059,5.13889e-08,5.22089e-316,5.18659e-316
0.000115184,1.77769e-08,5.22089e-316,5.18659e-316
7.021e-05,6.10416e-09,5.22089e-316,5.18659e-316
4.29642e-05,2.00651e-09,5.22089e-316,5.18659e-316
2.64893e-05,6.59964e-10,5.22089e-316,5.18659e-316
1.64985e-05,2.20602e-10,5.22089e-316,5.18659e-316
1.03891e-05,7.70893e-11,5.22089e-316,5.18659e-316
6.60613e-06,7.70893e-11,5.22089e-316,5.18659e-316
4.23162e-06,7.70893e-11,5.22089e-316,5.18659e-316
2.7237e-06,7.70893e-11,5.22089e-316,5.18659e-316
1.75821e-06,7.70893e-11,5.22089e-316,5.18659e-316
1.13698e-06,7.70893e-11,5.22089e-316,5.18659e-316
7.3614e-07,7.70893e-11,5.22089e-316,5.18659e-316
4.77069e-07,7.70893e-11,5.22089e-316,5.18659e-316
3.09417e-07,7.70893e-11,5.22089e-316,5.18659e-316
2.00814e-07,7.70893e-11,5.22089e-316,5.18659e-316
1.30403e-07,7.70893e-11,5.22089e-316,5.18659e-316
8.47194e-08,7.70893e-11,5.22089e-316,5.18659e-316
5.50584e-08,7.70893e-11,5.22089e-316,5.18659e-316
3.57871e-08,7.70893e-11,5.22089e-316,5.18659e-316
2.32582e-08,7.70893e-11,5.22089e-316,5.18659e-316
1.5109e-08,7.70893e-11,5.22089e-316,5.18659e-316
9.80756e-09,7.70893e-11,5.22089e-316,5.18659e-316
6.35967e-09,7.70893e-11,5.22089e-316,5.18659e-316
4.1188e-09,7.70893e-11,5.22089e-316,5.18659e-316
2.66395e-09,7.70893e-11,5.22089e-316,5.18659e-316
1.72069e-09,7.70893e-11,5.22089e-316,5.18659e-316
1.11005e-09,7.70893e-11,5.22089e-316,5.18659e-316
7.15365e-10,7.70893e-11,5.22089e-316,5.18659e-316
4.60652e-10,7.70893e-11,5.22089e-316,5.18659e-316
2.96495e-10,7.70893e-11,5.22089e-316,5.18659e-316
1.90815e-10,7.70893e-11,5.22089e-316,5.18659e-316
1.22831e-10,7.70893e-11,5.22089e-316,5.18659e-316
7.91109e-11,7.70893e-11,5.22089e-316,5.18659e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.937077,0.68602,3.1219e-316,6.64716e-316
0.452577,0.240686,3.1219e-316,6.64716e-316
0.213161,0.0977557,3.1219e-316,6.64716e-316
0.140132,0.0302267,3.1219e-316,6.64716e-316
0.089438,0.0110877,3.1219e-316,6.64716e-316
0.0558198,0.00418599,3.1219e-316,6.64716e-316
0.035739,0.00158943,3.1219e-316,6.64716e-316
0.0232305,0.000580559,3.1219e-316,6.64716e-316
0.015268,0.000224286,3.1219e-316,6.64716e-316
0.0102081,8.34402e-05,3.1219e-316,6.64716e-316
0.00693749,3.17448e-05,3.1219e-316,6.64716e-316
0.00477317,1.17483e-05,3.1219e-316,6.64716e-316
0.00330894,4.55763e-06,3.1219e-316,6.64716e-316
0.00230095,1.66169e-06,3.1219e-316,6.64716e-316
0.00160444,6.41136e-07,3.1219e-316,6.64716e-316
0.00112651,2.21056e-07,3.1219e-316,6.64716e-316
0.000799346,8.88123e-08,3.1219e-316,6.64716e-316
0.000572252,2.9812e-08,3.1219e-316,6.64716e-316
0.000410584,1.16229e-08,3.1219e-316,6.64716e-316
0.000293056,4.44499e-09,3.1219e-316,6.64716e-316
0.000207069,1.66037e-09,3.1219e-316,6.64716e-316
0.000144626,6.32209e-10,3.1219e-316,6.64716e-316
9.99799e-05,2.24858e-10,3.1219e-316,6.64716e-316
6.86331e-05,8.36543e-11,3.1219e-316,6.64716e-316
4.69909e-05,8.36543e-11,3.1219e-316,6.64716e-316
3.22325e-05,8.36543e-11,3.1219e-316,6.64716e-316
2.22221e-05,8.36543e-11,3.1219e-316,6.64716e-316
1.54145e-05,8.36543e-11,3.1219e-316,6.64716e-316
1.07444e-05,8.36543e-11,3.1219e-316,6.64716e-316
7.50737e-06,8.36543e-11,3.1219e-316,6.64716e-316
5.24662e-06,8.36543e-11,3.1219e-316,6.64716e-316
3.66371e-06,8.36543e-11,3.1219e-316,6.64716e-316
2.55733e-06,8.36543e-11,3.1219e-316,6.64716e-316
1.78679e-06,8.36543e-11,3.1219e-316,6.64716e-316
1.25154e-06,8.36543e-11,3.1219e-316,6.64716e-316
8.79567e-07,8.36543e-11,3.1219e-316,6.64716e-316
6.20027e-07,8.36543e-11,3.1219e-316,6.64716e-316
4.37776e-07,8.36543e-11,3.1219e-316,6.64716e-316
3.08954e-07,8.36543e-11,3.1219e-316,6.64716e-316
2.1749e-07,8.36543e-11,3.1219e-316,6.64716e-316
1.52479e-07,8.36543e-11,3.1219e-316,6.64716e-316
1.06382e-07,8.36543e-11,3.1219e-316,6.64716e-316
7.38656e-08,8.36543e-11,3.1219e-316,6.64716e-316
5.10784e-08,8.36543e-11,3.1219e-316,6.64716e-316
3.52164e-08,8.36543e-11,3.1219e-316,6.64716e-316
2.42386e-08,8.36543e-11,3.1219e-316,6.64716e-316
1.6673e-08,8.36543e-11,3.1219e-316,6.64716e-316
1.14717e-08,8.36543e-11,3.1219e-316,6.64716e-316
7.89967e-09,8.36543e-11,3.1219e-316,6.64716e-316
5.44688e-09,8.36543e-11,3.1219e-316,6.64716e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0.1_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.938848,0.692709,4.81593e-316,7.20034e-316
0.484542,0.266123,4.81593e-316,7.20034e-316
0.254499,0.116048,4.81593e-316,7.20034e-316
0.189438,0.0374881,4.81593e-316,7.20034e-316
0.141645,0.0147392,4.81593e-316,7.20034e-316
0.104196,0.0059881,4.81593e-316,7.20034e-316
0.0787639,0.00241116,4.81593e-316,7.20034e-316
0.0614174,0.000980228,4.81593e-316,7.20034e-316
0.0489321,0.000392629,4.81593e-316,7.20034e-316
0.0395804,0.00016775,4.81593e-316,7.20034e-316
0.032431,6.93544e-05,4.81593e-316,7.20034e-316
0.0268345,2.78453e-05,4.81593e-316,7.20034e-316
0.0223024,1.16287e-05,4.81593e-316,7.20034e-316
0.0185481,4.63968e-06,4.81593e-316,7.20034e-316
0.0154456,1.93057e-06,4.81593e-316,7.20034e-316
0.0129174,8.20812e-07,4.81593e-316,7.20034e-316
0.0108632,3.14314e-07,4.81593e-316,7.20034e-316
0.00916881,1.36743e-07,4.81593e-316,7.20034e-316
0.00774374,5.76534e-08,4.81593e-316,7.20034e-316
0.00653587,2.3773e-08,4.81593e-316,7.20034e-316
0.00551657,9.8456e-09,4.81593e-316,7.20034e-316
0.00466086,4.20507e-09,4.81593e-316,7.20034e-316
0.0039404,1.72235e-09,4.81593e-316,7.20034e-316
0.00332839,7.46363e-10,4.81593e-316,7.20034e-316
0.00280562,2.98868e-10,4.81593e-316,7.20034e-316
0.00236097,1.18555e-10,4.81593e-316,7.20034e-316
0.00198702,5.00782e-11,4.81593e-316,7.20034e-316
0.00167549,5.00782e-11,4.81593e-316,7.20034e-316
0.00141593,5.00782e-11,4.81593e-316,7.20034e-316
0.00119741,5.00782e-11,4.81593e-316,7.20034e-316
0.00101104,5.00782e-11,4.81593e-316,7.20034e-316
0.000851068,5.00782e-11,4.81593e-316,7.20034e-316
0.000714158,5.00782e-11,4.81593e-316,7.20034e-316
0.000597998,5.00782e-11,4.81593e-316,7.20034e-316
0.00050028,5.00782e-11,4.81593e-316,7.20034e-316
0.000418499,5.00782e-11,4.81593e-316,7.20034e-316
0.000350254,5.00782e-11,4.81593e-316,7.20034e-316
0.000293523,5.00782e-11,4.81593e-316,7.20034e-316
0.000246645,5.00782e-11,4.81593e-316,7.20034e-316
0.000208113,5.00782e-11,4.81593e-316,7.20034e-316
0.00017643,5.00782e-11,4.81593e-316,7.20034e-316
0.000150162,5.00782e-11,4.81593e-316,7.20034e-316
0.000128104,5.00782e-11,4.81593e-316,7.20034e-316
0.000109374,5.00782e-11,4.81593e-316,7.20034e-316
9.33863e-05,5.00782e-11,4.81593e-316,7.20034e-316
7.97254e-05,5.00782e-11,4.81593e-316,7.20034e-316
6.8045e-05,5.00782e-11,4.81593e-316,7.20034e-316
5.80255e-05,5.00782e-11,4.81593e-316,7.20034e-316
4.93879e-05,5.00782e-11,4.81593e-316,7.20034e-316
4.19175e-05,5.00782e-11,4.81593e-316,7.20034e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,

==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.184416,0.180757,5.26156e-316,4.84584e-316
0.0290062,0.0266447,5.26156e-316,4.84584e-316
0.00569112,0.00415917,5.26156e-316,4.84584e-316
0.00107894,0.000722672,5.26156e-316,4.84584e-316
0.000220118,0.000114463,5.26156e-316,4.84584e-316
4.46728e-05,1.68086e-05,5.26156e-316,4.84584e-316
9.00684e-06,3.22209e-06,5.26156e-316,4.84584e-316
1.96797e-06,5.18038e-07,5.26156e-316,4.84584e-316
4.35311e-07,9.29728e-08,5.26156e-316,4.84584e-316
9.71689e-08,1.65648e-08,5.26156e-316,4.84584e-316
2.12603e-08,2.75079e-09,5.26156e-316,4.84584e-316
4.65461e-09,4.09589e-10,5.26156e-316,4.84584e-316
9.76488e-10,7.07024e-11,5.26156e-316,4.84584e-316
1.97689e-10,7.07024e-11,5.26156e-316,4.84584e-316
4.0771e-11,7.07024e-11,5.26156e-316,4.84584e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.677998,0.562576,3.45702e-316,6.85402e-316
0.227466,0.121102,3.45702e-316,6.85402e-316
0.0560349,0.025951,3.45702e-316,6.85402e-316
0.0192331,0.00524181,3.45702e-316,6.85402e-316
0.00748503,0.00119889,3.45702e-316,6.85402e-316
0.00263915,0.000271381,3.45702e-316,6.85402e-316
0.000934111,5.5329e-05,3.45702e-316,6.85402e-316
0.000349008,1.25996e-05,3.45702e-316,6.85402e-316
0.000130837,2.6717e-06,3.45702e-316,6.85402e-316
4.81635e-05,6.14207e-07,3.45702e-316,6.85402e-316
1.76341e-05,1.27771e-07,3.45702e-316,6.85402e-316
6.46926e-06,2.81193e-08,3.45702e-316,6.85402e-316
2.37838e-06,6.24091e-09,3.45702e-316,6.85402e-316
8.78846e-07,1.32402e-09,3.45702e-316,6.85402e-316
3.27513e-07,2.95985e-10,3.45702e-316,6.85402e-316
1.23142e-07,6.51675e-11,3.45702e-316,6.85402e-316
4.67038e-08,6.51675e-11,3.45702e-316,6.85402e-316
1.78705e-08,6.51675e-11,3.45702e-316,6.85402e-316
6.89013e-09,6.51675e-11,3.45702e-316,6.85402e-316
2.66915e-09,6.51675e-11,3.45702e-316,6.85402e-316
1.03552e-09,6.51675e-11,3.45702e-316,6.85402e-316
4.0108e-10,6.51675e-11,3.45702e-316,6.85402e-316
1.5462e-10,6.51675e-11,3.45702e-316,6.85402e-316
5.91905e-11,6.51675e-11,3.45702e-316,6.85402e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.411615,0.378646,4.65663e-316,4.59258e-316
0.0748429,0.0620037,4.65663e-316,4.59258e-316
0.0235272,0.0139831,4.65663e-316,4.59258e-316
0.00696399,0.00287627,4.65663e-316,4.59258e-316
0.00197494,0.000586945,4.65663e-316,4.59258e-316
0.000596584,0.000122641,4.65663e-316,4.59258e-316
0.00017383,2.48536e-05,4.65663e-316,4.59258e-316
4.95603e-05,5.18749e-06,4.65663e-316,4.59258e-316
1.40816e-05,1.1468e-06,4.65663e-316,4.59258e-316
4.08946e-06,2.13907e-07,4.65663e-316,4.59258e-316
1.22786e-06,4.5454e-08,4.65663e-316,4.59258e-316
3.75294e-07,8.81786e-09,4.65663e-316,4.59258e-316
1.15858e-07,1.80817e-09,4.65663e-316,4.59258e-316
3.59511e-08,3.63636e-10,4.65663e-316,4.59258e-316
1.11952e-08,6.9893e-11,4.65663e-316,4.59258e-316
3.48253e-09,6.9893e-11,4.65663e-316,4.59258e-316
1.07263e-09,6.9893e-11,4.65663e-316,4.59258e-316
3.25945e-10,6.9893e-11,4.65663e-316,4.59258e-316
9.8001e-11,6.9893e-11,4.65663e-316,4.59258e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.431729,0.397658,4.19851e-316,5.73461e-316
0.096018,0.0628923,4.19851e-316,5.73461e-316
0.0261437,0.0174251,4.19851e-316,5.73461e-316
0.0100257,0.00343225,4.19851e-316,5.73461e-316
0.00325337,0.00087746,4.19851e-316,5.73461e-316
0.00113746,0.000228066,4.19851e-316,5.73461e-316
0.000450102,5.37198e-05,4.19851e-316,5.73461e-316
0.000175805,1.18992e-05,4.19851e-316,5.73461e-316
6.59613e-05,2.83019e-06,4.19851e-316,5.73461e-316
2.4172e-05,6.92359e-07,4.19851e-316,5.73461e-316
8.92879e-06,1.54146e-07,4.19851e-316,5.73461e-316
3.37283e-06,3.95701e-08,4.19851e-316,5.73461e-316
1.28729e-06,9.02527e-09,4.19851e-316,5.73461e-316
4.93658e-07,2.32644e-09,4.19851e-316,5.73461e-316
1.91768e-07,5.61548e-10,4.19851e-316,5.73461e-316
7.56335e-08,1.35257e-10,4.19851e-316,5.73461e-316
3.00388e-08,3.33705e-11,4.19851e-316,5.73461e-316
1.19286e-08,3.33705e-11,4.19851e-316,5.73461e-316
4.73558e-09,3.33705e-11,4.19851e-316,5.73461e-316
1.88501e-09,3.33705e-11,4.19851e-316,5.73461e-316
7.52446e-10,3.33705e-11,4.19851e-316,5.73461e-316
3.00054e-10,3.33705e-11,4.19851e-316,5.73461e-316
1.19051e-10,3.33705e-11,4.19851e-316,5.73461e-316
4.6956e-11,3.33705e-11,4.19851e-316,5.73461e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.469099,0.425775,4.79066e-316,5.98899e-316
0.114587,0.0677464,4.79066e-316,5.98899e-316
0.0256107,0.0159655,4.79066e-316,5.98899e-316
0.00907614,0.00288247,4.79066e-316,5.98899e-316
0.00297456,0.000752008,4.79066e-316,5.98899e-316
0.00100095,0.000148031,4.79066e-316,5.98899e-316
0.000357013,3.74288e-05,4.79066e-316,5.98899e-316
0.000123713,7.53085e-06,4.79066e-316,5.98899e-316
4.3393e-05,1.78187e-06,4.79066e-316,5.98899e-316
1.57753e-05,3.58478e-07,4.79066e-316,5.98899e-316
5.786e-06,8.39066e-08,4.79066e-316,5.98899e-316
2.14525e-06,1.94746e-08,4.79066e-316,5.98899e-316
8.07928e-07,3.83623e-09,4.79066e-316,5.98899e-316
3.05603e-07,8.84899e-10,4.79066e-316,5.98899e-316
1.15302e-07,1.75961e-10,4.79066e-316,5.98899e-316
4.31805e-08,4.33098e-11,4.79066e-316,5.98899e-316
1.59306e-08,4.33098e-11,4.79066e-316,5.98899e-316
5.78476e-09,4.33098e-11,4.79066e-316,5.98899e-316
2.08725e-09,4.33098e-11,4.79066e-316,5.98899e-316
7.58816e-10,4.33098e-11,4.79066e-316,5.98899e-316
2.81184e-10,4.33098e-11,4.79066e-316,5.98899e-316
1.0664e-10,4.33098e-11,4.79066e-316,5.98899e-316
4.11433e-11,4.33098e-11,4.79066e-316,5.98899e-316


==> csvs/2lvl_radialfix_hom_c5_C10_keps0_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.596465,0.51326,3.11142e-316,6.20122e-316
0.19346,0.111732,3.11142e-316,6.20122e-316
0.05509,0.0264798,3.11142e-316,6.20122e-316
0.0207445,0.00562377,3.11142e-316,6.20122e-316
0.00814628,0.00147779,3.11142e-316,6.20122e-316
0.00313569,0.000331234,3.11142e-316,6.20122e-316
0.00123871,7.05584e-05,3.11142e-316,6.20122e-316
0.000492076,1.82593e-05,3.11142e-316,6.20122e-316
0.000193777,3.93814e-06,3.11142e-316,6.20122e-316
7.63991e-05,9.90838e-07,3.11142e-316,6.20122e-316
3.02038e-05,2.20286e-07,3.11142e-316,6.20122e-316
1.18834e-05,5.43724e-08,3.11142e-316,6.20122e-316
4.62933e-06,1.18995e-08,3.11142e-316,6.20122e-316
1.78426e-06,2.91102e-09,3.11142e-316,6.20122e-316
6.83108e-07,7.09694e-10,3.11142e-316,6.20122e-316
2.61959e-07,1.50006e-10,3.11142e-316,6.20122e-316
1.01379e-07,3.44585e-11,3.11142e-316,6.20122e-316
3.96469e-08,3.44585e-11,3.11142e-316,6.20122e-316
1.56026e-08,3.44585e-11,3.11142e-316,6.20122e-316
6.14719e-09,3.44585e-11,3.11142e-316,6.20122e-316
2.41753e-09,3.44585e-11,3.11142e-316,6.20122e-316
9.48871e-10,3.44585e-11,3.11142e-316,6.20122e-316
3.72444e-10,3.44585e-11,3.11142e-316,6.20122e-316
1.46711e-10,3.44585e-11,3.11142e-316,6.20122e-316
5.82304e-11,3.44585e-11,3.11142e-316,6.20122e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,

==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.141761,0.141219,6.158e-316,5.0508e-316
0.0127367,0.012454,6.158e-316,5.0508e-316
0.00184165,0.00142381,6.158e-316,5.0508e-316
0.000230749,0.000165712,6.158e-316,5.0508e-316
3.22307e-05,1.68436e-05,6.158e-316,5.0508e-316
4.58527e-06,1.85561e-06,6.158e-316,5.0508e-316
6.38943e-07,1.93959e-07,6.158e-316,5.0508e-316
9.98561e-08,2.38337e-08,6.158e-316,5.0508e-316
1.60169e-08,2.4847e-09,6.158e-316,5.0508e-316
2.63645e-09,2.33407e-10,6.158e-316,5.0508e-316
4.29193e-10,2.33429e-11,6.158e-316,5.0508e-316
6.76419e-11,2.33429e-11,6.158e-316,5.0508e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.02147,0.898487,4.08208e-316,5.46792e-316
2.54288,0.695477,4.08208e-316,5.46792e-316
3.41694,0.53915,4.08208e-316,5.46792e-316
5.68695,0.393027,4.08208e-316,5.46792e-316
9.63831,0.261047,4.08208e-316,5.46792e-316
16.8506,0.177254,4.08208e-316,5.46792e-316
30.2102,0.11155,4.08208e-316,5.46792e-316
54.6023,0.0732682,4.08208e-316,5.46792e-316
99.0662,0.0457486,4.08208e-316,5.46792e-316
180.147,0.0291766,4.08208e-316,5.46792e-316
327.603,0.0197135,4.08208e-316,5.46792e-316
594.867,0.0132351,4.08208e-316,5.46792e-316
1078.22,0.00896266,4.08208e-316,5.46792e-316
1951.63,0.00600953,4.08208e-316,5.46792e-316
3530.31,0.00386707,4.08208e-316,5.46792e-316
6388.23,0.00266324,4.08208e-316,5.46792e-316
11575.8,0.00176686,4.08208e-316,5.46792e-316
21020.7,0.0011697,4.08208e-316,5.46792e-316
38262.3,0.000774451,4.08208e-316,5.46792e-316
69804.7,0.00053555,4.08208e-316,5.46792e-316
127629,0.000341788,4.08208e-316,5.46792e-316
233903,0.000220379,4.08208e-316,5.46792e-316
429867,0.000147845,4.08208e-316,5.46792e-316
792705,9.28135e-05,4.08208e-316,5.46792e-316
1.46767e+06,6.2579e-05,4.08208e-316,5.46792e-316
2.72929e+06,4.20761e-05,4.08208e-316,5.46792e-316
5.09765e+06,2.69782e-05,4.08208e-316,5.46792e-316
9.55904e+06,1.75838e-05,4.08208e-316,5.46792e-316
1.79829e+07,1.14602e-05,4.08208e-316,5.46792e-316
3.39074e+07,7.66851e-06,4.08208e-316,5.46792e-316
6.40137e+07,5.26122e-06,4.08208e-316,5.46792e-316
1.20881e+08,3.51604e-06,4.08208e-316,5.46792e-316
2.28117e+08,2.21583e-06,4.08208e-316,5.46792e-316
4.29876e+08,1.52554e-06,4.08208e-316,5.46792e-316
8.08465e+08,9.72797e-07,4.08208e-316,5.46792e-316
1.51682e+09,6.58064e-07,4.08208e-316,5.46792e-316
2.83827e+09,4.10175e-07,4.08208e-316,5.46792e-316
5.29636e+09,2.69108e-07,4.08208e-316,5.46792e-316
9.85631e+09,1.72893e-07,4.08208e-316,5.46792e-316
1.82945e+10,1.13247e-07,4.08208e-316,5.46792e-316
3.38762e+10,7.48591e-08,4.08208e-316,5.46792e-316
6.25987e+10,4.74831e-08,4.08208e-316,5.46792e-316
1.15478e+11,3.07977e-08,4.08208e-316,5.46792e-316
2.1276e+11,2.00231e-08,4.08208e-316,5.46792e-316
3.91719e+11,1.36253e-08,4.08208e-316,5.46792e-316
7.21147e+11,8.9733e-09,4.08208e-316,5.46792e-316
1.32844e+12,5.71309e-09,4.08208e-316,5.46792e-316
1.32844e+12,3.58402e-09,4.08208e-316,5.46792e-316
1.32844e+12,2.35089e-09,4.08208e-316,5.46792e-316
1.32844e+12,1.49367e-09,4.08208e-316,5.46792e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.30936,0.295763,3.82224e-316,3.42006e-316
0.04373,0.038252,3.82224e-316,3.42006e-316
0.00958528,0.0073675,3.82224e-316,3.42006e-316
0.00203445,0.00102821,3.82224e-316,3.42006e-316
0.000398283,0.000161077,3.82224e-316,3.42006e-316
8.29568e-05,2.55638e-05,3.82224e-316,3.42006e-316
1.77035e-05,4.0593e-06,3.82224e-316,3.42006e-316
3.88709e-06,6.26223e-07,3.82224e-316,3.42006e-316
8.3542e-07,1.01111e-07,3.82224e-316,3.42006e-316
1.79909e-07,1.54758e-08,3.82224e-316,3.42006e-316
4.03218e-08,2.62836e-09,3.82224e-316,3.42006e-316
9.46013e-09,4.30145e-10,3.82224e-316,3.42006e-316
2.28296e-09,7.07534e-11,3.82224e-316,3.42006e-316
5.44926e-10,7.07534e-11,3.82224e-316,3.42006e-316
1.26605e-10,7.07534e-11,3.82224e-316,3.42006e-316
2.90515e-11,7.07534e-11,3.82224e-316,3.42006e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.949625,0.690273,5.6403e-316,4.24555e-316
0.415897,0.258377,5.6403e-316,4.24555e-316
0.219846,0.106132,5.6403e-316,4.24555e-316
0.137482,0.0359956,5.6403e-316,4.24555e-316
0.07985,0.0125093,5.6403e-316,4.24555e-316
0.0470006,0.00472772,5.6403e-316,4.24555e-316
0.0286876,0.00169875,5.6403e-316,4.24555e-316
0.0179895,0.000629985,5.6403e-316,4.24555e-316
0.0113754,0.00022867,5.6403e-316,4.24555e-316
0.0071156,8.71411e-05,5.6403e-316,4.24555e-316
0.00437878,3.13924e-05,5.6403e-316,4.24555e-316
0.00267128,1.13655e-05,5.6403e-316,4.24555e-316
0.00163217,3.96812e-06,5.6403e-316,4.24555e-316
0.00100425,1.4974e-06,5.6403e-316,4.24555e-316
0.000622915,5.55499e-07,5.6403e-316,4.24555e-316
0.000389437,1.98493e-07,5.6403e-316,4.24555e-316
0.000245621,7.42479e-08,5.6403e-316,4.24555e-316
0.0001569,2.59974e-08,5.6403e-316,4.24555e-316
0.00010214,9.64402e-09,5.6403e-316,4.24555e-316
6.80146e-05,3.41366e-09,5.6403e-316,4.24555e-316
4.6171e-05,1.24575e-09,5.6403e-316,4.24555e-316
3.16539e-05,4.38371e-10,5.6403e-316,4.24555e-316
2.17006e-05,1.58502e-10,5.6403e-316,4.24555e-316
1.47825e-05,5.94414e-11,5.6403e-316,4.24555e-316
9.98524e-06,5.94414e-11,5.6403e-316,4.24555e-316
6.69452e-06,5.94414e-11,5.6403e-316,4.24555e-316
4.46542e-06,5.94414e-11,5.6403e-316,4.24555e-316
2.97071e-06,5.94414e-11,5.6403e-316,4.24555e-316
1.97459e-06,5.94414e-11,5.6403e-316,4.24555e-316
1.31235e-06,5.94414e-11,5.6403e-316,4.24555e-316
8.72119e-07,5.94414e-11,5.6403e-316,4.24555e-316
5.79319e-07,5.94414e-11,5.6403e-316,4.24555e-316
3.84599e-07,5.94414e-11,5.6403e-316,4.24555e-316
2.55263e-07,5.94414e-11,5.6403e-316,4.24555e-316
1.69523e-07,5.94414e-11,5.6403e-316,4.24555e-316
1.12787e-07,5.94414e-11,5.6403e-316,4.24555e-316
7.52746e-08,5.94414e-11,5.6403e-316,4.24555e-316
5.04488e-08,5.94414e-11,5.6403e-316,4.24555e-316
3.3971e-08,5.94414e-11,5.6403e-316,4.24555e-316
2.29811e-08,5.94414e-11,5.6403e-316,4.24555e-316
1.56065e-08,5.94414e-11,5.6403e-316,4.24555e-316
1.06258e-08,5.94414e-11,5.6403e-316,4.24555e-316
7.24297e-09,5.94414e-11,5.6403e-316,4.24555e-316
4.93617e-09,5.94414e-11,5.6403e-316,4.24555e-316
3.36013e-09,5.94414e-11,5.6403e-316,4.24555e-316
2.2834e-09,5.94414e-11,5.6403e-316,4.24555e-316
1.54887e-09,5.94414e-11,5.6403e-316,4.24555e-316
1.04892e-09,5.94414e-11,5.6403e-316,4.24555e-316
7.09459e-10,5.94414e-11,5.6403e-316,4.24555e-316
4.79476e-10,5.94414e-11,5.6403e-316,4.24555e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.33309,0.803045,4.43369e-316,2.69943e-316
0.940831,0.442483,4.43369e-316,2.69943e-316
0.647288,0.236513,4.43369e-316,2.69943e-316
0.582317,0.103237,4.43369e-316,2.69943e-316
0.52789,0.0493751,4.43369e-316,2.69943e-316
0.482384,0.0248603,4.43369e-316,2.69943e-316
0.453477,0.0115012,4.43369e-316,2.69943e-316
0.433935,0.00535981,4.43369e-316,2.69943e-316
0.419265,0.00253605,4.43369e-316,2.69943e-316
0.405254,0.00117991,4.43369e-316,2.69943e-316
0.389066,0.000569389,4.43369e-316,2.69943e-316
0.370514,0.000264819,4.43369e-316,2.69943e-316
0.351238,0.000121437,4.43369e-316,2.69943e-316
0.3335,5.59477e-05,4.43369e-316,2.69943e-316
0.318934,2.63673e-05,4.43369e-316,2.69943e-316
0.307748,1.22049e-05,4.43369e-316,2.69943e-316
0.298755,5.51137e-06,4.43369e-316,2.69943e-316
0.289952,2.48052e-06,4.43369e-316,2.69943e-316
0.279304,1.22735e-06,4.43369e-316,2.69943e-316
0.265563,5.8153e-07,4.43369e-316,2.69943e-316
0.248845,2.83002e-07,4.43369e-316,2.69943e-316
0.230674,1.30833e-07,4.43369e-316,2.69943e-316
0.213349,6.3317e-08,4.43369e-316,2.69943e-316
0.198794,2.91125e-08,4.43369e-316,2.69943e-316
0.18747,1.35953e-08,4.43369e-316,2.69943e-316
0.178183,6.47216e-09,4.43369e-316,2.69943e-316
0.168966,3.08878e-09,4.43369e-316,2.69943e-316
0.158261,1.40981e-09,4.43369e-316,2.69943e-316
0.145603,6.58836e-10,4.43369e-316,2.69943e-316
0.131645,3.16758e-10,4.43369e-316,2.69943e-316
0.117754,1.49948e-10,4.43369e-316,2.69943e-316
0.1054,7.01158e-11,4.43369e-316,2.69943e-316
0.0955121,7.01158e-11,4.43369e-316,2.69943e-316
0.0880725,7.01158e-11,4.43369e-316,2.69943e-316
0.082237,7.01158e-11,4.43369e-316,2.69943e-316
0.0769148,7.01158e-11,4.43369e-316,2.69943e-316
0.0713504,7.01158e-11,4.43369e-316,2.69943e-316
0.0653798,7.01158e-11,4.43369e-316,2.69943e-316
0.0593623,7.01158e-11,4.43369e-316,2.69943e-316
0.0539126,7.01158e-11,4.43369e-316,2.69943e-316
0.0495398,7.01158e-11,4.43369e-316,2.69943e-316
0.0463472,7.01158e-11,4.43369e-316,2.69943e-316
0.0439985,7.01158e-11,4.43369e-316,2.69943e-316
0.0419885,7.01158e-11,4.43369e-316,2.69943e-316
0.0399797,7.01158e-11,4.43369e-316,2.69943e-316
0.0379591,7.01158e-11,4.43369e-316,2.69943e-316
0.0361634,7.01158e-11,4.43369e-316,2.69943e-316
0.0348529,7.01158e-11,4.43369e-316,2.69943e-316
0.0340786,7.01158e-11,4.43369e-316,2.69943e-316
0.0336149,7.01158e-11,4.43369e-316,2.69943e-316


==> csvs/2lvl_radialfix_hom_c5_Ccst5_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.65481,0.862068,6.95402e-316,4.33113e-316
1.49887,0.562916,6.95402e-316,4.33113e-316
1.3169,0.367754,6.95402e-316,4.33113e-316
1.51718,0.19935,6.95402e-316,4.33113e-316
1.79178,0.103465,6.95402e-316,4.33113e-316
2.16449,0.0596471,6.95402e-316,4.33113e-316
2.69175,0.0319327,6.95402e-316,4.33113e-316
3.39072,0.017253,6.95402e-316,4.33113e-316
4.28551,0.00930783,6.95402e-316,4.33113e-316
5.42216,0.00520477,6.95402e-316,4.33113e-316
6.85542,0.00288459,6.95402e-316,4.33113e-316
8.6284,0.00163788,6.95402e-316,4.33113e-316
10.7703,0.000921299,6.95402e-316,4.33113e-316
13.3142,0.000522629,6.95402e-316,4.33113e-316
16.3176,0.00029276,6.95402e-316,4.33113e-316
19.8706,0.000156049,6.95402e-316,4.33113e-316
24.0972,8.86795e-05,6.95402e-316,4.33113e-316
29.1721,4.85192e-05,6.95402e-316,4.33113e-316
35.3828,2.67541e-05,6.95402e-316,4.33113e-316
43.2364,1.49384e-05,6.95402e-316,4.33113e-316
53.5738,8.39972e-06,6.95402e-316,4.33113e-316
67.6081,4.66928e-06,6.95402e-316,4.33113e-316
86.8353,2.56969e-06,6.95402e-316,4.33113e-316
112.864,1.44387e-06,6.95402e-316,4.33113e-316
147.297,7.72742e-07,6.95402e-316,4.33113e-316
191.799,4.40016e-07,6.95402e-316,4.33113e-316
248.441,2.49435e-07,6.95402e-316,4.33113e-316
320.451,1.40294e-07,6.95402e-316,4.33113e-316
413.455,7.61617e-08,6.95402e-316,4.33113e-316
537.084,4.11326e-08,6.95402e-316,4.33113e-316
706.525,2.30957e-08,6.95402e-316,4.33113e-316
943.351,1.24789e-08,6.95402e-316,4.33113e-316
1275.52,6.97738e-09,6.95402e-316,4.33113e-316
1737.3,3.76774e-09,6.95402e-316,4.33113e-316
2370.33,2.01166e-09,6.95402e-316,4.33113e-316
3226.63,1.11123e-09,6.95402e-316,4.33113e-316
4374.05,6.06471e-10,6.95402e-316,4.33113e-316
5904.19,3.36954e-10,6.95402e-316,4.33113e-316
7942.46,1.85001e-10,6.95402e-316,4.33113e-316
10659.7,1.04742e-10,6.95402e-316,4.33113e-316
14285.6,5.70485e-11,6.95402e-316,4.33113e-316
19126.9,5.70485e-11,6.95402e-316,4.33113e-316
25598.7,5.70485e-11,6.95402e-316,4.33113e-316
34278.5,5.70485e-11,6.95402e-316,4.33113e-316
45997.6,5.70485e-11,6.95402e-316,4.33113e-316
61972,5.70485e-11,6.95402e-316,4.33113e-316
83966.3,5.70485e-11,6.95402e-316,4.33113e-316
114468,5.70485e-11,6.95402e-316,4.33113e-316
156863,5.70485e-11,6.95402e-316,4.33113e-316
215615,5.70485e-11,6.95402e-316,4.33113e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,

==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.141761,0.141219,4.78211e-316,5.59601e-316
0.0127367,0.012454,4.78211e-316,5.59601e-316
0.00184165,0.00142381,4.78211e-316,5.59601e-316
0.000230749,0.000165712,4.78211e-316,5.59601e-316
3.22307e-05,1.68436e-05,4.78211e-316,5.59601e-316
4.58527e-06,1.85561e-06,4.78211e-316,5.59601e-316
6.38943e-07,1.93959e-07,4.78211e-316,5.59601e-316
9.98561e-08,2.38337e-08,4.78211e-316,5.59601e-316
1.60169e-08,2.4847e-09,4.78211e-316,5.59601e-316
2.63645e-09,2.33407e-10,4.78211e-316,5.59601e-316
4.29193e-10,2.33429e-11,4.78211e-316,5.59601e-316
6.76413e-11,2.33429e-11,4.78211e-316,5.59601e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.88803,0.886022,6.89263e-316,6.89149e-316
2.35787,0.669629,6.89263e-316,6.89149e-316
3.14911,0.511319,6.89263e-316,6.89149e-316
5.21171,0.368046,6.89263e-316,6.89149e-316
8.78269,0.24209,6.89263e-316,6.89149e-316
15.2673,0.163361,6.89263e-316,6.89149e-316
27.2153,0.102351,6.89263e-316,6.89149e-316
48.9025,0.0670276,6.89263e-316,6.89149e-316
88.1934,0.0417456,6.89263e-316,6.89149e-316
159.403,0.026568,6.89263e-316,6.89149e-316
288.121,0.0179394,6.89263e-316,6.89149e-316
520.007,0.012033,6.89263e-316,6.89149e-316
936.814,0.00814185,6.89263e-316,6.89149e-316
1685.32,0.00544579,6.89263e-316,6.89149e-316
3029.78,0.00349284,6.89263e-316,6.89149e-316
5448.4,0.00239756,6.89263e-316,6.89149e-316
9811.14,0.0015865,6.89263e-316,6.89149e-316
17705.1,0.00104721,6.89263e-316,6.89149e-316
32027.4,0.0006909,6.89263e-316,6.89149e-316
58071.3,0.0004766,6.89263e-316,6.89149e-316
105532,0.000302168,6.89263e-316,6.89149e-316
192243,0.000194254,6.89263e-316,6.89149e-316
351193,0.000130094,6.89263e-316,6.89149e-316
643767,8.16188e-05,6.89263e-316,6.89149e-316
1.18482e+06,5.50071e-05,6.89263e-316,6.89149e-316
2.1901e+06,3.69202e-05,6.89263e-316,6.89149e-316
4.06591e+06,2.35545e-05,6.89263e-316,6.89149e-316
7.57797e+06,1.53177e-05,6.89263e-316,6.89149e-316
1.41685e+07,9.95949e-06,6.89263e-316,6.89149e-316
2.65498e+07,6.65353e-06,6.89263e-316,6.89149e-316
4.981e+07,4.55738e-06,6.89263e-316,6.89149e-316
9.34676e+07,3.03213e-06,6.89263e-316,6.89149e-316
1.75269e+08,1.91014e-06,6.89263e-316,6.89149e-316
3.28187e+08,1.30851e-06,6.89263e-316,6.89149e-316
6.13285e+08,8.31948e-07,6.89263e-316,6.89149e-316
1.14327e+09,5.59338e-07,6.89263e-316,6.89149e-316
2.12556e+09,3.47639e-07,6.89263e-316,6.89149e-316
3.94088e+09,2.27408e-07,6.89263e-316,6.89149e-316
7.28653e+09,1.46196e-07,6.89263e-316,6.89149e-316
1.34373e+10,9.57048e-08,6.89263e-316,6.89149e-316
2.4721e+10,6.30012e-08,6.89263e-316,6.89149e-316
4.53852e+10,3.97749e-08,6.89263e-316,6.89149e-316
8.31812e+10,2.57798e-08,6.89263e-316,6.89149e-316
1.52265e+11,1.67694e-08,6.89263e-316,6.89149e-316
2.78532e+11,1.13721e-08,6.89263e-316,6.89149e-316
5.0948e+11,7.44103e-09,6.89263e-316,6.89149e-316
9.32528e+11,4.72951e-09,6.89263e-316,6.89149e-316
1.70929e+12,2.95438e-09,6.89263e-316,6.89149e-316
1.70929e+12,1.93812e-09,6.89263e-316,6.89149e-316
1.70929e+12,1.22753e-09,6.89263e-316,6.89149e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.30936,0.295763,3.74289e-316,7.84757e-316
0.04373,0.038252,3.74289e-316,7.84757e-316
0.00958528,0.0073675,3.74289e-316,7.84757e-316
0.00203445,0.00102821,3.74289e-316,7.84757e-316
0.000398283,0.000161077,3.74289e-316,7.84757e-316
8.29568e-05,2.55638e-05,3.74289e-316,7.84757e-316
1.77035e-05,4.0593e-06,3.74289e-316,7.84757e-316
3.88709e-06,6.26223e-07,3.74289e-316,7.84757e-316
8.3542e-07,1.01111e-07,3.74289e-316,7.84757e-316
1.79909e-07,1.54758e-08,3.74289e-316,7.84757e-316
4.03218e-08,2.62836e-09,3.74289e-316,7.84757e-316
9.46014e-09,4.30145e-10,3.74289e-316,7.84757e-316
2.28296e-09,7.07534e-11,3.74289e-316,7.84757e-316
5.44926e-10,7.07534e-11,3.74289e-316,7.84757e-316
1.26605e-10,7.07534e-11,3.74289e-316,7.84757e-316
2.90512e-11,7.07534e-11,3.74289e-316,7.84757e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.88816,0.66568,5.59354e-316,4.57184e-316
0.387332,0.241987,5.59354e-316,4.57184e-316
0.2042,0.0987028,5.59354e-316,4.57184e-316
0.127135,0.0334584,5.59354e-316,4.57184e-316
0.0735289,0.0116112,5.59354e-316,4.57184e-316
0.0431153,0.00436941,5.59354e-316,4.57184e-316
0.0262178,0.00156424,5.59354e-316,4.57184e-316
0.0163797,0.000579716,5.59354e-316,4.57184e-316
0.0103185,0.000209852,5.59354e-316,4.57184e-316
0.00642803,7.96754e-05,5.59354e-316,4.57184e-316
0.00393839,2.86828e-05,5.59354e-316,4.57184e-316
0.00239226,1.03502e-05,5.59354e-316,4.57184e-316
0.00145561,3.60473e-06,5.59354e-316,4.57184e-316
0.00089185,1.3591e-06,5.59354e-316,4.57184e-316
0.000550738,5.01709e-07,5.59354e-316,4.57184e-316
0.000342678,1.79358e-07,5.59354e-316,4.57184e-316
0.000215056,6.68003e-08,5.59354e-316,4.57184e-316
0.000136693,2.32894e-08,5.59354e-316,4.57184e-316
8.85663e-05,8.62743e-09,5.59354e-316,4.57184e-316
5.87208e-05,3.04206e-09,5.59354e-316,4.57184e-316
3.97026e-05,1.10937e-09,5.59354e-316,4.57184e-316
2.71137e-05,3.87632e-10,5.59354e-316,4.57184e-316
1.85152e-05,1.40476e-10,5.59354e-316,4.57184e-316
1.25619e-05,5.24641e-11,5.59354e-316,4.57184e-316
8.4506e-06,5.24641e-11,5.59354e-316,4.57184e-316
5.64251e-06,5.24641e-11,5.59354e-316,4.57184e-316
3.74856e-06,5.24641e-11,5.59354e-316,4.57184e-316
2.48392e-06,5.24641e-11,5.59354e-316,4.57184e-316
1.6445e-06,5.24641e-11,5.59354e-316,4.57184e-316
1.08857e-06,5.24641e-11,5.59354e-316,4.57184e-316
7.20414e-07,5.24641e-11,5.59354e-316,4.57184e-316
4.76505e-07,5.24641e-11,5.59354e-316,4.57184e-316
3.14968e-07,5.24641e-11,5.59354e-316,4.57184e-316
2.08139e-07,5.24641e-11,5.59354e-316,4.57184e-316
1.37639e-07,5.24641e-11,5.59354e-316,4.57184e-316
9.11985e-08,5.24641e-11,5.59354e-316,4.57184e-316
6.0628e-08,5.24641e-11,5.59354e-316,4.57184e-316
4.04815e-08,5.24641e-11,5.59354e-316,4.57184e-316
2.7162e-08,5.24641e-11,5.59354e-316,4.57184e-316
1.83108e-08,5.24641e-11,5.59354e-316,4.57184e-316
1.23915e-08,5.24641e-11,5.59354e-316,4.57184e-316
8.40689e-09,5.24641e-11,5.59354e-316,4.57184e-316
5.70941e-09,5.24641e-11,5.59354e-316,4.57184e-316
3.87624e-09,5.24641e-11,5.59354e-316,4.57184e-316
2.6283e-09,5.24641e-11,5.59354e-316,4.57184e-316
1.77894e-09,5.24641e-11,5.59354e-316,4.57184e-316
1.2018e-09,5.24641e-11,5.59354e-316,4.57184e-316
8.10566e-10,5.24641e-11,5.59354e-316,4.57184e-316
5.46016e-10,5.24641e-11,5.59354e-316,4.57184e-316
3.67522e-10,5.24641e-11,5.59354e-316,4.57184e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.24354,0.782737,4.39942e-316,7.97037e-316
0.87267,0.416567,4.39942e-316,7.97037e-316
0.597401,0.21988,4.39942e-316,7.97037e-316
0.534902,0.0952369,4.39942e-316,7.97037e-316
0.482258,0.0454663,4.39942e-316,7.97037e-316
0.438316,0.0228202,4.39942e-316,7.97037e-316
0.409904,0.0105417,4.39942e-316,7.97037e-316
0.390241,0.00490082,4.39942e-316,7.97037e-316
0.37516,0.00231352,4.39942e-316,7.97037e-316
0.36079,0.00107262,4.39942e-316,7.97037e-316
0.344609,0.000515636,4.39942e-316,7.97037e-316
0.326529,0.000239551,4.39942e-316,7.97037e-316
0.308045,0.000109402,4.39942e-316,7.97037e-316
0.291121,5.02481e-05,4.39942e-316,7.97037e-316
0.277107,2.36474e-05,4.39942e-316,7.97037e-316
0.266097,1.09089e-05,4.39942e-316,7.97037e-316
0.257019,4.89914e-06,4.39942e-316,7.97037e-316
0.248158,2.20223e-06,4.39942e-316,7.97037e-316
0.237824,1.0884e-06,4.39942e-316,7.97037e-316
0.225017,5.143e-07,4.39942e-316,7.97037e-316
0.209879,2.49948e-07,4.39942e-316,7.97037e-316
0.193703,1.15042e-07,4.39942e-316,7.97037e-316
0.17838,5.5479e-08,4.39942e-316,7.97037e-316
0.165457,2.54451e-08,4.39942e-316,7.97037e-316
0.155269,1.18668e-08,4.39942e-316,7.97037e-316
0.146816,5.63356e-09,4.39942e-316,7.97037e-316
0.138501,2.67835e-09,4.39942e-316,7.97037e-316
0.129085,1.21388e-09,4.39942e-316,7.97037e-316
0.11822,5.67754e-10,4.39942e-316,7.97037e-316
0.106443,2.72609e-10,4.39942e-316,7.97037e-316
0.0948446,1.28184e-10,4.39942e-316,7.97037e-316
0.0845648,5.96943e-11,4.39942e-316,7.97037e-316
0.0763014,5.96943e-11,4.39942e-316,7.97037e-316
0.0700112,5.96943e-11,4.39942e-316,7.97037e-316
0.0650251,5.96943e-11,4.39942e-316,7.97037e-316
0.0605018,5.96943e-11,4.39942e-316,7.97037e-316
0.0558702,5.96943e-11,4.39942e-316,7.97037e-316
0.0510144,5.96943e-11,4.39942e-316,7.97037e-316
0.0462104,5.96943e-11,4.39942e-316,7.97037e-316
0.0419115,5.96943e-11,4.39942e-316,7.97037e-316
0.0384725,5.96943e-11,4.39942e-316,7.97037e-316
0.0359364,5.96943e-11,4.39942e-316,7.97037e-316
0.0340299,5.96943e-11,4.39942e-316,7.97037e-316
0.0323766,5.96943e-11,4.39942e-316,7.97037e-316
0.0307398,5.96943e-11,4.39942e-316,7.97037e-316
0.029124,5.96943e-11,4.39942e-316,7.97037e-316
0.0277071,5.96943e-11,4.39942e-316,7.97037e-316
0.0266679,5.96943e-11,4.39942e-316,7.97037e-316
0.026023,5.96943e-11,4.39942e-316,7.97037e-316
0.0255912,5.96943e-11,4.39942e-316,7.97037e-316


==> csvs/2lvl_radialfix_hom_ccst2.5_Ccst5_k100p9_P4_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.54628,0.846298,4.80468e-316,5.56538e-316
1.39093,0.535661,4.80468e-316,5.56538e-316
1.21668,0.34476,4.80468e-316,5.56538e-316
1.39511,0.185134,4.80468e-316,5.56538e-316
1.63806,0.0955111,4.80468e-316,5.56538e-316
1.96644,0.0548519,4.80468e-316,5.56538e-316
2.42983,0.0293109,4.80468e-316,5.56538e-316
3.04195,0.0158063,4.80468e-316,5.56538e-316
3.82272,0.00850614,4.80468e-316,5.56538e-316
4.811,0.00474369,4.80468e-316,5.56538e-316
6.05198,0.00261968,4.80468e-316,5.56538e-316
7.57861,0.00148307,4.80468e-316,5.56538e-316
9.41018,0.000831018,4.80468e-316,5.56538e-316
11.5688,0.000470316,4.80468e-316,5.56538e-316
14.0973,0.000262348,4.80468e-316,5.56538e-316
17.0671,0.000139603,4.80468e-316,5.56538e-316
20.5778,7.89886e-05,4.80468e-316,5.56538e-316
24.7724,4.31015e-05,4.80468e-316,5.56538e-316
29.887,2.37368e-05,4.80468e-316,5.56538e-316
36.3395,1.3209e-05,4.80468e-316,5.56538e-316
44.8173,7.39941e-06,4.80468e-316,5.56538e-316
56.2991,4.09505e-06,4.80468e-316,5.56538e-316
71.9689,2.24848e-06,4.80468e-316,5.56538e-316
93.069,1.2598e-06,4.80468e-316,5.56538e-316
120.806,6.71964e-07,4.80468e-316,5.56538e-316
156.409,3.81829e-07,4.80468e-316,5.56538e-316
201.421,2.16017e-07,4.80468e-316,5.56538e-316
258.287,1.20816e-07,4.80468e-316,5.56538e-316
331.303,6.54172e-08,4.80468e-316,5.56538e-316
427.817,3.52714e-08,4.80468e-316,5.56538e-316
559.313,1.97237e-08,4.80468e-316,5.56538e-316
741.955,1.06383e-08,4.80468e-316,5.56538e-316
996.499,5.92372e-09,4.80468e-316,5.56538e-316
1348.2,3.18377e-09,4.80468e-316,5.56538e-316
1827.53,1.69795e-09,4.80468e-316,5.56538e-316
2472.3,9.35702e-10,4.80468e-316,5.56538e-316
3331.51,5.0961e-10,4.80468e-316,5.56538e-316
4470.74,2.8205e-10,4.80468e-316,5.56538e-316
5979.01,1.54667e-10,4.80468e-316,5.56538e-316
7976.57,8.70625e-11,4.80468e-316,5.56538e-316
10623.8,8.70625e-11,4.80468e-316,5.56538e-316
14133.4,8.70625e-11,4.80468e-316,5.56538e-316
18791.8,8.70625e-11,4.80468e-316,5.56538e-316
24996.6,8.70625e-11,4.80468e-316,5.56538e-316
33319.4,8.70625e-11,4.80468e-316,5.56538e-316
44595.1,8.70625e-11,4.80468e-316,5.56538e-316
60032.5,8.70625e-11,4.80468e-316,5.56538e-316
81327.7,8.70625e-11,4.80468e-316,5.56538e-316
110772,8.70625e-11,4.80468e-316,5.56538e-316
151363,8.70625e-11,4.80468e-316,5.56538e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
800,1000,

==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.38431,0.359656,4.48375e-316,4.81316e-316
0.0997887,0.0848474,4.48375e-316,4.81316e-316
0.0386723,0.0197185,4.48375e-316,4.81316e-316
0.0120552,0.00496754,4.48375e-316,4.81316e-316
0.0039232,0.00138957,4.48375e-316,4.81316e-316
0.00132587,0.000395799,4.48375e-316,4.81316e-316
0.000483898,0.000109729,4.48375e-316,4.81316e-316
0.000189324,2.76526e-05,4.48375e-316,4.81316e-316
7.35612e-05,7.51119e-06,4.48375e-316,4.81316e-316
2.74554e-05,1.87955e-06,4.48375e-316,4.81316e-316
1.03737e-05,5.21011e-07,4.48375e-316,4.81316e-316
4.14788e-06,1.53016e-07,4.48375e-316,4.81316e-316
1.69879e-06,3.94554e-08,4.48375e-316,4.81316e-316
6.92695e-07,1.05066e-08,4.48375e-316,4.81316e-316
2.77618e-07,2.67833e-09,4.48375e-316,4.81316e-316
1.10791e-07,6.74469e-10,4.48375e-316,4.81316e-316
4.47721e-08,1.69587e-10,4.48375e-316,4.81316e-316
1.8279e-08,4.13069e-11,4.48375e-316,4.81316e-316
7.49434e-09,4.13069e-11,4.48375e-316,4.81316e-316
3.09759e-09,4.13069e-11,4.48375e-316,4.81316e-316
1.2953e-09,4.13069e-11,4.48375e-316,4.81316e-316
5.45848e-10,4.13069e-11,4.48375e-316,4.81316e-316
2.3025e-10,4.13069e-11,4.48375e-316,4.81316e-316
9.6792e-11,4.13069e-11,4.48375e-316,4.81316e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.28571,0.918355,1.68415e-315,5.03998e-316
2.64413,0.67359,1.68415e-315,5.03998e-316
1.77017,0.289273,1.68415e-315,5.03998e-316
0.778113,0.120026,1.68415e-315,5.03998e-316
0.339836,0.040831,1.68415e-315,5.03998e-316
0.248687,0.0141543,1.68415e-315,5.03998e-316
0.188702,0.00445273,1.68415e-315,5.03998e-316
0.124708,0.00189253,1.68415e-315,5.03998e-316
0.0745493,0.000636087,1.68415e-315,5.03998e-316
0.0444735,0.00023714,1.68415e-315,5.03998e-316
0.0288067,8.46797e-05,1.68415e-315,5.03998e-316
0.019575,3.25596e-05,1.68415e-315,5.03998e-316
0.0130789,1.16531e-05,1.68415e-315,5.03998e-316
0.00849319,4.54584e-06,1.68415e-315,5.03998e-316
0.00548068,1.62926e-06,1.68415e-315,5.03998e-316
0.00358724,5.76758e-07,1.68415e-315,5.03998e-316
0.00238174,2.2524e-07,1.68415e-315,5.03998e-316
0.00158682,7.92268e-08,1.68415e-315,5.03998e-316
0.00105471,2.84131e-08,1.68415e-315,5.03998e-316
0.000700227,1.10155e-08,1.68415e-315,5.03998e-316
0.000465259,4.29782e-09,1.68415e-315,5.03998e-316
0.000309102,1.42008e-09,1.68415e-315,5.03998e-316
0.000204926,5.05591e-10,1.68415e-315,5.03998e-316
0.000135539,1.92936e-10,1.68415e-315,5.03998e-316
8.95759e-05,7.06968e-11,1.68415e-315,5.03998e-316
5.92545e-05,7.06968e-11,1.68415e-315,5.03998e-316
3.92614e-05,7.06968e-11,1.68415e-315,5.03998e-316
2.60579e-05,7.06968e-11,1.68415e-315,5.03998e-316
1.73232e-05,7.06968e-11,1.68415e-315,5.03998e-316
1.15329e-05,7.06968e-11,1.68415e-315,5.03998e-316
7.68204e-06,7.06968e-11,1.68415e-315,5.03998e-316
5.112e-06,7.06968e-11,1.68415e-315,5.03998e-316
3.3941e-06,7.06968e-11,1.68415e-315,5.03998e-316
2.24777e-06,7.06968e-11,1.68415e-315,5.03998e-316
1.4861e-06,7.06968e-11,1.68415e-315,5.03998e-316
9.82399e-07,7.06968e-11,1.68415e-315,5.03998e-316
6.5043e-07,7.06968e-11,1.68415e-315,5.03998e-316
4.3193e-07,7.06968e-11,1.68415e-315,5.03998e-316
2.88016e-07,7.06968e-11,1.68415e-315,5.03998e-316
1.92995e-07,7.06968e-11,1.68415e-315,5.03998e-316
1.29992e-07,7.06968e-11,1.68415e-315,5.03998e-316
8.79781e-08,7.06968e-11,1.68415e-315,5.03998e-316
5.97786e-08,7.06968e-11,1.68415e-315,5.03998e-316
4.07324e-08,7.06968e-11,1.68415e-315,5.03998e-316
2.78015e-08,7.06968e-11,1.68415e-315,5.03998e-316
1.89891e-08,7.06968e-11,1.68415e-315,5.03998e-316
1.29684e-08,7.06968e-11,1.68415e-315,5.03998e-316
8.84948e-09,7.06968e-11,1.68415e-315,5.03998e-316
6.03039e-09,7.06968e-11,1.68415e-315,5.03998e-316
4.10192e-09,7.06968e-11,1.68415e-315,5.03998e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.22098,0.773992,4.28444e-316,4.33682e-316
0.396252,0.27321,4.28444e-316,4.33682e-316
0.156843,0.110618,4.28444e-316,4.33682e-316
0.0910839,0.0237993,4.28444e-316,4.33682e-316
0.0403006,0.00784253,4.28444e-316,4.33682e-316
0.0186632,0.00255275,4.28444e-316,4.33682e-316
0.00907405,0.000979697,4.28444e-316,4.33682e-316
0.00426794,0.000308343,4.28444e-316,4.33682e-316
0.00203962,9.36689e-05,4.28444e-316,4.33682e-316
0.000981739,3.05699e-05,4.28444e-316,4.33682e-316
0.00047452,1.02584e-05,4.28444e-316,4.33682e-316
0.00023349,3.24446e-06,4.28444e-316,4.33682e-316
0.000115707,1.04662e-06,4.28444e-316,4.33682e-316
5.71011e-05,3.33349e-07,4.28444e-316,4.33682e-316
2.80223e-05,1.04615e-07,4.28444e-316,4.33682e-316
1.36257e-05,3.19538e-08,4.28444e-316,4.33682e-316
6.52871e-06,1.12509e-08,4.28444e-316,4.33682e-316
3.08564e-06,3.41974e-09,4.28444e-316,4.33682e-316
1.45292e-06,1.08431e-09,4.28444e-316,4.33682e-316
6.91256e-07,3.58636e-10,4.28444e-316,4.33682e-316
3.34826e-07,1.09871e-10,4.28444e-316,4.33682e-316
1.64532e-07,3.55007e-11,4.28444e-316,4.33682e-316
8.1501e-08,3.55007e-11,4.28444e-316,4.33682e-316
4.05809e-08,3.55007e-11,4.28444e-316,4.33682e-316
2.02879e-08,3.55007e-11,4.28444e-316,4.33682e-316
1.01671e-08,3.55007e-11,4.28444e-316,4.33682e-316
5.10106e-09,3.55007e-11,4.28444e-316,4.33682e-316
2.56374e-09,3.55007e-11,4.28444e-316,4.33682e-316
1.29381e-09,3.55007e-11,4.28444e-316,4.33682e-316
6.57361e-10,3.55007e-11,4.28444e-316,4.33682e-316
3.3655e-10,3.55007e-11,4.28444e-316,4.33682e-316
1.7325e-10,3.55007e-11,4.28444e-316,4.33682e-316
8.92894e-11,3.55007e-11,4.28444e-316,4.33682e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.49025,0.832753,7.83194e-316,7.06301e-316
1.00927,0.405297,7.83194e-316,7.06301e-316
0.313764,0.122871,7.83194e-316,7.06301e-316
0.131582,0.0475,7.83194e-316,7.06301e-316
0.0887491,0.0124033,7.83194e-316,7.06301e-316
0.0479488,0.00411436,7.83194e-316,7.06301e-316
0.0228203,0.00130413,7.83194e-316,7.06301e-316
0.0117046,0.000426809,7.83194e-316,7.06301e-316
0.00638528,0.000157163,7.83194e-316,7.06301e-316
0.00333335,4.90939e-05,7.83194e-316,7.06301e-316
0.00168896,1.60908e-05,7.83194e-316,7.06301e-316
0.000869146,5.40818e-06,7.83194e-316,7.06301e-316
0.000452324,1.75878e-06,7.83194e-316,7.06301e-316
0.000233742,5.54218e-07,7.83194e-316,7.06301e-316
0.000120867,1.78663e-07,7.83194e-316,7.06301e-316
6.33019e-05,6.18575e-08,7.83194e-316,7.06301e-316
3.34412e-05,2.14036e-08,7.83194e-316,7.06301e-316
1.76603e-05,6.47552e-09,7.83194e-316,7.06301e-316
9.29322e-06,2.06322e-09,7.83194e-316,7.06301e-316
4.87261e-06,6.89644e-10,7.83194e-316,7.06301e-316
2.54913e-06,2.25222e-10,7.83194e-316,7.06301e-316
1.33608e-06,7.4457e-11,7.83194e-316,7.06301e-316
7.04784e-07,7.4457e-11,7.83194e-316,7.06301e-316
3.74405e-07,7.4457e-11,7.83194e-316,7.06301e-316
1.99544e-07,7.4457e-11,7.83194e-316,7.06301e-316
1.06165e-07,7.4457e-11,7.83194e-316,7.06301e-316
5.61969e-08,7.4457e-11,7.83194e-316,7.06301e-316
2.95777e-08,7.4457e-11,7.83194e-316,7.06301e-316
1.55098e-08,7.4457e-11,7.83194e-316,7.06301e-316
8.13269e-09,7.4457e-11,7.83194e-316,7.06301e-316
4.27951e-09,7.4457e-11,7.83194e-316,7.06301e-316
2.26378e-09,7.4457e-11,7.83194e-316,7.06301e-316
1.203e-09,7.4457e-11,7.83194e-316,7.06301e-316
6.40821e-10,7.4457e-11,7.83194e-316,7.06301e-316
3.41425e-10,7.4457e-11,7.83194e-316,7.06301e-316
1.8172e-10,7.4457e-11,7.83194e-316,7.06301e-316
9.66011e-11,7.4457e-11,7.83194e-316,7.06301e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.91718,0.889582,4.35277e-316,4.52821e-316
1.79798,0.56443,4.35277e-316,4.52821e-316
0.858474,0.210504,4.35277e-316,4.52821e-316
0.32246,0.102827,4.35277e-316,4.52821e-316
0.224337,0.026744,4.35277e-316,4.52821e-316
0.156659,0.0104729,4.35277e-316,4.52821e-316
0.0939271,0.00420613,4.35277e-316,4.52821e-316
0.0552248,0.00127115,4.35277e-316,4.52821e-316
0.0350003,0.000505201,4.35277e-316,4.52821e-316
0.0226472,0.000177934,4.35277e-316,4.52821e-316
0.0142974,7.09356e-05,4.35277e-316,4.52821e-316
0.00894075,2.65691e-05,4.35277e-316,4.52821e-316
0.0056255,8.91461e-06,4.35277e-316,4.52821e-316
0.00354177,3.61115e-06,4.35277e-316,4.52821e-316
0.00221578,1.23119e-06,4.35277e-316,4.52821e-316
0.00137839,4.39367e-07,4.35277e-316,4.52821e-316
0.000853913,1.68699e-07,4.35277e-316,4.52821e-316
0.000526572,5.789e-08,4.35277e-316,4.52821e-316
0.000323556,2.11372e-08,4.35277e-316,4.52821e-316
0.000198818,7.79264e-09,4.35277e-316,4.52821e-316
0.000122609,2.80803e-09,4.35277e-316,4.52821e-316
7.59961e-05,1.07155e-09,4.35277e-316,4.52821e-316
4.73399e-05,3.70316e-10,4.35277e-316,4.52821e-316
2.96224e-05,1.35445e-10,4.35277e-316,4.52821e-316
1.86139e-05,4.90695e-11,4.35277e-316,4.52821e-316
1.17482e-05,4.90695e-11,4.35277e-316,4.52821e-316
7.45441e-06,4.90695e-11,4.35277e-316,4.52821e-316
4.76058e-06,4.90695e-11,4.35277e-316,4.52821e-316
3.06177e-06,4.90695e-11,4.35277e-316,4.52821e-316
1.98218e-06,4.90695e-11,4.35277e-316,4.52821e-316
1.28976e-06,4.90695e-11,4.35277e-316,4.52821e-316
8.41536e-07,4.90695e-11,4.35277e-316,4.52821e-316
5.49115e-07,4.90695e-11,4.35277e-316,4.52821e-316
3.57351e-07,4.90695e-11,4.35277e-316,4.52821e-316
2.31402e-07,4.90695e-11,4.35277e-316,4.52821e-316
1.48883e-07,4.90695e-11,4.35277e-316,4.52821e-316
9.51466e-08,4.90695e-11,4.35277e-316,4.52821e-316
6.04509e-08,4.90695e-11,4.35277e-316,4.52821e-316
3.82612e-08,4.90695e-11,4.35277e-316,4.52821e-316
2.41946e-08,4.90695e-11,4.35277e-316,4.52821e-316
1.53366e-08,4.90695e-11,4.35277e-316,4.52821e-316
9.77636e-09,4.90695e-11,4.35277e-316,4.52821e-316
6.28276e-09,4.90695e-11,4.35277e-316,4.52821e-316
4.07577e-09,4.90695e-11,4.35277e-316,4.52821e-316
2.66856e-09,4.90695e-11,4.35277e-316,4.52821e-316
1.76061e-09,4.90695e-11,4.35277e-316,4.52821e-316
1.16747e-09,4.90695e-11,4.35277e-316,4.52821e-316
7.75737e-10,4.90695e-11,4.35277e-316,4.52821e-316
5.15009e-10,4.90695e-11,4.35277e-316,4.52821e-316
3.40823e-10,4.90695e-11,4.35277e-316,4.52821e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0.1_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.96501,0.894027,7.31303e-316,1.25722e-315
1.97265,0.586597,7.31303e-316,1.25722e-315
1.08342,0.206906,7.31303e-316,1.25722e-315
0.394832,0.0952081,7.31303e-316,1.25722e-315
0.206152,0.0242417,7.31303e-316,1.25722e-315
0.159793,0.00922404,7.31303e-316,1.25722e-315
0.108176,0.00321152,7.31303e-316,1.25722e-315
0.0629915,0.00102067,7.31303e-316,1.25722e-315
0.0345448,0.000353929,7.31303e-316,1.25722e-315
0.0201997,0.000142768,7.31303e-316,1.25722e-315
0.0126731,4.91836e-05,7.31303e-316,1.25722e-315
0.00784857,1.58399e-05,7.31303e-316,1.25722e-315
0.00466425,6.0104e-06,7.31303e-316,1.25722e-315
0.0027318,2.02469e-06,7.31303e-316,1.25722e-315
0.00162899,7.36719e-07,7.31303e-316,1.25722e-315
0.000989457,2.62445e-07,7.31303e-316,1.25722e-315
0.000599957,8.99431e-08,7.31303e-316,1.25722e-315
0.000359797,3.09057e-08,7.31303e-316,1.25722e-315
0.000214973,1.16645e-08,7.31303e-316,1.25722e-315
0.000129261,4.05666e-09,7.31303e-316,1.25722e-315
7.8317e-05,1.31794e-09,7.31303e-316,1.25722e-315
4.75669e-05,4.74709e-10,7.31303e-316,1.25722e-315
2.88699e-05,1.69363e-10,7.31303e-316,1.25722e-315
1.75309e-05,6.0775e-11,7.31303e-316,1.25722e-315
1.06703e-05,6.0775e-11,7.31303e-316,1.25722e-315
6.506e-06,6.0775e-11,7.31303e-316,1.25722e-315
3.96592e-06,6.0775e-11,7.31303e-316,1.25722e-315
2.41478e-06,6.0775e-11,7.31303e-316,1.25722e-315
1.46987e-06,6.0775e-11,7.31303e-316,1.25722e-315
8.956e-07,6.0775e-11,7.31303e-316,1.25722e-315
5.46525e-07,6.0775e-11,7.31303e-316,1.25722e-315
3.33982e-07,6.0775e-11,7.31303e-316,1.25722e-315
2.04417e-07,6.0775e-11,7.31303e-316,1.25722e-315
1.25414e-07,6.0775e-11,7.31303e-316,1.25722e-315
7.72037e-08,6.0775e-11,7.31303e-316,1.25722e-315
4.77054e-08,6.0775e-11,7.31303e-316,1.25722e-315
2.95707e-08,6.0775e-11,7.31303e-316,1.25722e-315
1.83604e-08,6.0775e-11,7.31303e-316,1.25722e-315
1.13989e-08,6.0775e-11,7.31303e-316,1.25722e-315
7.06565e-09,6.0775e-11,7.31303e-316,1.25722e-315
4.36892e-09,6.0775e-11,7.31303e-316,1.25722e-315
2.69455e-09,6.0775e-11,7.31303e-316,1.25722e-315
1.6585e-09,6.0775e-11,7.31303e-316,1.25722e-315
1.01962e-09,6.0775e-11,7.31303e-316,1.25722e-315
6.26714e-10,6.0775e-11,7.31303e-316,1.25722e-315
3.85441e-10,6.0775e-11,7.31303e-316,1.25722e-315
2.37349e-10,6.0775e-11,7.31303e-316,1.25722e-315
1.46408e-10,6.0775e-11,7.31303e-316,1.25722e-315
9.04948e-11,6.0775e-11,7.31303e-316,1.25722e-315


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
600,800,1000,

==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.289263,0.278593,4.65677e-316,5.99646e-316
0.0340277,0.0334491,4.65677e-316,5.99646e-316
0.00799155,0.00485214,4.65677e-316,5.99646e-316
0.00133616,0.00089953,4.65677e-316,5.99646e-316
0.000276178,0.000141362,4.65677e-316,5.99646e-316
5.65336e-05,2.4681e-05,4.65677e-316,5.99646e-316
1.19602e-05,4.41283e-06,4.65677e-316,5.99646e-316
2.67916e-06,7.23056e-07,4.65677e-316,5.99646e-316
6.05802e-07,1.25174e-07,4.65677e-316,5.99646e-316
1.34212e-07,1.73919e-08,4.65677e-316,5.99646e-316
2.94112e-08,3.34553e-09,4.65677e-316,5.99646e-316
6.63582e-09,4.93618e-10,4.65677e-316,5.99646e-316
1.48811e-09,7.87271e-11,4.65677e-316,5.99646e-316
3.2313e-10,7.87271e-11,4.65677e-316,5.99646e-316
7.08918e-11,7.87271e-11,4.65677e-316,5.99646e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.00508,0.710579,9.52508e-316,4.66419e-316
0.559754,0.246102,9.52508e-316,4.66419e-316
0.178357,0.0351224,9.52508e-316,4.66419e-316
0.036149,0.00541288,9.52508e-316,4.66419e-316
0.00650072,0.00130079,9.52508e-316,4.66419e-316
0.00225704,0.000205758,9.52508e-316,4.66419e-316
0.000885859,3.18937e-05,9.52508e-316,4.66419e-316
0.000294642,7.50837e-06,9.52508e-316,4.66419e-316
8.42951e-05,1.43011e-06,9.52508e-316,4.66419e-316
2.2172e-05,2.12318e-07,9.52508e-316,4.66419e-316
6.11142e-06,4.12526e-08,9.52508e-316,4.66419e-316
1.89935e-06,8.41537e-09,9.52508e-316,4.66419e-316
6.10416e-07,1.47779e-09,9.52508e-316,4.66419e-316
1.88456e-07,2.69189e-10,9.52508e-316,4.66419e-316
5.58129e-08,5.01376e-11,9.52508e-316,4.66419e-316
1.6387e-08,5.01376e-11,9.52508e-316,4.66419e-316
4.90904e-09,5.01376e-11,9.52508e-316,4.66419e-316
1.49864e-09,5.01376e-11,9.52508e-316,4.66419e-316
4.57887e-10,5.01376e-11,9.52508e-316,4.66419e-316
1.38866e-10,5.01376e-11,9.52508e-316,4.66419e-316
4.20889e-11,5.01376e-11,9.52508e-316,4.66419e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.636477,0.53836,3.34801e-316,3.17757e-316
0.121331,0.0844464,3.34801e-316,3.17757e-316
0.0225985,0.0192026,3.34801e-316,3.17757e-316
0.00866451,0.00262812,3.34801e-316,3.17757e-316
0.0022526,0.00060165,3.34801e-316,3.17757e-316
0.000572903,0.000123318,3.34801e-316,3.17757e-316
0.000169561,2.39435e-05,3.34801e-316,3.17757e-316
4.82743e-05,4.53307e-06,3.34801e-316,3.17757e-316
1.36539e-05,8.32566e-07,3.34801e-316,3.17757e-316
3.90679e-06,1.83946e-07,3.34801e-316,3.17757e-316
1.09578e-06,2.93017e-08,3.34801e-316,3.17757e-316
3.01187e-07,6.41621e-09,3.34801e-316,3.17757e-316
8.15661e-08,1.21293e-09,3.34801e-316,3.17757e-316
2.1771e-08,2.65151e-10,3.34801e-316,3.17757e-316
5.80733e-09,5.01348e-11,3.34801e-316,3.17757e-316
1.57622e-09,5.01348e-11,3.34801e-316,3.17757e-316
4.37853e-10,5.01348e-11,3.34801e-316,3.17757e-316
1.24078e-10,5.01348e-11,3.34801e-316,3.17757e-316
3.5498e-11,5.01348e-11,3.34801e-316,3.17757e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.890617,0.666848,5.19755e-316,5.91041e-316
0.348307,0.187919,5.19755e-316,5.91041e-316
0.0582873,0.0203866,5.19755e-316,5.91041e-316
0.00861764,0.00527269,5.19755e-316,5.91041e-316
0.00310773,0.000625211,5.19755e-316,5.91041e-316
0.000923524,0.000105476,5.19755e-316,5.91041e-316
0.000215621,2.49796e-05,5.19755e-316,5.91041e-316
4.86781e-05,3.69036e-06,5.19755e-316,5.91041e-316
1.29174e-05,6.36638e-07,5.19755e-316,5.91041e-316
3.47347e-06,1.15377e-07,5.19755e-316,5.91041e-316
8.53247e-07,1.95555e-08,5.19755e-316,5.91041e-316
2.02635e-07,3.49815e-09,5.19755e-316,5.91041e-316
5.07625e-08,6.04352e-10,5.19755e-316,5.91041e-316
1.32124e-08,1.06956e-10,5.19755e-316,5.91041e-316
3.39094e-09,1.85339e-11,5.19755e-316,5.91041e-316
8.61562e-10,1.85339e-11,5.19755e-316,5.91041e-316
2.22671e-10,1.85339e-11,5.19755e-316,5.91041e-316
5.85149e-11,1.85339e-11,5.19755e-316,5.91041e-316


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.904736,0.673147,6.79098e-316,1.00155e-315
0.408651,0.214066,6.79098e-316,1.00155e-315
0.0963535,0.0263551,6.79098e-316,1.00155e-315
0.0130898,0.0037982,6.79098e-316,1.00155e-315
0.00245889,0.00072319,6.79098e-316,1.00155e-315
0.00088693,0.00012191,6.79098e-316,1.00155e-315
0.000267874,1.62473e-05,6.79098e-316,1.00155e-315
6.62199e-05,3.29639e-06,6.79098e-316,1.00155e-315
1.44543e-05,5.35177e-07,6.79098e-316,1.00155e-315
3.31644e-06,8.45806e-08,6.79098e-316,1.00155e-315
8.83678e-07,1.40094e-08,6.79098e-316,1.00155e-315
2.3964e-07,2.5145e-09,6.79098e-316,1.00155e-315
6.08658e-08,3.48032e-10,6.79098e-316,1.00155e-315
1.47392e-08,5.9456e-11,6.79098e-316,1.00155e-315
3.59565e-09,5.9456e-11,6.79098e-316,1.00155e-315
9.11745e-10,5.9456e-11,6.79098e-316,1.00155e-315
2.35884e-10,5.9456e-11,6.79098e-316,1.00155e-315
6.07259e-11,5.9456e-11,6.79098e-316,1.00155e-315


==> csvs/2lvl_radialmmg_hom_c4_C8_keps0_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.988076,0.704832,1.60426e-315,9.43933e-316
0.490374,0.234865,1.60426e-315,9.43933e-316
0.136041,0.0306274,1.60426e-315,9.43933e-316
0.023246,0.00446184,1.60426e-315,9.43933e-316
0.00405885,0.000957565,1.60426e-315,9.43933e-316
0.00144571,0.000149318,1.60426e-315,9.43933e-316
0.000504647,2.11936e-05,1.60426e-315,9.43933e-316
0.000146062,4.82367e-06,1.60426e-315,9.43933e-316
3.61975e-05,8.44412e-07,1.60426e-315,9.43933e-316
8.55397e-06,1.22991e-07,1.60426e-315,9.43933e-316
2.28243e-06,2.17971e-08,1.60426e-315,9.43933e-316
6.76916e-07,4.47087e-09,1.60426e-315,9.43933e-316
1.95261e-07,6.82362e-10,1.60426e-315,9.43933e-316
5.27004e-08,1.23338e-10,1.60426e-315,9.43933e-316
1.37849e-08,2.19874e-11,1.60426e-315,9.43933e-316
3.70915e-09,2.19874e-11,1.60426e-315,9.43933e-316
1.0465e-09,2.19874e-11,1.60426e-315,9.43933e-316
2.9888e-10,2.19874e-11,1.60426e-315,9.43933e-316
8.3823e-11,2.19874e-11,1.60426e-315,9.43933e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
1000,

==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.149196,0.147597,5.04344e-316,4.68306e-316
0.00397756,0.00391878,5.04344e-316,4.68306e-316
0.00044129,0.000319237,5.04344e-316,4.68306e-316
2.3363e-05,1.48327e-05,5.04344e-316,4.68306e-316
1.66045e-06,1.02274e-06,5.04344e-316,4.68306e-316
1.19128e-07,5.73021e-08,5.04344e-316,4.68306e-316
9.2952e-09,3.74893e-09,5.04344e-316,4.68306e-316
7.11732e-10,2.00294e-10,5.04344e-316,4.68306e-316
4.88429e-11,1.27308e-11,5.04344e-316,4.68306e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.79486,0.969473,7.73939e-316,5.202e-316
7.66462,0.883089,7.73939e-316,5.202e-316
9.20028,0.74289,7.73939e-316,5.202e-316
8.44812,0.636632,7.73939e-316,5.202e-316
10.8364,0.41378,7.73939e-316,5.202e-316
16.7048,0.284982,7.73939e-316,5.202e-316
23.2914,0.189733,7.73939e-316,5.202e-316
30.35,0.0981453,7.73939e-316,5.202e-316
40.0867,0.0605077,7.73939e-316,5.202e-316
54.9337,0.0363381,7.73939e-316,5.202e-316
75.7271,0.0220929,7.73939e-316,5.202e-316
103.53,0.012524,7.73939e-316,5.202e-316
141.646,0.00684278,7.73939e-316,5.202e-316
194.994,0.00437278,7.73939e-316,5.202e-316
268.772,0.00263886,7.73939e-316,5.202e-316
369.349,0.00165724,7.73939e-316,5.202e-316
506.865,0.00104041,7.73939e-316,5.202e-316
697.148,0.000618443,7.73939e-316,5.202e-316
962.796,0.000377903,7.73939e-316,5.202e-316
1335.68,0.000239936,7.73939e-316,5.202e-316
1861.81,0.000156921,7.73939e-316,5.202e-316
2606.68,0.00010067,7.73939e-316,5.202e-316
3659.62,5.97178e-05,7.73939e-316,5.202e-316
5138.92,3.89881e-05,7.73939e-316,5.202e-316
7201.79,2.35805e-05,7.73939e-316,5.202e-316
10062,1.37152e-05,7.73939e-316,5.202e-316
14017.6,8.40461e-06,7.73939e-316,5.202e-316
19490.8,5.03498e-06,7.73939e-316,5.202e-316
27086.6,3.1132e-06,7.73939e-316,5.202e-316
37671.9,1.87397e-06,7.73939e-316,5.202e-316
52481.9,1.18303e-06,7.73939e-316,5.202e-316
73258,7.23335e-07,7.73939e-316,5.202e-316
102434,4.41036e-07,7.73939e-316,5.202e-316
143400,2.76858e-07,7.73939e-316,5.202e-316
200903,1.72773e-07,7.73939e-316,5.202e-316
281652,1.02587e-07,7.73939e-316,5.202e-316
395235,6.18422e-08,7.73939e-316,5.202e-316
555456,3.97673e-08,7.73939e-316,5.202e-316
782203,2.39998e-08,7.73939e-316,5.202e-316
1.10397e+06,1.44719e-08,7.73939e-316,5.202e-316
1.56121e+06,8.84167e-09,7.73939e-316,5.202e-316
2.21079e+06,5.32056e-09,7.73939e-316,5.202e-316
3.13219e+06,3.30599e-09,7.73939e-316,5.202e-316
4.43621e+06,2.07972e-09,7.73939e-316,5.202e-316
6.27764e+06,1.25782e-09,7.73939e-316,5.202e-316
8.8736e+06,7.75631e-10,7.73939e-316,5.202e-316
1.25299e+07,4.64807e-10,7.73939e-316,5.202e-316
1.76789e+07,2.76388e-10,7.73939e-316,5.202e-316
2.49329e+07,1.64975e-10,7.73939e-316,5.202e-316
3.51604e+07,9.90502e-11,7.73939e-316,5.202e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.586348,0.506242,3.69924e-316,3.69897e-316
0.0811162,0.0589247,3.69924e-316,3.69897e-316
0.00865195,0.00802989,3.69924e-316,3.69897e-316
0.00259367,0.000890939,3.69924e-316,3.69897e-316
0.000448874,0.000139277,3.69924e-316,3.69897e-316
7.20255e-05,2.4875e-05,3.69924e-316,3.69897e-316
1.6574e-05,2.7159e-06,3.69924e-316,3.69897e-316
3.06767e-06,4.77233e-07,3.69924e-316,3.69897e-316
5.32457e-07,6.12274e-08,3.69924e-316,3.69897e-316
1.12408e-07,9.72241e-09,3.69924e-316,3.69897e-316
2.34822e-08,1.2809e-09,3.69924e-316,3.69897e-316
4.65764e-09,1.95694e-10,3.69924e-316,3.69897e-316
9.06741e-10,2.83794e-11,3.69924e-316,3.69897e-316
1.69848e-10,2.83794e-11,3.69924e-316,3.69897e-316
3.17675e-11,2.83794e-11,3.69924e-316,3.69897e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.53748,0.840438,4.18544e-316,5.0052e-316
0.956132,0.426022,4.18544e-316,5.0052e-316
0.278524,0.103025,4.18544e-316,5.0052e-316
0.0857635,0.040978,4.18544e-316,5.0052e-316
0.0516156,0.00827366,4.18544e-316,5.0052e-316
0.0258282,0.00223832,4.18544e-316,5.0052e-316
0.0107769,0.000776761,4.18544e-316,5.0052e-316
0.00448486,0.000205314,4.18544e-316,5.0052e-316
0.00205905,6.7033e-05,4.18544e-316,5.0052e-316
0.000952083,1.81881e-05,4.18544e-316,5.0052e-316
0.000425499,5.06297e-06,4.18544e-316,5.0052e-316
0.000189701,1.64188e-06,4.18544e-316,5.0052e-316
8.59809e-05,4.36857e-07,4.18544e-316,5.0052e-316
3.91094e-05,1.25475e-07,4.18544e-316,5.0052e-316
1.76895e-05,3.89426e-08,4.18544e-316,5.0052e-316
7.99928e-06,1.04655e-08,4.18544e-316,5.0052e-316
3.63511e-06,3.02437e-09,4.18544e-316,5.0052e-316
1.65687e-06,8.62134e-10,4.18544e-316,5.0052e-316
7.54688e-07,2.52857e-10,4.18544e-316,5.0052e-316
3.42915e-07,7.80727e-11,4.18544e-316,5.0052e-316
1.55374e-07,7.80727e-11,4.18544e-316,5.0052e-316
7.02313e-08,7.80727e-11,4.18544e-316,5.0052e-316
3.17044e-08,7.80727e-11,4.18544e-316,5.0052e-316
1.43057e-08,7.80727e-11,4.18544e-316,5.0052e-316
6.45073e-09,7.80727e-11,4.18544e-316,5.0052e-316
2.90443e-09,7.80727e-11,4.18544e-316,5.0052e-316
1.30511e-09,7.80727e-11,4.18544e-316,5.0052e-316
5.85437e-10,7.80727e-11,4.18544e-316,5.0052e-316
2.62367e-10,7.80727e-11,4.18544e-316,5.0052e-316
1.17599e-10,7.80727e-11,4.18544e-316,5.0052e-316
5.27735e-11,7.80727e-11,4.18544e-316,5.0052e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.30549,0.92072,5.21554e-316,6.1658e-316
2.52642,0.689255,5.21554e-316,6.1658e-316
1.51,0.363718,5.21554e-316,6.1658e-316
0.795052,0.211112,5.21554e-316,6.1658e-316
0.708072,0.0696397,5.21554e-316,6.1658e-316
0.603397,0.0307594,5.21554e-316,6.1658e-316
0.444926,0.0145487,5.21554e-316,6.1658e-316
0.324155,0.00554952,5.21554e-316,6.1658e-316
0.257494,0.00242953,5.21554e-316,6.1658e-316
0.209415,0.00104932,5.21554e-316,6.1658e-316
0.165597,0.000473755,5.21554e-316,6.1658e-316
0.129976,0.00022899,5.21554e-316,6.1658e-316
0.103769,9.51039e-05,5.21554e-316,6.1658e-316
0.0838816,4.24318e-05,5.21554e-316,6.1658e-316
0.0679361,1.93622e-05,5.21554e-316,6.1658e-316
0.0550796,8.00606e-06,5.21554e-316,6.1658e-316
0.0446985,3.68844e-06,5.21554e-316,6.1658e-316
0.0361153,1.59765e-06,5.21554e-316,6.1658e-316
0.0288826,7.18207e-07,5.21554e-316,6.1658e-316
0.0228255,3.0731e-07,5.21554e-316,6.1658e-316
0.0178704,1.2926e-07,5.21554e-316,6.1658e-316
0.0139233,5.94116e-08,5.21554e-316,6.1658e-316
0.0108468,2.59004e-08,5.21554e-316,6.1658e-316
0.00848028,1.0847e-08,5.21554e-316,6.1658e-316
0.00666404,4.72678e-09,5.21554e-316,6.1658e-316
0.00525842,2.1094e-09,5.21554e-316,6.1658e-316
0.00415498,9.35365e-10,5.21554e-316,6.1658e-316
0.00327748,4.1954e-10,5.21554e-316,6.1658e-316
0.00257531,1.79396e-10,5.21554e-316,6.1658e-316
0.00201467,7.97762e-11,5.21554e-316,6.1658e-316
0.00157103,7.97762e-11,5.21554e-316,6.1658e-316
0.00122423,7.97762e-11,5.21554e-316,6.1658e-316
0.000956135,7.97762e-11,5.21554e-316,6.1658e-316
0.000750189,7.97762e-11,5.21554e-316,6.1658e-316
0.000591912,7.97762e-11,5.21554e-316,6.1658e-316
0.000469503,7.97762e-11,5.21554e-316,6.1658e-316
0.000373974,7.97762e-11,5.21554e-316,6.1658e-316
0.000298792,7.97762e-11,5.21554e-316,6.1658e-316
0.000239273,7.97762e-11,5.21554e-316,6.1658e-316
0.000191993,7.97762e-11,5.21554e-316,6.1658e-316
0.000154345,7.97762e-11,5.21554e-316,6.1658e-316
0.000124277,7.97762e-11,5.21554e-316,6.1658e-316
0.000100156,7.97762e-11,5.21554e-316,6.1658e-316
8.07027e-05,7.97762e-11,5.21554e-316,6.1658e-316
6.49384e-05,7.97762e-11,5.21554e-316,6.1658e-316
5.21279e-05,7.97762e-11,5.21554e-316,6.1658e-316
4.17186e-05,7.97762e-11,5.21554e-316,6.1658e-316
3.32836e-05,7.97762e-11,5.21554e-316,6.1658e-316
2.64798e-05,7.97762e-11,5.21554e-316,6.1658e-316
2.10209e-05,7.97762e-11,5.21554e-316,6.1658e-316


==> csvs/2lvl_radialmmg_hom_c4_Ccst2_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.16727,0.956784,4.51671e-316,8.41124e-316
4.88817,0.825754,4.51671e-316,8.41124e-316
4.34755,0.595281,4.51671e-316,8.41124e-316
3.004,0.449331,4.51671e-316,8.41124e-316
3.18206,0.212987,4.51671e-316,8.41124e-316
3.81742,0.124893,4.51671e-316,8.41124e-316
4.01769,0.070233,4.51671e-316,8.41124e-316
4.0014,0.0288185,4.51671e-316,8.41124e-316
4.19909,0.0156913,4.51671e-316,8.41124e-316
4.60566,0.00834907,4.51671e-316,8.41124e-316
4.95461,0.00449615,4.51671e-316,8.41124e-316
5.18807,0.00236124,4.51671e-316,8.41124e-316
5.44346,0.00113171,4.51671e-316,8.41124e-316
5.81486,0.000643107,4.51671e-316,8.41124e-316
6.26957,0.000353963,4.51671e-316,8.41124e-316
6.75295,0.000191249,4.51671e-316,8.41124e-316
7.25887,0.000105812,4.51671e-316,8.41124e-316
7.80008,5.5377e-05,4.51671e-316,8.41124e-316
8.37406,2.9656e-05,4.51671e-316,8.41124e-316
8.97489,1.64245e-05,4.51671e-316,8.41124e-316
9.61475,8.68813e-06,4.51671e-316,8.41124e-316
10.3203,4.60165e-06,4.51671e-316,8.41124e-316
11.1161,2.43167e-06,4.51671e-316,8.41124e-316
12.0177,1.27665e-06,4.51671e-316,8.41124e-316
13.0353,6.87988e-07,4.51671e-316,8.41124e-316
14.1761,3.46102e-07,4.51671e-316,8.41124e-316
15.4422,1.83792e-07,4.51671e-316,8.41124e-316
16.8319,9.93016e-08,4.51671e-316,8.41124e-316
18.3446,5.51144e-08,4.51671e-316,8.41124e-316
19.9854,2.91398e-08,4.51671e-316,8.41124e-316
21.7677,1.54285e-08,4.51671e-316,8.41124e-316
23.7109,8.18791e-09,4.51671e-316,8.41124e-316
25.8366,4.17609e-09,4.51671e-316,8.41124e-316
28.1625,2.26314e-09,4.51671e-316,8.41124e-316
30.6982,1.1544e-09,4.51671e-316,8.41124e-316
33.4428,6.43659e-10,4.51671e-316,8.41124e-316
36.3877,3.32793e-10,4.51671e-316,8.41124e-316
39.5216,1.75925e-10,4.51671e-316,8.41124e-316
42.8365,9.14838e-11,4.51671e-316,8.41124e-316
46.3333,9.14838e-11,4.51671e-316,8.41124e-316
50.0276,9.14838e-11,4.51671e-316,8.41124e-316
53.9542,9.14838e-11,4.51671e-316,8.41124e-316
58.1703,9.14838e-11,4.51671e-316,8.41124e-316
62.7556,9.14838e-11,4.51671e-316,8.41124e-316
67.8069,9.14838e-11,4.51671e-316,8.41124e-316
73.4289,9.14838e-11,4.51671e-316,8.41124e-316
79.7211,9.14838e-11,4.51671e-316,8.41124e-316
86.7659,9.14838e-11,4.51671e-316,8.41124e-316
94.621,9.14838e-11,4.51671e-316,8.41124e-316
103.318,9.14838e-11,4.51671e-316,8.41124e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2.csv <==
k,CAP,CAPGMRES,IMP,IMPGMRES
800,1000,

==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k100.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.149196,0.147597,4.096e-316,3.94272e-316
0.00397756,0.00391878,4.096e-316,3.94272e-316
0.00044129,0.000319237,4.096e-316,3.94272e-316
2.3363e-05,1.48327e-05,4.096e-316,3.94272e-316
1.66045e-06,1.02274e-06,4.096e-316,3.94272e-316
1.19128e-07,5.73021e-08,4.096e-316,3.94272e-316
9.2952e-09,3.74893e-09,4.096e-316,3.94272e-316
7.11732e-10,2.00294e-10,4.096e-316,3.94272e-316
4.88429e-11,1.27308e-11,4.096e-316,3.94272e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k1000.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
3.29355,0.960213,5.67136e-316,6.6387e-316
6.25674,0.850698,5.67136e-316,6.6387e-316
7.07566,0.678279,5.67136e-316,6.6387e-316
6.14078,0.557378,5.67136e-316,6.6387e-316
7.46573,0.329977,5.67136e-316,6.6387e-316
10.8686,0.21597,5.67136e-316,6.6387e-316
14.3022,0.136561,5.67136e-316,6.6387e-316
17.6011,0.0671026,5.67136e-316,6.6387e-316
21.9778,0.0401758,5.67136e-316,6.6387e-316
28.4793,0.0232924,5.67136e-316,6.6387e-316
37.1151,0.013778,5.67136e-316,6.6387e-316
47.9651,0.00760295,5.67136e-316,6.6387e-316
62.0206,0.00403716,5.67136e-316,6.6387e-316
80.6592,0.00252325,5.67136e-316,6.6387e-316
104.996,0.0014714,5.67136e-316,6.6387e-316
136.265,0.000895161,5.67136e-316,6.6387e-316
176.654,0.000546752,5.67136e-316,6.6387e-316
229.599,0.000313076,5.67136e-316,6.6387e-316
299.67,0.000184622,5.67136e-316,6.6387e-316
392.849,0.000112704,5.67136e-316,6.6387e-316
517.346,7.09245e-05,5.67136e-316,6.6387e-316
684.239,4.36435e-05,5.67136e-316,6.6387e-316
907.545,2.47998e-05,5.67136e-316,6.6387e-316
1204.29,1.56123e-05,5.67136e-316,6.6387e-316
1595.41,9.0911e-06,5.67136e-316,6.6387e-316
2107.62,5.12418e-06,5.67136e-316,6.6387e-316
2776.35,3.02418e-06,5.67136e-316,6.6387e-316
3649.64,1.75032e-06,5.67136e-316,6.6387e-316
4793.35,1.05075e-06,5.67136e-316,6.6387e-316
6297.71,6.10561e-07,5.67136e-316,6.6387e-316
8285.03,3.73792e-07,5.67136e-316,6.6387e-316
10918.2,2.2067e-07,5.67136e-316,6.6387e-316
14411.5,1.2932e-07,5.67136e-316,6.6387e-316
19045.3,7.88312e-08,5.67136e-316,6.6387e-316
25189.9,4.72656e-08,5.67136e-316,6.6387e-316
33341.8,2.7143e-08,5.67136e-316,6.6387e-316
44177.5,1.58548e-08,5.67136e-316,6.6387e-316
58626.7,9.81033e-09,5.67136e-316,6.6387e-316
77963.2,5.69658e-09,5.67136e-316,6.6387e-316
103913,3.32191e-09,5.67136e-316,6.6387e-316
138776,1.9659e-09,5.67136e-316,6.6387e-316
185579,1.1466e-09,5.67136e-316,6.6387e-316
248266,6.87379e-10,5.67136e-316,6.6387e-316
331985,4.1815e-10,5.67136e-316,6.6387e-316
443488,2.44552e-10,5.67136e-316,6.6387e-316
591711,1.44552e-10,5.67136e-316,6.6387e-316
788580,8.39867e-11,5.67136e-316,6.6387e-316
1.05009e+06,8.39867e-11,5.67136e-316,6.6387e-316
1.39774e+06,8.39867e-11,5.67136e-316,6.6387e-316
1.86056e+06,8.39867e-11,5.67136e-316,6.6387e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k200.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
0.586348,0.506242,4.39002e-316,5.00007e-316
0.0811162,0.0589247,4.39002e-316,5.00007e-316
0.00865195,0.00802989,4.39002e-316,5.00007e-316
0.00259367,0.000890939,4.39002e-316,5.00007e-316
0.000448874,0.000139277,4.39002e-316,5.00007e-316
7.20255e-05,2.4875e-05,4.39002e-316,5.00007e-316
1.6574e-05,2.7159e-06,4.39002e-316,5.00007e-316
3.06767e-06,4.77233e-07,4.39002e-316,5.00007e-316
5.32457e-07,6.12274e-08,4.39002e-316,5.00007e-316
1.12408e-07,9.72241e-09,4.39002e-316,5.00007e-316
2.34822e-08,1.2809e-09,4.39002e-316,5.00007e-316
4.65764e-09,1.95694e-10,4.39002e-316,5.00007e-316
9.06741e-10,2.83794e-11,4.39002e-316,5.00007e-316
1.69848e-10,2.83794e-11,4.39002e-316,5.00007e-316
3.17672e-11,2.83794e-11,4.39002e-316,5.00007e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k400.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
1.33312,0.8024,3.3741e-316,4.35444e-316
0.781071,0.365732,3.3741e-316,4.35444e-316
0.2144,0.0805068,3.3741e-316,4.35444e-316
0.0626869,0.0306179,3.3741e-316,4.35444e-316
0.0356735,0.00586927,3.3741e-316,4.35444e-316
0.0168295,0.00151729,3.3741e-316,4.35444e-316
0.00662977,0.000501633,3.3741e-316,4.35444e-316
0.00261498,0.000125034,3.3741e-316,4.35444e-316
0.00113777,3.8806e-05,3.3741e-316,4.35444e-316
0.000497296,9.97307e-06,3.3741e-316,4.35444e-316
0.000209936,2.60127e-06,3.3741e-316,4.35444e-316
8.84411e-05,8.11473e-07,3.3741e-316,4.35444e-316
3.78886e-05,2.04082e-07,3.3741e-316,4.35444e-316
1.62933e-05,5.5802e-08,3.3741e-316,4.35444e-316
6.97087e-06,1.64114e-08,3.3741e-316,4.35444e-316
2.9832e-06,4.16556e-09,3.3741e-316,4.35444e-316
1.28289e-06,1.15141e-09,3.3741e-316,4.35444e-316
5.53036e-07,3.10391e-10,3.3741e-316,4.35444e-316
2.38076e-07,8.6558e-11,3.3741e-316,4.35444e-316
1.02192e-07,8.6558e-11,3.3741e-316,4.35444e-316
4.37384e-08,8.6558e-11,3.3741e-316,4.35444e-316
1.86802e-08,8.6558e-11,3.3741e-316,4.35444e-316
7.97011e-09,8.6558e-11,3.3741e-316,4.35444e-316
3.3993e-09,8.6558e-11,3.3741e-316,4.35444e-316
1.44876e-09,8.6558e-11,3.3741e-316,4.35444e-316
6.165e-10,8.6558e-11,3.3741e-316,4.35444e-316
2.61853e-10,8.6558e-11,3.3741e-316,4.35444e-316
1.11055e-10,8.6558e-11,3.3741e-316,4.35444e-316
4.70708e-11,8.6558e-11,3.3741e-316,4.35444e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k600.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.0008,0.898493,3.95664e-316,4.25169e-316
2.06603,0.627174,3.95664e-316,4.25169e-316
1.16362,0.297901,3.95664e-316,4.25169e-316
0.580393,0.163504,3.95664e-316,4.25169e-316
0.489535,0.0505465,3.95664e-316,4.25169e-316
0.393931,0.0214603,3.95664e-316,4.25169e-316
0.274385,0.00976069,3.95664e-316,4.25169e-316
0.189035,0.00356362,3.95664e-316,4.25169e-316
0.14195,0.00150583,3.95664e-316,4.25169e-316
0.109012,0.000621139,3.95664e-316,4.25169e-316
0.0813953,0.000267138,3.95664e-316,4.25169e-316
0.0603534,0.000123427,3.95664e-316,4.25169e-316
0.0455257,4.88323e-05,3.95664e-316,4.25169e-316
0.0347586,2.07215e-05,3.95664e-316,4.25169e-316
0.0265799,9.02278e-06,3.95664e-316,4.25169e-316
0.0203442,3.56343e-06,3.95664e-316,4.25169e-316
0.015588,1.56208e-06,3.95664e-316,4.25169e-316
0.0118954,6.47724e-07,3.95664e-316,4.25169e-316
0.00898874,2.78671e-07,3.95664e-316,4.25169e-316
0.00671405,1.13595e-07,3.95664e-316,4.25169e-316
0.00496842,4.57348e-08,3.95664e-316,4.25169e-316
0.00365794,2.00916e-08,3.95664e-316,4.25169e-316
0.00269153,8.31517e-09,3.95664e-316,4.25169e-316
0.00198633,3.34694e-09,3.95664e-316,4.25169e-316
0.00147263,1.39717e-09,3.95664e-316,4.25169e-316
0.00109596,5.95116e-10,3.95664e-316,4.25169e-316
0.000816742,2.50962e-10,3.95664e-316,4.25169e-316
0.000607732,1.07626e-10,3.95664e-316,4.25169e-316
0.000450587,4.37448e-11,3.95664e-316,4.25169e-316
0.00033271,4.37448e-11,3.95664e-316,4.25169e-316
0.000244962,4.37448e-11,3.95664e-316,4.25169e-316
0.000180282,4.37448e-11,3.95664e-316,4.25169e-316
0.000133003,4.37448e-11,3.95664e-316,4.25169e-316
9.85738e-05,4.37448e-11,3.95664e-316,4.25169e-316
7.34533e-05,4.37448e-11,3.95664e-316,4.25169e-316
5.50066e-05,4.37448e-11,3.95664e-316,4.25169e-316
4.13513e-05,4.37448e-11,3.95664e-316,4.25169e-316
3.11725e-05,4.37448e-11,3.95664e-316,4.25169e-316
2.35505e-05,4.37448e-11,3.95664e-316,4.25169e-316
1.78284e-05,4.37448e-11,3.95664e-316,4.25169e-316
1.35244e-05,4.37448e-11,3.95664e-316,4.25169e-316
1.02785e-05,4.37448e-11,3.95664e-316,4.25169e-316
7.82082e-06,4.37448e-11,3.95664e-316,4.25169e-316
5.95141e-06,4.37448e-11,3.95664e-316,4.25169e-316
4.52363e-06,4.37448e-11,3.95664e-316,4.25169e-316
3.4307e-06,4.37448e-11,3.95664e-316,4.25169e-316
2.59426e-06,4.37448e-11,3.95664e-316,4.25169e-316
1.95569e-06,4.37448e-11,3.95664e-316,4.25169e-316
1.47013e-06,4.37448e-11,3.95664e-316,4.25169e-316
1.10263e-06,4.37448e-11,3.95664e-316,4.25169e-316


==> csvs/2lvl_radialmmg_hom_ccst1_Ccst2_k100p9_P2_k800.csv <==
CAP,CAPGMRES,IMP,IMPGMRES
2.74533,0.943765,7.20898e-316,6.21065e-316
3.99288,0.780135,7.20898e-316,6.21065e-316
3.34499,0.517862,7.20898e-316,6.21065e-316
2.1842,0.369532,7.20898e-316,6.21065e-316
2.1943,0.159714,7.20898e-316,6.21065e-316
2.48638,0.0895785,7.20898e-316,6.21065e-316
2.46978,0.0482886,7.20898e-316,6.21065e-316
2.32256,0.0189896,7.20898e-316,6.21065e-316
2.30218,0.0100317,7.20898e-316,6.21065e-316
2.384,0.00514935,7.20898e-316,6.21065e-316
2.42075,0.00268361,7.20898e-316,6.21065e-316
2.39347,0.00135915,7.20898e-316,6.21065e-316
2.37226,0.000627976,7.20898e-316,6.21065e-316
2.39382,0.000343661,7.20898e-316,6.21065e-316
2.43774,0.000180523,7.20898e-316,6.21065e-316
2.48003,9.32011e-05,7.20898e-316,6.21065e-316
2.51831,4.93336e-05,7.20898e-316,6.21065e-316
2.55638,2.47509e-05,7.20898e-316,6.21065e-316
2.59242,1.274e-05,7.20898e-316,6.21065e-316
2.62413,6.74013e-06,7.20898e-316,6.21065e-316
2.65476,3.42205e-06,7.20898e-316,6.21065e-316
2.69049,1.73793e-06,7.20898e-316,6.21065e-316
2.73558,8.83082e-07,7.20898e-316,6.21065e-316
2.79139,4.44196e-07,7.20898e-316,6.21065e-316
2.85785,2.30046e-07,7.20898e-316,6.21065e-316
2.93408,1.11445e-07,7.20898e-316,6.21065e-316
3.01805,5.68403e-08,7.20898e-316,6.21065e-316
3.10699,2.94714e-08,7.20898e-316,6.21065e-316
3.19843,1.56969e-08,7.20898e-316,6.21065e-316
3.2911,7.95763e-09,7.20898e-316,6.21065e-316
3.38508,4.02227e-09,7.20898e-316,6.21065e-316
3.48127,2.04981e-09,7.20898e-316,6.21065e-316
3.58072,9.9742e-10,7.20898e-316,6.21065e-316
3.6838,5.19064e-10,7.20898e-316,6.21065e-316
3.78978,2.56251e-10,7.20898e-316,6.21065e-316
3.89681,1.37595e-10,7.20898e-316,6.21065e-316
4.00246,6.82357e-11,7.20898e-316,6.21065e-316
4.10434,6.82357e-11,7.20898e-316,6.21065e-316
4.20069,6.82357e-11,7.20898e-316,6.21065e-316
4.29076,6.82357e-11,7.20898e-316,6.21065e-316
4.37516,6.82357e-11,7.20898e-316,6.21065e-316
4.45589,6.82357e-11,7.20898e-316,6.21065e-316
4.53637,6.82357e-11,7.20898e-316,6.21065e-316
4.62103,6.82357e-11,7.20898e-316,6.21065e-316
4.7146,6.82357e-11,7.20898e-316,6.21065e-316
4.82126,6.82357e-11,7.20898e-316,6.21065e-316
4.94376,6.82357e-11,7.20898e-316,6.21065e-316
5.08282,6.82357e-11,7.20898e-316,6.21065e-316
5.23709,6.82357e-11,7.20898e-316,6.21065e-316
5.40358,6.82357e-11,7.20898e-316,6.21065e-316

